Pointing-Error-Induced Fading in an Open-Loop THz Uplink with Hardware Impairments

We analyze the open-loop mechanical tracking performance of a sub-Terahertz (sub-THz) and Terahertz (THz) uplink communication system. These high-frequency bands enable multi-gigabit links through large bandwidths and narrow beams, but require precise pointing to overcome spreading loss. A tracking system can be used to orient horn antennas toward mobile targets. We develop a mathematical model that captures the mechanical dynamics of a real tracking system, which includes motion latency and acceleration and velocity limits, to quantify pointing errors during satellite passes and integrate these effects into the link budget. We evaluate the trade-offs between beam directionality and pointing tolerance across different Low Earth Orbit (LEO) satellite trajectories and control strategies. The results link the hardware limitations to the communications performance, providing design guidelines for high-frequency Non-Terrestrial Network (NTN) uplink under practical mechanical constraints.

==> figs/data/Lp_ecdf/elmax47_case_A_Lp_ecdf_rf_130GHz.csv <==
x,y
1.23436905141716e-09,0
0.0359694532431831,0.163059102935354
0.127009933844292,0.282244119914175
0.298065530099151,0.395491760588333
0.554997108755856,0.485885710714383
1.19858853871384,0.63944501156226
1.74594907317396,0.73010978937937
2.71528547193407,0.826982771192248
4.0174863233469,0.904731151434328
6.35345586689843,0.981562884106578
7.33307921072867,1


==> figs/data/Lp_ecdf/elmax47_case_A_Lp_ecdf_rf_220GHz.csv <==
x,y
3.5350495863895e-09,0
0.0418899807429653,0.101997875044269
0.166152871508729,0.204141580383741
0.408373687984579,0.296077165059071
0.880648394442304,0.400408324826579
1.45583308090917,0.47169850628114
3.02322853749185,0.609924793233482
5.24061309931581,0.740609570633925
7.73272802365216,0.825774463032001
11.3233157949132,0.901731213933026
19.5722005364947,0.991166850690608
21.0012445656644,1


==> figs/data/Lp_ecdf/elmax47_case_A_Lp_ecdf_rf_660GHz.csv <==
x,y
3.18155457534885e-08,0
0.0726652323968153,0.0440199162517558
0.431505527711181,0.109101893710545
1.08338616234701,0.17662132038916
2.36579406346868,0.248244828232743
5.54172589894216,0.347221932876408
13.807581857237,0.480281660798767
23.3804230480318,0.576737984625339
40.2669284469776,0.703881169142306
48.6139801646458,0.747463594508417
58.1839014408387,0.787462761192444
74.6066713833289,0.839711672673474
135.629793617623,0.9527926501531
189.01119690453,1


==> figs/data/Lp_ecdf/elmax47_case_B_Lp_ecdf_rf_130GHz.csv <==
x,y
1.23441168398131e-09,0
0.0680217067343847,0.0719776671319323
0.369238252133982,0.149705214474693
0.823951939407948,0.193225141142875
1.80563570199718,0.198120872481809
3.85834084594683,0.227974417199675
9.49175895080759,0.266765275723401
75.3691889698111,0.374408866481986
132.082603974523,0.423303681173365
186.561312663717,0.472677652548896
237.267773413347,0.526447365679928
286.283339864307,0.581842044957398
344.021652136731,0.641236640903344
442.172763096534,0.742942855357114
515.083390893365,0.832024332826336
516.857484206378,0.840232495156329
571.839326842285,0.868044415741338
763.515264848142,0.920439157517535
776.981097436768,0.932522239119976
1017.98913870739,1


==> figs/data/Lp_ecdf/elmax47_case_B_Lp_ecdf_rf_220GHz.csv <==
x,y
3.53520590579137e-09,0
0.102742600713555,0.05299889585649
0.367677435167479,0.0923730755607721
1.21790703568286,0.158600862482217
2.52925465770295,0.195079269181861
6.57150170140585,0.200412491406496
63.0656292076042,0.299577092143863
150.646245029935,0.348680235828397
182.732717029259,0.366304868648513
556.364780436657,0.48076081748286
796.870772879384,0.572363075769317
981.159767038457,0.639799170850438
1059.67606426052,0.665027811920481
1209.8646956866,0.72290160621651
1415.19837605066,0.804733234724154
1488.591832279,0.843774088039936
1849.71433414284,0.881335805504023
2184.56917826658,0.917918376700527
2208.04721446494,0.931001437470059
2862.62309089175,0.992979312930856
2915.42451043163,1


==> figs/data/Lp_ecdf/elmax47_case_B_Lp_ecdf_rf_660GHz.csv <==
x,y
3.18154889100697e-08,0
0.185407427438349,0.018624611987434
2.03410249668605,0.0763317430887582
10.0323284315314,0.152913480969346
20.6748181805956,0.19241265806977
141.293352028933,0.242682444115871
232.115925292873,0.265327805670495
1633.08131271101,0.365992375158839
3156.86031909325,0.418949605216767


==> figs/data/Lp_ecdf/elmax47_case_C_Lp_ecdf_rf_130GHz.csv <==
x,y
1.23436905141716e-09,0
0.0113617678664326,0.0952480156663384
0.0532629075529485,0.276119247515683
0.115501719570943,0.420762067456942
0.19314744328112,0.542780358742546
0.323138658053182,0.689068977729622
0.457271409923123,0.771796420907878
0.590344090619311,0.834711776837963
0.801012792494006,0.901543717839194
1.00668360896894,0.944167829836869
1.23474930005619,0.975375513010141
1.55168150508408,0.999062519530843
1.57221174556392,1


==> figs/data/Lp_ecdf/elmax47_case_C_Lp_ecdf_rf_220GHz.csv <==
x,y
3.5350495863895e-09,0
0.0125169350024379,0.0557488385658615
0.0624844947887198,0.146892773067224
0.154144087341209,0.27782754525948
0.279855749435868,0.385137809628977
0.422281071747932,0.477615049686486
0.543923859276376,0.538551280181684
0.825195398472218,0.657986291952248
0.977063871031604,0.701672881814951
1.14954849256523,0.74040124164078
1.75021333869276,0.84258661277888
2.49033187786723,0.917668381908696
2.96374839186781,0.948959396679228
3.98453343648384,0.989666881939958
4.5026655851786,1


==> figs/data/Lp_ecdf/elmax47_case_C_Lp_ecdf_rf_660GHz.csv <==
x,y
3.18155315426338e-08,0
0.0197606892086384,0.0224370325618182
0.109272679769916,0.0546030291035606
0.219865753183598,0.0811233099310442
0.817872801691749,0.194058457115474
1.14921730142639,0.247661507051937
1.68181965069923,0.30963938251287
2.84623637980611,0.410470615195528
3.57476034058982,0.462761192475178
7.78918031730433,0.671652673902621
9.01045592688318,0.707797754213438
15.1457836963925,0.833524301577029
17.2011696305868,0.86279452511404
26.1716905713396,0.945709464386148
37.0855771397083,0.992916814233034
40.5239896396647,1


==> figs/data/Lp_ecdf/elmax70_case_A_Lp_ecdf_rf_130GHz.csv <==
x,y
1.2289831374801e-09,0
0.0356860405793356,0.17143901078828
0.129401513425904,0.289955962385402
0.331718766920773,0.413895886617683
0.738037214311063,0.55675852387469
1.27988199395725,0.675467779465874
2.22588970206633,0.780965750658691
3.70872529863966,0.868252533605164
7.09085496699402,0.970404415299715
8.92932640715134,1


==> figs/data/Lp_ecdf/elmax70_case_A_Lp_ecdf_rf_220GHz.csv <==
x,y
3.51970186329709e-09,0
0.0414662627508022,0.107901771119799
0.147408587103598,0.201476894675135
0.392509749508108,0.296263533393653
0.912137053018554,0.407319090017616
1.67272478285194,0.510817099671325
3.30757546374292,0.653468202534672
5.38745976496081,0.750062498798155
11.4351610752286,0.880290763639199
19.6129369235501,0.96546220264996
25.5727453886085,1


==> figs/data/Lp_ecdf/elmax70_case_A_Lp_ecdf_rf_660GHz.csv <==
x,y
3.16773309805285e-08,0
0.0740522854802919,0.0439030018653455
0.417001911103085,0.114574719716956
1.11053566575109,0.186611795927035
2.85439449445681,0.273071671698688
4.70389159272045,0.330512874752486
11.6773267613185,0.465010288263841
16.2350022896385,0.524874521643966
30.9706962315934,0.661621891886796
47.549717077862,0.746351031710986
81.0164467931793,0.840964596834709
186.795953364319,0.9735005096056
230.154701698467,1


==> figs/data/Lp_ecdf/elmax70_case_B_Lp_ecdf_rf_130GHz.csv <==
x,y
1.22895471577067e-09,0
0.0411320392219068,0.10722870714028
0.263547021313116,0.279033095517434
0.493822553465293,0.41364589142529
0.692298203132054,0.440703063402793
1.54331052351381,0.477606199880938
4.81349985659085,0.52145151054799
24.4279072326624,0.579085017595958
368.457664074088,0.782408030614874
412.443219035411,0.811849772119785
458.245033045096,0.8536181996501
491.924394116329,0.888309840195461
644.959916439901,0.957096978904246
827.268609922833,1


==> figs/data/Lp_ecdf/elmax70_case_B_Lp_ecdf_rf_220GHz.csv <==
x,y
3.51974449586123e-09,0
0.0525698034398374,0.0711332474375013
0.182030221369587,0.128093690505921
1.13762567019876,0.372473606276799
1.64175828046336,0.430395569316261
3.49292893031043,0.468067921770853
8.63780972423092,0.503509547893373
20.4045956961313,0.528739831926487
50.5496220066302,0.569777504279045
187.539320431062,0.605507586392832
791.891507282337,0.7072363993002
1675.13880507455,0.941962654564577
2369.21897097907,1


==> figs/data/Lp_ecdf/elmax70_case_B_Lp_ecdf_rf_660GHz.csv <==
x,y
3.16772457154002e-08,0
0.106244936668645,0.0317109286361301
0.742905064108072,0.0912674756255001
2.37640563580862,0.14961250745182
13.7140533537249,0.424222611103687
21.7540301334116,0.450991327089923
184.766132874976,0.528797523124922
475.570718269632,0.571296705832538
595.063776621161,0.577758120036378
3156.8962794464,0.625237976192693


==> figs/data/Lp_ecdf/elmax70_case_C_Lp_ecdf_rf_130GHz.csv <==
x,y
1.2289831374801e-09,0
0.0206209970000515,0.128978288879076
0.0764455564911373,0.250072113997856
0.232614160350764,0.450645179900524
0.61264793278518,0.821618815022831
0.732979538411414,0.87031018634261
1.12717619778191,0.921463048787547
1.93485353367025,0.974635103171101
2.86246621952634,1


==> figs/data/Lp_ecdf/elmax70_case_C_Lp_ecdf_rf_220GHz.csv <==
x,y
3.51970186329709e-09,0
0.0229644258318444,0.075344704909531
0.10348231706304,0.174054345108773
0.234514954790924,0.257841195361678
0.553694594613646,0.405261437280165
0.896793411375654,0.534566642949329
1.47284032493221,0.752100921136186
1.79653348896429,0.829964808369112
2.13290208250487,0.872713986269535
4.67311878812808,0.959346935635866
8.19783223028601,1


==> figs/data/Lp_ecdf/elmax70_case_C_Lp_ecdf_rf_660GHz.csv <==
x,y
3.16773309805285e-08,0
0.0402827970851405,0.0325570662102734
0.203705410946625,0.0747677929270623
0.807781295099531,0.161419972692855
1.32601065111098,0.207649852887485
2.42294672714122,0.27520624603379
6.7153883270541,0.480336916597906
11.3998253196909,0.675121632276401
13.717259475639,0.766946789484876
16.7084197112174,0.840291532855176
22.619761622021,0.892925136055112
42.2229218888744,0.959635391627103
73.7804878911587,1


==> figs/data/Lp_ecdf/elmax83_case_A_Lp_ecdf_rf_130GHz.csv <==
x,y
1.23000631901959e-09,0
0.0352204394453395,0.167802141180481
0.128947702535356,0.296501975153046
0.310763070263846,0.414247819697911
0.649197978174342,0.546039197725008
1.14343850312048,0.663937711112213
1.79580188127356,0.749737600427336
3.18252875818636,0.845785385775008
5.28989840486199,0.91862750710861
9.75036543489259,0.98652697467605
12.0276551093753,1


==> figs/data/Lp_ecdf/elmax83_case_A_Lp_ecdf_rf_220GHz.csv <==
x,y
3.52260087765899e-09,0
0.0402514744401827,0.102269040667153
0.150443452836569,0.202248048701314
0.349295114326267,0.290433388675694
0.789224536066484,0.395774889792008
1.62520401220799,0.520238163393593
3.04541632947412,0.649529589129799
4.76931040576014,0.736321825919212
7.78155736742724,0.820881280891491
18.6195734651268,0.944466708650573
27.6980784579826,0.985801797675613
34.446065420072,1


==> figs/data/Lp_ecdf/elmax83_case_A_Lp_ecdf_rf_660GHz.csv <==
x,y
3.17036779051705e-08,0
0.0733667496174917,0.0440258773687674
0.36402068065496,0.102555294746253
0.837043797602348,0.161790805518933
2.0056626513387,0.241445773935538
3.81967100537503,0.313085628136776
7.53768751509301,0.404858685902752
13.5699923766538,0.506345298753615
23.7023183585769,0.619320241979949
30.2101506216435,0.6690139501153
52.610800409281,0.773038682467757
64.8183092524751,0.808190683383827
100.406447087695,0.876032900135442
151.392729371443,0.932062365222009
218.294994864424,0.973721875536739
275.562923654089,0.993530657811846
310.014577688016,1


==> figs/data/Lp_ecdf/elmax83_case_B_Lp_ecdf_rf_130GHz.csv <==
x,y
1.22997789731016e-09,0
0.0397828387989421,0.156905402568668
0.152691759444679,0.310184920135043
0.337574573580696,0.431117726760704
0.655214431243394,0.548271979542164
0.97641111849714,0.594168050227836
2.63099834717661,0.610980706474834
9.82845157742543,0.645083109100824
30.4739425550481,0.682754145913123
45.4865289560576,0.68964332741723
260.535373812818,0.746798725215058
404.989230238059,0.781740806473067
468.235863021658,0.820003435048875
574.528647590402,0.874162706818538
674.995932335253,0.918360336634805
713.476936231867,0.944924715177194
944.573166421217,1


==> figs/data/Lp_ecdf/elmax83_case_B_Lp_ecdf_rf_220GHz.csv <==
x,y
3.52247297996655e-09,0
0.0473519556062456,0.0914104692660658
0.168272943244119,0.191599396957827
0.495419547066831,0.327837255013947
0.97623238702954,0.432797084024969
1.88344711285708,0.548939905726911
2.75349391235613,0.593252037174807
4.3164246929241,0.600732810442423
15.0010715503677,0.628232285643207
105.979842347979,0.687047957099821
662.427250111013,0.738287437262443
1132.54080545814,0.778878265681669
1345.75596402324,0.821243869391765
1760.65826120077,0.885193030667324
1934.35432110205,0.919161848056319
1938.71187295693,0.92578385908655
1969.85184733523,0.93494398961866
2705.1681147599,1


==> figs/data/Lp_ecdf/elmax83_case_B_Lp_ecdf_rf_660GHz.csv <==
x,y
3.17036210617516e-08,0
0.0888071027329715,0.0371176122594079
0.668184171786834,0.122383160626669
1.48738492858502,0.189977290509887
4.07014403927906,0.314745901795504
7.49905109475776,0.407053300509233
13.4606292815843,0.507089559359429
22.5399247148207,0.585943016354577
53.2984353882189,0.606209805156141
290.712405133217,0.646037289364358
748.16891591582,0.679051926489592
838.813229898079,0.68485334249317
2140.32916522291,0.700139310318264
3160.14803227386,0.718803076276799


==> figs/data/Lp_ecdf/elmax83_case_C_Lp_ecdf_rf_130GHz.csv <==
x,y
1.23000631901959e-09,0
0.0178704541808656,0.123089254021854
0.0636586188451389,0.247762447281471
0.161604421786549,0.40993492490583
0.26303240764949,0.548634568042371
0.399143582962452,0.673002423617703
0.553166257648385,0.772389839888429
0.750251494029129,0.860327092994345
0.982124828058645,0.925135016507288
1.28280915180294,0.971565428140673
1.56296206164251,0.98313009293715
2.42064888311444,0.999885498368352
2.50107570670801,1


==> figs/data/Lp_ecdf/elmax83_case_C_Lp_ecdf_rf_220GHz.csv <==
x,y
3.52260087765899e-09,0
0.0196468000998919,0.0694070723841138
0.0915861970007796,0.173126467052123
0.213105206250106,0.268697162267814
0.546422125145895,0.46022022480465
0.758579945962126,0.550447510543469
1.12263182339463,0.667659014140782
1.59630781251093,0.774908875784692
2.16419434043281,0.862273620732367
2.83791077549921,0.92708154424531
3.80015738433548,0.97442796893188
6.83567626829777,0.999847331157802
7.16284401349355,1


==> figs/data/Lp_ecdf/elmax83_case_C_Lp_ecdf_rf_660GHz.csv <==
x,y
3.17036921160252e-08,0
0.0330282279394822,0.0299421766760162
0.178011539479712,0.0696169920421283
0.671224231561311,0.153909276540503
1.12568213519513,0.204175492834054
2.20072904601098,0.288544111753495
6.18605309839317,0.52327245663227
13.3179650702599,0.751703211770632
16.6457577369188,0.818667582679623
20.6585617218101,0.876987080399175
26.5715448904365,0.935020324039598
30.2817918265668,0.958798496211884
37.2242901185009,0.97895078338199
64.4655936560178,1


==> figs/data/elmax47_case_C_t_vs_az_mount.csv <==
x,y
120.155,220.101503926477
120.97,219.020467508326
121.155,218.980505579227
121.97,217.900034376508
122.155,217.860072447409
122.97,216.780975358289
123.155,216.74101342919
123.965,215.66386597495
124.155,215.623904045851
124.965,214.550273961623
125.155,214.510312032523
125.96,213.440175588232
126.155,213.400213659132
126.96,212.335240428829
127.155,212.295278499729
127.955,211.235490086751
128.155,211.195528157651
128.95,210.142024517568
129.155,210.102062588468
129.945,209.055607255151


==> figs/data/elmax47_case_C_t_vs_pe.csv <==
x,y
120.01,0.00773748206216851
120.115,0.0875241833711016
120.12,0.0904854341197279
120.125,0.0925955346179421
120.13,0.0938526372817705
120.135,0.0942625011101939
120.14,0.0938251187878052
120.595,0.00346739605626567
120.605,0.00156689789227471
120.61,0.000795854262491957
120.615,0.00088673511592674
120.62,0.00170701947695306
120.635,0.00459836727867469
120.695,0.0164861453370975
120.905,0.0582099793557518
120.91,0.0588382044719538
120.915,0.0586190616402007
120.92,0.0575525498058482
120.925,0.0556386681429331
120.93,0.0528774159838008
120.935,0.049268792780623
120.995,0.0036740938040225
121,0.000128050856318396
121.115,0.0874902232758643
121.12,0.0904287623935147
121.125,0.0925414180782411
121.13,0.0938353363694091
121.135,0.094310283171211
121.14,0.0939675438943368
121.16,0.0904580416383283
121.39,0.0447058340862725
121.48,0.0269341970455628
121.525,0.0181871218056529
121.55,0.0134607249059968
121.565,0.0107394527912561
121.575,0.00902152063190442
121.585,0.00744340602818738
121.59,0.00673789417194826
121.595,0.00611435054190679
121.6,0.00560022274743233
121.605,0.00522789270888779
121.61,0.00502895536880033
121.615,0.00502405136171546
121.62,0.00521372895474315
121.625,0.00557817462726007
121.63,0.00608607322058674
121.635,0.00670490434831095
121.645,0.0081706965676176
121.655,0.00982495355060564
121.67,0.0124947251412095
121.69,0.0162310531973731
121.72,0.0220040752436717
121.77,0.0318021061753484
121.855,0.0486275359168928
121.905,0.0585621848824758
121.91,0.0591271916631513
121.915,0.0588448343574441
121.92,0.0577150665487522
121.925,0.0557378547527208
121.93,0.0529131746966698
121.935,0.0492410092747946
121.995,0.00365259132712481
122,0.000220679118910994
122.01,0.00774665319673318
122.115,0.0874660635864757
122.12,0.0903816095022023
122.125,0.0924630021062569
122.13,0.0937243872563727
122.135,0.0941648383047493
122.14,0.0937848849831653
122.15,0.0919985104223144
122.16,0.0903324660397402
122.17,0.0887935348081612
122.18,0.0873884420175841
122.185,0.0867381448476294
122.19,0.0860002585439759
122.325,0.0590172437460694
122.405,0.0431669424245626
122.455,0.0333969655697217
122.49,0.0266963314307702
122.515,0.0220469255600051
122.535,0.0184759346646217
122.55,0.015942953090331
122.56,0.0143604287432595
122.57,0.0128995665996001
122.58,0.0116064025513083
122.59,0.0105428322330567
122.595,0.0101204039414426
122.6,0.00978402396805222
122.605,0.00954279690543558
122.61,0.00940404877303536
122.615,0.00937233272574645
122.62,0.00944872737679248
122.625,0.00963066105489929
122.63,0.00991232489042204
122.635,0.0102855296532596
122.64,0.0107407380086215
122.65,0.0118577555340664
122.66,0.0131902629725573
122.67,0.0146796995350371
122.685,0.0171175536476369
122.7,0.0197187613221672
122.72,0.0233464831308652
122.745,0.0280374946160293
122.78,0.0347703484961244
122.83,0.044564115154003
122.9,0.0584417901409608
122.905,0.059437398442725
122.91,0.0598432161555422
122.915,0.0594017859050098
122.92,0.0581129577949184
122.925,0.0559766245489186
122.93,0.0529927100205043
122.995,0.00362965612129074
123,0.000315433123716957
123.005,0.00398253992389641
123.115,0.087416076878867
123.12,0.0903080016454112
123.125,0.0923577165303584
123.13,0.0935861946565524
123.135,0.0939918640100643
123.14,0.0935745567490187
123.15,0.0917051184619027
123.16,0.0899459300092644
123.17,0.0883035907412193
123.18,0.0867847448423049
123.19,0.0853959921268483
123.2,0.0841437846017641
123.21,0.0830343105705253
123.22,0.0820733693285547
123.225,0.0813509859691521
123.31,0.0642591583792864
123.37,0.0523244892962396
123.415,0.0435059999854559
123.45,0.0367845688873842
123.475,0.032103601312798
123.495,0.0284689427093099
123.515,0.0249786032462396
123.53,0.0224961266931132
123.545,0.020177413127584
123.555,0.0187527898913231
123.565,0.0174530762157303
123.575,0.0163081694138896
123.585,0.0153527475221154
123.595,0.0146240020843322
123.605,0.0141569876070662
123.61,0.0140303736984322
123.615,0.0139779686263921
123.62,0.0140006064650606
123.625,0.0140979264573957
123.635,0.0145094533157533
123.645,0.0151888738641333
123.655,0.0161023184221847
123.665,0.0172125741942182
123.675,0.0184842152026192
123.685,0.0198863100971778
123.7,0.0221793800970431
123.715,0.0246434179706796
123.735,0.0281167388569088
123.755,0.0317400445641454
123.78,0.0364117970872826
123.81,0.0421573982803238
123.85,0.0499685919631077
123.905,0.0608710632717759
123.91,0.0610159544542626
123.915,0.0603138810302255
123.92,0.0587645416545683
123.925,0.0563677264212288
123.93,0.0531232974182956
123.995,0.00378905855060907
124,0.000144211316268184
124.005,0.0038017671681132
124.115,0.087138821575536
124.12,0.0900088691369945
124.125,0.0920295780733795
124.13,0.093227736142012
124.135,0.0936012510807416
124.14,0.0931493916467616
124.15,0.0912032514833925
124.16,0.0893581723585726
124.17,0.0876205493013629
124.18,0.0859969068992541
124.19,0.0844938270734872
124.2,0.0831178617916635
124.21,0.0818754312300598
124.22,0.0807727090129333
124.23,0.0798154974435761
124.24,0.0790090969981065
124.255,0.0780211582753338
124.26,0.0771410531852439
124.32,0.0650146864389285
124.365,0.0560469375140826
124.405,0.0482220792168846
124.435,0.042492014324381
124.46,0.0378513958995086
124.48,0.0342627995025282
124.5,0.0308261426619083
124.515,0.0283816931809042
124.53,0.0260870786914893
124.545,0.0239853565354622
124.555,0.0227180341182986
124.565,0.021580027725264
124.575,0.0205927928995777
124.585,0.0197789248073548
124.595,0.0191605339691989
124.605,0.0187569701635368
124.615,0.0185822413522203
124.625,0.018642788895022
124.635,0.0189363620045242
124.645,0.0194524189272443
124.655,0.0201738987340718
124.665,0.0210797247105745
124.675,0.0221472941282173
124.685,0.0233544416323355
124.695,0.0246806997058968
124.71,0.0268544192300908
124.725,0.0292051071152173
124.74,0.0316934226848673
124.76,0.0351746035038047
124.78,0.0387963643116223
124.805,0.0434676573003117
124.835,0.0492242554528275
124.87,0.0560843707093568
124.9,0.0620509766069688
124.905,0.0626482547331193
124.91,0.0623993838060528
124.915,0.0613037399956227
124.92,0.0593608874943072
124.925,0.0565705323430734
124.93,0.0529325023340164
124.995,0.00364764644083948
125,0.000170932888210018
125.02,0.0152749592656676
125.115,0.0871397824162443
125.12,0.0899860205575465
125.125,0.091975510355411
125.13,0.0931411284562387
125.135,0.093480267629019
125.14,0.0929916421395376
125.155,0.08998479022992
125.165,0.0880975003517506
125.175,0.0863112713105352
125.185,0.0846325136896837
125.195,0.0830677552507666
125.205,0.0816235643771677
125.215,0.0803064580875343
125.225,0.0791227953784812
125.235,0.0780786578695256
125.245,0.0771797210951206
125.255,0.0764311212035409
125.265,0.0758373230936513
125.275,0.0754019969494664
125.285,0.0751279105066942
125.29,0.0746478947552589
125.335,0.0655107728639166
125.375,0.0575367717695485
125.405,0.0516883170961933
125.43,0.0469353402697834
125.455,0.0423316788591706
125.475,0.038792093426764
125.495,0.0354214573293916
125.51,0.0330355953593369
125.525,0.0308031637927115
125.54,0.0287599307323205
125.55,0.0275238704259664
125.56,0.0264053936884068
125.57,0.0254200318226765
125.58,0.0245838022604232
125.59,0.0239123618081294
125.6,0.0234198941735428
125.61,0.0231178460367403
125.62,0.0230137223909708
125.63,0.0231102048028049
125.64,0.023404818580218
125.65,0.0238902407414514
125.66,0.0245551636098469
125.67,0.0253854916944647
125.68,0.0263656077643759
125.69,0.0274794941119012
125.7,0.0287115907646012
125.715,0.0307499503086035
125.73,0.0329786289873653
125.745,0.0353616738928224
125.76,0.0378699674452321
125.78,0.0413696889401649
125.8,0.0450088903488677
125.825,0.0497073101061574
125.855,0.055508796833152
125.89,0.0624396249139352
125.9,0.0644446251633894
125.905,0.0646043365665321
125.91,0.0639179712264308
125.915,0.0623847687110128
125.92,0.0600042005569321
125.925,0.0567759238163035
125.995,0.00377544049163703
126,0.000195124411021652
126.005,0.00379874224040577
126.115,0.086851121195707
126.12,0.0896703763115454
126.125,0.0916250113337753
126.13,0.0927547261687209
126.135,0.0930563483364608
126.14,0.0925280126332382
126.155,0.0893880425001328
126.17,0.0864414307126822
126.18,0.0845944974889221
126.19,0.0828489381591169
126.2,0.0812113024487928
126.21,0.0796882571964659
126.22,0.0782865038073908
126.23,0.0770126790275754
126.24,0.0758732400009592
126.25,0.0748743359595778
126.26,0.0740216704598424
126.27,0.0733203596567193
126.28,0.0727747934934655
126.29,0.0723885076246233
126.3,0.0721640741600709
126.31,0.0721030187482086
126.32,0.0721934492765399
126.325,0.0714610641739739
126.36,0.0643884867704969
126.39,0.0584643805117366
126.415,0.0536573944261818
126.44,0.0490055293820433
126.46,0.0454278528839041
126.48,0.0420135216739368
126.495,0.039585500083831
126.51,0.0372960542039209
126.525,0.0351722718575331
126.54,0.0332459341782965
126.55,0.0320891241411516
126.56,0.0310476946944505
126.57,0.0301336167957515
126.58,0.0293587939621602
126.59,0.0287344994681575
126.6,0.0282707134713576
126.61,0.0279754262352299
126.62,0.0278540034269099
126.63,0.0279087206869519
126.64,0.0281385566804602
126.65,0.0285392869657244
126.66,0.0291038592680479
126.67,0.0298229759068249
126.68,0.0306857793116535
126.69,0.0316805374459079
126.7,0.0327952503133133
126.71,0.0340181329760014
126.725,0.0360309350956243
126.74,0.0382275982310318
126.755,0.0405782884671737
126.77,0.0430578000460855
126.79,0.0465284898262723
126.81,0.0501514793251658
126.835,0.054848347059135
126.86,0.0596908428695997
126.89,0.0656486981586966
126.895,0.066654482729092
126.9,0.067076171568317
126.905,0.0666530392989273
126.91,0.065383892730182
126.915,0.0632679035568628
126.92,0.0603045317084536
126.995,0.00360833102831748
127,0.00017166105547517
127.115,0.0868157213791108
127.12,0.0896109303177184
127.125,0.0915347201608085
127.13,0.0926321495989839
127.135,0.0928996563185081
127.14,0.0923349588637734
127.155,0.089072576822673
127.17,0.0859845217526356
127.185,0.0830902769648674
127.195,0.0812787571903186
127.205,0.0795692047866225
127.215,0.077968341347173
127.225,0.0764830063668001
127.235,0.0751200676788244
127.245,0.0738863137131318
127.255,0.0727883287838722
127.265,0.07183235422292
127.275,0.0710241399684151
127.285,0.0703687929992327
127.295,0.069870630516391
127.305,0.0695330467169697
127.315,0.0693584021210825
127.325,0.0693479435272764
127.335,0.0695017607781665
127.345,0.0698187837878947
127.35,0.070037854326614
127.355,0.0696412929459314
127.385,0.0636350231565928
127.41,0.0587750571023378
127.43,0.0550074806536998
127.45,0.0513725181263283
127.47,0.04790040455606
127.485,0.0454257461888403
127.5,0.0430833682842717
127.515,0.040896024084816
127.53,0.0388898999481739
127.54,0.0376675798869428
127.55,0.0365482244043847
127.56,0.0355415690964378
127.57,0.0346574418101113
127.58,0.0339054352893129
127.59,0.0332945094559136
127.6,0.0328325470246682
127.61,0.032525902183238
127.62,0.0323789944875443
127.63,0.0323940036995225
127.64,0.0325707123927259
127.65,0.0329065220315101
127.66,0.0333966398447956
127.67,0.0340344062060467
127.68,0.0348117130963317
127.69,0.0357194577154019
127.7,0.036747980841966
127.71,0.0378874530146902
127.725,0.0397835998416554
127.74,0.0418767436003691
127.755,0.0441388833158385
127.77,0.0465454006690891
127.785,0.0490750748687674
127.805,0.0526087522717091
127.825,0.0562943909648084
127.85,0.0610731707010075
127.875,0.0660040610792407
127.89,0.0690221096138544
127.895,0.0696677083458042
127.9,0.0694696278457059
127.905,0.0684262021218842
127.91,0.0665362598039394
127.915,0.0637990106180553
127.92,0.0602139954459346
127.995,0.0036327213240952
128,0.000188656526262321
128.015,0.0114168061926421
128.115,0.086573248391403
128.12,0.0893391540133166
128.125,0.0912258109324
128.13,0.0922851560143272
128.135,0.0925131127085592
128.14,0.091906892584376
128.155,0.0885072066758426
128.17,0.0852631651642071
128.185,0.0821932471669129
128.2,0.0793177227725721
128.21,0.0775194717497243
128.22,0.0758241899728205
128.23,0.0742389475456093
128.24,0.0727709521447935
128.25,0.0714274495403231
128.26,0.0702156028288812
128.27,0.0691423517603198
128.28,0.068214255542955
128.29,0.0674373247541666
128.3,0.0668168502058109
128.31,0.0663572384581528
128.32,0.0660618647578133
128.33,0.0659329541426246
128.34,0.0659715001186783
128.35,0.0661772276921511
128.36,0.0665486039312384
128.37,0.0670828951390376
128.38,0.067776265771073
128.385,0.0678751178000994
128.395,0.0659732149775607
128.415,0.0621019857437943
128.435,0.0583604649261531
128.455,0.0547752749185122
128.47,0.0522084276264252
128.485,0.0497642595005914
128.5,0.0474617449431776
128.515,0.0453224967175743
128.53,0.0433706999686763
128.54,0.0421866046951322
128.55,0.0411057381315345
128.56,0.0401364470768613
128.57,0.0392869970702634
128.58,0.0385653142746207
128.59,0.0379786894989138
128.6,0.0375334624680193
128.61,0.0372347123608279
128.62,0.0370859858767005
128.63,0.037089094481928
128.64,0.0372440067768025
128.65,0.0375488505202952
128.66,0.0380000240305378
128.67,0.038592401927815
128.68,0.0393196089639218
128.69,0.0401743301973738
128.7,0.0411486263765255
128.71,0.0422342287671995
128.72,0.0434227956299935
128.735,0.0453808307336487
128.75,0.0475258061914872
128.765,0.0498336052441459
128.78,0.0522826867468211
128.795,0.054854145535927
128.815,0.0584451237151882
128.835,0.0621921400110352
128.855,0.0660686809471258
128.88,0.0710641915150916
128.885,0.0720805205907595
128.89,0.0728217568695868
128.895,0.0727204009991453
128.9,0.0717743365579508
128.905,0.0699820652525602
128.91,0.0673425636945808
128.915,0.0638552158589505
128.995,0.00364550518588658
129,0.000252818707679126
129.005,0.00388122706695526
129.115,0.0863171765607547
129.12,0.0890532607350565
129.125,0.0909024786175792
129.13,0.0919234506337716
129.135,0.0921116312502761
129.14,0.0914637805842915
129.155,0.0879272442247157
129.17,0.0845286080458436
129.185,0.0812852230583587
129.2,0.0782164588196963
129.215,0.0753437112880988
129.225,0.0735488806530213
129.235,0.0718588104326159
129.245,0.0702810764075821
129.255,0.0688234228572355
129.265,0.0674936488189815
129.275,0.0662994682334386
129.285,0.0652483455792492
129.295,0.0643473112478148
129.305,0.0636027638983307
129.315,0.0630202699795746
129.325,0.0626043729985213
129.335,0.0623584263874193
129.345,0.0622844634914657
129.355,0.0623831160363011
129.365,0.0626535885525925
129.375,0.0630936911566664
129.385,0.063699927606649
129.395,0.0644676305856819
129.405,0.0653911324820058
129.415,0.0664436764235177
129.42,0.0658843197954297
129.44,0.0621753363746507
129.46,0.0586463862262576
129.475,0.0561383379764209
129.49,0.0537677215297663
129.505,0.0515535180349787
129.52,0.0495167341570095
129.535,0.0476801325367262
129.545,0.0465787554380199
129.555,0.0455842214236952
129.565,0.0447036683910369
129.575,0.0439439553011312
129.585,0.0433114481097903
129.595,0.0428117919742874
129.605,0.0424496851152298
129.615,0.0422286729031214
129.625,0.0421509816391676
129.635,0.0422174093837953
129.645,0.0424272859804091
129.655,0.0427785068646926
129.665,0.0432676367675526
129.675,0.0438900717236379
129.685,0.0446402423552286
129.695,0.0455118390188431
129.705,0.0464980400711568
129.715,0.0475917275456084
129.73,0.0494180082485229
129.745,0.0514458943025602
129.76,0.0536525486190271
129.775,0.0560168659940814
129.79,0.0585197563756878
129.805,0.0611442208453354
129.825,0.0648070259848055
129.845,0.0686292306546932
129.865,0.0725856899479993
129.88,0.075628510084357
129.885,0.0763781238476327
129.89,0.0762866048262083
129.895,0.0753513706887929
129.9,0.0735705965097111
129.905,0.0709430489967815
129.91,0.06746801150598
129.995,0.00365640738098705


==> figs/data/lag/elmax83_iss_case_B_azimuth_downsampled.csv <==
time,target,mount
0.0,302.27202928604464,302.27202928604464
3.065,302.2168247606523,302.2180719269106
6.18,302.1574960709904,302.14134079445694
9.295,302.09468074700385,302.0800043796835
12.41,302.02810683740523,302.0151531044538
15.525,301.9574733075904,301.946519542432
18.64,301.8824460535739,301.8738087221656
21.75,301.8027847048906,301.7964049148516
24.865,301.7178196104217,301.7141314433897
27.98,301.6272099945637,301.6266322829195
31.09,301.5305300467492,301.533449607902
34.2,301.4270899548228,301.3994708610611
37.315,301.3160520304946,301.2909250728205
40.425,301.19701816378216,301.1743165588617
43.535,301.0689534454341,301.0491291869707
46.645,300.9308706972273,300.9145586510832
49.75,300.781881658706,300.7695970691758
52.86,300.6201961692961,300.6129176703946
55.965,300.44480643600247,300.44280675954167
59.065,300.25388075437405,300.2581321223124
62.17,300.0447234292977,299.9939804547612
65.27,299.8155837601603,299.7586328180765
68.37,299.5631666853838,299.5091631806874
71.465,299.284371332078,299.2336712655309
74.555,298.97501125709925,298.9281274783746
77.64,298.6299679782257,298.587679899109
80.72,298.242917766108,298.20599128735813
83.795,297.8059569724809,297.7753113857638
86.86,297.3099308280144,297.28621837084177
89.91,296.74334507071865,296.72603990947755
92.945,296.0904494381846,296.0782515491542
95.955,295.33314002603817,295.3213811920049
98.94,294.4449999922593,294.4260532325711
101.885,293.39576879568057,293.35206616369607
104.775,292.1461984798046,292.50881321790285
107.595,290.64538214961027,290.4076096296041
110.325,288.83206807068325,289.29640722514364
112.995,286.58555047986874,288.3215986442194
115.485,283.8525446491636,284.4567476787567
117.845,280.48525188674154,284.4567476787567
119.985,276.4526521255121,277.2104942711502
121.875,271.72077384471703,276.42230150201
123.51,266.3635767649945,276.42230150201
124.945,260.4759216857333,276.42230150201
126.165,254.1640798668351,267.5006983076785
127.24,247.51133702935527,257.5052449158793
128.205,240.61482104926395,255.14966420324387
129.085,233.5838656149481,255.14966420324387
129.905,226.42004167027696,255.14966420324387
130.695,219.1654376341181,255.14966420324387
131.475,211.92939174644613,252.64374737202087
132.26,204.73837488231567,245.34474187196287
133.075,197.5567430602838,237.76679348655236
133.945,190.4993851710412,229.6774498113288
134.905,183.57327617484975,220.7512774800477
135.97,176.89624822657777,210.8488050500327
137.19,170.5837679510403,206.8980496183676
138.605,164.6469477062449,194.0352841055324
140.225,159.2592877403178,178.97236829649552
142.095,154.48322633759918,166.9531028391884
144.22,150.3930994734462,152.58487367981624
146.565,146.97706154926155,152.58487367981624
149.03,144.21924079939495,145.2773789781408
151.705,141.9250673266346,145.2773789781408
154.425,140.08825905848678,140.34232212794947
157.24,138.5663017829935,140.34232212794947
160.13,137.29839145225574,140.33482212794948
163.07,136.236611305602,136.96212252008937
166.05,135.338477245649,136.96212252008937
169.065,134.5708054996763,134.82760928548294
172.095,133.91159584533733,134.82760928548294
175.145,133.33888134222158,133.36389861566008
178.21,132.83773804136482,133.36389861566008
181.28,132.39711345602458,132.43459855427446
184.36,132.00627540528254,132.43459855427446
187.445,131.65794032358957,131.81576066288565
190.54,131.3452030346062,131.39706496054916
193.635,131.06387046323587,131.1189212521238
196.73,130.8095578366057,130.78842231318345
199.83,130.57829835590476,130.63791898985275
202.935,130.3671882453965,130.36305753984735
206.035,130.174452242415,130.2369082472019
209.14,129.99736349807168,130.00525739490016
212.25,129.83406925676596,129.7966432269775
215.355,129.6835499231591,129.65360487704618
218.465,129.54399635860375,129.5209256205469
221.575,129.41451107464567,129.39756020134456
224.685,129.29409704455293,129.2825898623723
227.8,129.18170889901322,129.17481556115666
230.91,129.07694580882915,129.07401086221645
234.02,128.97896190606986,128.97956691217564
237.135,128.88706020166683,128.87843246056397
240.25,128.8008123766273,128.78095339662485
243.36,128.7198758631606,128.70406579556763
246.475,128.643573579555,128.63128107039535
249.59,128.57166429951337,128.5625358689808
252.705,128.50381137335108,128.49756502811212
255.82,128.43971153049048,128.43609081035365
258.935,128.37909084924289,128.37786226940304
262.0,128.32260605715152,128.32265208102828


==> figs/data/oscillation_A_47.csv <==
time_seconds,az_target,el_target,az_mount,el_mount,az_vel_mount,el_vel_mount,az_error,el_error,total_error,mount_state,az_vel_target,el_vel_target,in_fov,az_vel_limited,el_vel_limited,distance_range
120.125,220.00114109804525,47.32191714402584,220.1375179996297,47.32037697351993,-0.49999999999954525,-0.09190100350140788,-0.13637690158444116,0.0015401705059119308,0.09246113326517333,2,-1.1206791837126566,0.008254448729884345,True,False,False,554929.2313121918
120.13,219.99553619105993,47.321908101743105,220.1337679996297,47.32037697351993,-0.7499999999993179,0.0,-0.13823180856977046,0.0015311282231778023,0.09371824039534155,2,-1.1206809106461018,0.008196946414019716,True,False,False,554929.2420505317
120.135,219.9899312840746,47.32189905946037,220.1287679996297,47.32037697351993,-0.999999999999801,0.0,-0.1388367155551009,0.0015220859404436737,0.09412810659397597,2,-1.120682637579547,0.008139444098154923,True,False,False,554929.2527888714
120.14,219.98432637708927,47.321890017177644,220.1225179996297,47.32037697351993,-1.2499999999995737,0.0,-0.1381916225404325,0.0015130436577166506,0.09369072463108222,2,-1.120684364512992,0.008081941782290294,True,False,False,554929.2635272113
120.145,219.97872147010395,47.32188097489491,220.1150179996297,47.32037697351993,-1.4999999999993463,0.0,-0.1362965295257652,0.001504001374982522,0.09240609342301044,2,-1.120686091446437,0.008024439466425665,True,False,False,554929.274265551
120.15,219.97311656311862,47.321871932612176,220.10626799962972,47.32037697351993,-1.7499999999998295,0.0,-0.13315143651109906,0.0014949590922483935,0.09027421810181728,2,-1.120687818379882,0.007966937150560873,True,False,False,554929.2850038909
120.155,219.9675116561333,47.32186289032945,220.09626799962973,47.32037697351993,-1.999999999999602,0.0,-0.12875634349643406,0.0014859168095213704,0.08729511099689885,2,-1.1206895453133272,0.007909434834696243,True,False,False,554929.2957422306
120.16,219.96190674914797,47.321853848046715,220.08501799962974,47.32037697351993,-2.2499999999993747,0.0,-0.12311125048177018,0.0014768745267872418,0.08346879383636792,2,-1.1206912722467723,0.007851932518831614,True,False,False,554929.3064805705
120.165,219.95630184216265,47.32184480576398,220.07251799962975,47.32037697351993,-2.499999999999858,0.0,-0.11621615746710745,0.0014678322440531133,0.0787953018949809,2,-1.1206929991802175,0.007794430202966821,True,False,False,554929.3172189102
120.17,219.95069693517732,47.321835763481246,220.05876799962977,47.32037697351993,-2.7499999999996305,0.0,-0.10807106445244585,0.0014587899613189848,0.07327469164948992,2,-1.1206947261136626,0.007736927887102192,True,False,False,554929.32795725
120.175,219.945092028192,47.32182672119852,220.04376799962978,47.32037697351993,-2.999999999999403,0.0,-0.09867597143778539,0.0014497476785919616,0.06690705537862043,2,-1.1206964530471075,0.007679425571237563,True,False,False,554929.3386955898
120.18,219.93948712120664,47.321817678915785,220.02751799962977,47.32037697351993,-3.2499999999998863,0.0,-0.08803087842312607,0.001440705395857833,0.05969255086226601,2,-1.1206981799805527,0.007621923255372771,True,False,False,554929.3494339295
120.185,219.93388221422134,47.32180863663305,220.01001799962978,47.32037697351993,-3.499999999999659,0.0,-0.07613578540843946,0.0014316631131237045,0.05163146770651221,2,-1.1206999069139978,0.007564420939508141,True,False,False,554929.3601722694
120.19,219.92827730723602,47.32179959435032,219.99126799962977,47.32037697351993,-3.7499999999994316,0.0,-0.06299069239375399,0.001422620830389576,0.042724396093135594,2,-1.120701633847443,0.007506918623643512,True,False,False,554929.3709106091
120.19500000000001,219.92267240025066,47.32179055206759,219.97126799962976,47.32037697351993,-3.9999999999999147,0.0,-0.048595599379098076,0.0014135785476625529,0.032972745712402766,2,-1.120703360780888,0.0074494163077787195,True,False,False,554929.381648949
120.2,219.91706749326534,47.321781509784856,219.95001799962975,47.32037697351993,-4.249999999999687,0.0,-0.03295050636441488,0.0014045362649284243,0.022380908803745877,2,-1.1207050877143332,0.007391913991914091,True,False,False,554929.3923872887
120.205,219.91146258628,47.32177246750212,219.92751799962974,47.32037697351993,-4.49999999999946,0.0,-0.016055413349732817,0.0013954939821942958,0.010972891739361567,2,-1.120706814647778,0.007334411676049461,True,False,False,554929.4031256286
120.21000000000001,219.90585767929468,47.321763425219395,219.90376799962974,47.32037697351993,-4.749999999999943,0.0,0.0020896796649481075,0.0013864516994672726,0.001982151220839553,2,-1.1207085415812232,0.007276909360184668,True,False,False,554929.4138639683
120.215,219.90025277230936,47.32175438293666,219.87876799962973,47.32037697351993,-4.999999999999716,0.0,0.021484772679627895,0.001377409416733144,0.014629288884904338,2,-1.1207102685146684,0.0072194070443200396,True,False,False,554929.4246023082
120.22,219.89464786532403,47.321745340653926,219.85251799962973,47.32037697351993,-5.249999999999488,0.0,0.042129865694306545,0.0013683671339990156,0.02859215488801564,2,-1.1207119954481135,0.00716190472845541,True,False,False,554929.4353406479
120.22500000000001,219.8890429583387,47.32173629837119,219.82501799962972,47.32037697351993,-5.499999999999972,0.0,0.06402495870898406,0.001359324851264887,0.043423129893742016,2,-1.1207137223815586,0.007104402412590618,True,False,False,554929.4460789878
120.23,219.88343805135338,47.321727256088465,219.79626799962972,47.32037697351993,-5.749999999999744,0.0,0.08717005172366044,0.0013502825685378639,0.05910709340360469,2,-1.1207154493150038,0.007046900096725988,True,False,False,554929.4568173275
120.235,219.87783314436805,47.32171821380573,219.76626799962972,47.32037697351993,-5.999999999999517,0.0,0.11156514473833568,0.0013412402858037353,0.07564074301258034,2,-1.1207171762484487,0.00698939778086136,True,False,False,554929.4675556674
120.24000000000001,219.87222823738273,47.321709171523,219.73501799962972,47.32037697351993,-6.25,0.0,0.13721023775300978,0.0013321980030696068,0.0930229362597877,2,-1.1207189031818938,0.006931895464996567,True,False,False,554929.4782940071
120.245,219.8666233303974,47.32170012924026,219.70251799962972,47.32037697351993,-6.499999999999773,0.0,0.16410533076768274,0.0013231557203354782,0.11125317282233971,2,-1.120720630115339,0.006874393149131937,True,False,False,554929.489032347
120.25,219.86101842341208,47.321691086957536,219.66876799962972,47.32037697351993,-6.749999999999545,0.0,0.19225042378235457,0.0013141134376084551,0.13033119873293925,2,-1.120722357048784,0.006816890833267308,True,False,False,554929.4997706867
120.255,219.85541351642675,47.3216820446748,219.63376799962973,47.32037697351993,-6.999999999999318,0.0,0.22164551679702527,0.0013050711548743266,0.15025687110719563,2,-1.1207240839822292,0.00675938851740268,True,False,False,554929.5105090266
120.26,219.8498086094414,47.32167300239207,219.59751799962973,47.32037697351993,-7.249999999999801,0.0,0.2522906098116664,0.001296028872140198,0.17103010310582958,2,-1.1207258109156744,0.006701886201537887,True,False,False,554929.5212473663
120.265,219.8442037024561,47.32166396010934,219.56015193174792,47.32037697351993,-7.4732135763617915,0.0,0.28405177070817444,0.001286986589413175,0.19256004953462622,2,-1.1207275378491195,0.006644383885673257,True,False,False,554929.5319857062
120.27,219.83859879547077,47.321654917826606,219.52403586386612,47.32037697351993,-7.2232135763628245,0.0,0.3145629316046552,0.0012779443066790463,0.21324276898241404,2,-1.1207292647825644,0.006586881569808628,True,False,False,554929.5427240459
120.275,219.83299388848542,47.32164587554387,219.4891697959843,47.32037697351993,-6.973213576362341,0.0,0.3438240925011087,0.0012689020239449178,0.23307821946704527,2,-1.1207309917160095,0.006529379253943836,True,False,False,554929.5534623858
120.28,219.8273889815001,47.32163683326114,219.4555537281025,47.32037697351993,-6.723213576362569,0.0,0.3718352533975917,0.0012598597412107893,0.25206637457214587,2,-1.1207327186494547,0.006471876938079207,True,False,False,554929.5642007255
120.285,219.82178407451477,47.32162779097841,219.4231876602207,47.32037697351993,-6.473213576362797,0.0,0.3985964142940759,0.0012508174584837661,0.2702072169368497,2,-1.1207344455828998,0.006414374622214577,True,False,False,554929.5749390654
120.29,219.81617916752944,47.32161874869568,219.39207159233888,47.32037697351993,-6.223213576362313,0.0,0.4241075751905612,0.0012417751757496376,0.28750073477118515,2,-1.120736172516345,0.0063568723063497845,True,False,False,554929.5856774051
120.295,219.81057426054412,47.32160970641294,219.36220552445707,47.32037697351993,-5.973213576362541,0.0,0.44836873608704764,0.001232732893015509,0.3039469198705582,2,-1.12073789944979,0.006299369990485156,True,False,False,554929.596415745
120.3,219.8049693535588,47.321600664130216,219.33358945657525,47.32037697351993,-5.723213576362768,0.0,0.4713798969835352,0.001223690610288486,0.3195457664250807,2,-1.120739626383235,0.006241867674620526,True,False,False,554929.6071540847
120.305,219.79936444657346,47.32159162184748,219.30622338869344,47.32037697351993,-5.4732135763622844,0.0,0.49314105788002394,0.0012146483275543574,0.33429727027310996,2,-1.1207413533166801,0.006184365358755734,True,False,False,554929.6178924246
120.31,219.79375953958814,47.32158257956475,219.28010732081162,47.32037697351993,-5.223213576362512,0.0,0.5136522187765138,0.0012056060448202288,0.3482014284156166,2,-1.1207430802501253,0.0061268630428911045,True,False,False,554929.6286307643
120.315,219.7881546326028,47.32157353728201,219.2552412529298,47.32037697351993,-4.97321357636274,0.0,0.5329133796730048,0.0011965637620861003,0.36125823868904533,2,-1.1207448071835704,0.006069360727026476,True,False,False,554929.6393691042
120.32000000000001,219.78254972561749,47.321564494999286,219.231625185048,47.32037697351993,-4.723213576362256,0.0,0.5509245405694969,0.0011875214793590771,0.3734676995388021,2,-1.1207465341170155,0.006011858411161683,True,False,False,554929.6501074439
120.325,219.77694481863216,47.32155545271655,219.20925911716617,47.32037697351993,-4.473213576362484,0.0,0.5676857014659902,0.0011784791966249486,0.38482980985764975,2,-1.1207482610504607,0.005954356095297054,True,False,False,554929.6608457838
120.33,219.77133991164683,47.32154641043382,219.18814304928435,47.32037697351993,-4.223213576362711,0.0,0.5831968623624846,0.00116943691389082,0.39534456886795566,2,-1.1207499879839056,0.0058968537794324245,True,False,False,554929.6715841235
120.33500000000001,219.76573500466148,47.321537368151084,219.16827698140253,47.32037697351993,-3.9732135763622276,0.0,0.5974580232589517,0.0011603946311566915,0.40501197603379985,2,-1.1207517149173507,0.005839351463567632,True,False,False,554929.6823224633
120.34,219.76013009767615,47.32152832586836,219.1496609135207,47.32037697351993,-3.7232135763624554,0.0,0.6104691841554484,0.0011513523484296684,0.4138320309941597,2,-1.1207534418507958,0.005781849147703003,True,False,False,554929.6930608031
120.345,219.75452519069086,47.32151928358562,219.13229484563888,47.32037697351993,-3.4732135763626824,0.0,0.6222303450519746,0.0011423100656955398,0.4218047335111818,2,-1.120755168784241,0.005724346831838373,True,False,False,554929.7037991429
120.35000000000001,219.7489202837055,47.32151024130289,219.11617877775706,47.32037697351993,-3.2232135763621996,0.0,0.6327415059484451,0.0011332677829614113,0.4289300834294728,2,-1.120756895717686,0.0056668445159735814,True,False,False,554929.7145374827
120.355,219.74331537672018,47.32150119902016,219.10131270987523,47.32037697351993,-2.973213576362427,0.0,0.6420026668449452,0.0011242255002343882,0.43520808064410527,2,-1.1207586226511312,0.005609342200108952,True,False,False,554929.7252758224
120.36,219.73771046973485,47.32149215673743,219.0876966419934,47.32037697351993,-2.7232135763626544,0.0,0.6500138277414464,0.0011151832175002596,0.4406387250744255,2,-1.1207603495845762,0.005551839884244323,True,False,False,554929.7360141623
120.36500000000001,219.73210556274952,47.32148311445469,219.0753305741116,47.32037697351993,-2.4732135763621708,0.0,0.6567749886379204,0.001106140934766131,0.44522201664340266,2,-1.1207620765180213,0.00549433756837953,True,False,False,554929.746752502
120.37,219.7265006557642,47.32147407217196,219.0642145062298,47.32037697351993,-2.223213576362398,0.0,0.6622861495343955,0.0010970986520320025,0.4489579552606065,2,-1.1207638034514664,0.005436835252514901,True,False,False,554929.7574908419
120.375,219.72089574877887,47.32146502988923,219.054348438348,47.32037697351993,-1.9732135763626257,0.0,0.6665473104308717,0.0010880563693049794,0.451846540808777,2,-1.1207655303849116,0.005379332936650272,True,False,False,554929.7682291816
120.38,219.71529084179355,47.3214559876065,219.0457323704662,47.32037697351993,-1.723213576362853,0.0,0.669558471327349,0.0010790140865708508,0.4538877731327824,2,-1.1207672573183567,0.005321830620785643,True,False,False,554929.7789675215
120.385,219.70968593480822,47.321446945323764,219.0383663025844,47.32037697351993,-1.47321357636237,0.0,0.6713196322238275,0.0010699718038367223,0.45508165203139445,2,-1.1207689842518018,0.00526432830492085,True,False,False,554929.7897058612
120.39,219.7040810278229,47.32143790304103,219.0322502347026,47.32037697351993,-1.2232135763625973,0.0,0.6718307931203071,0.0010609295211025938,0.45542817725063034,2,-1.120770711185247,0.005206825989056221,True,False,False,554929.8004442011
120.395,219.69847612083757,47.3214288607583,219.02738416682078,47.32037697351993,-0.9732135763628247,0.0,0.6710919540167879,0.0010518872383755706,0.4549273484793247,2,-1.1207724381186919,0.005149323673191592,True,False,False,554929.8111825408
120.4,219.69287121385224,47.32141981847557,219.02376809893897,47.32037697351993,-0.7232135763623415,0.0,0.6691031149132698,0.001042844955641442,0.45357916534624165,2,-1.120774165052137,0.005091821357326799,True,False,False,554929.8219208807
120.405,219.68726630686692,47.321410776192835,219.02140203105716,47.32037697351993,-0.4732135763625689,0.0,0.6658642758097528,0.0010338026729073135,0.4513836274187318,2,-1.1207758919855821,0.00503431904146217,True,False,False,554929.8326592204
120.41,219.6816613998816,47.32140173391011,219.02028596317535,47.32037697351993,-0.22321357636279626,0.0,0.661375436706237,0.0010247603901802904,0.4483407342031061,2,-1.1207776189190273,0.004976816725597541,True,False,False,554929.8433975603
120.415,219.67605649289624,47.32139269162737,219.02028596317535,47.32037697351993,0.0,0.0,0.6557705297208827,0.0010157181074461619,0.44454127558275014,0,-1.1207793458524724,0.004919314409732748,True,False,False,554929.8541359
120.42,219.6704515859109,47.32138364934464,219.02028596317535,47.32037697351993,0.0,0.0,0.6501656227355568,0.0010066758247120333,0.44074181573761617,0,-1.1207810727859175,0.004861812093868119,True,False,False,554929.8648742399
120.425,219.6648466789256,47.321374607061905,219.02028596317535,47.32037697351993,0.0,0.0,0.6445607157502593,0.0009976335419779048,0.4369423546725907,0,-1.1207827997193625,0.004804309778003489,True,False,False,554929.8756125796
120.43,219.65924177194026,47.32136556477918,219.02028596317535,47.32037697351993,0.0,0.0,0.638955808764905,0.0009885912592508816,0.4331428923925777,0,-1.1207845266528076,0.0047468074621386976,True,False,False,554929.8863509195
120.435,219.65363686495493,47.321356522496444,219.02028596317535,47.32037697351993,0.0,0.0,0.6333509017795791,0.000979548976516753,0.4293434289025157,0,-1.1207862535862527,0.004689305146274068,True,False,False,554929.8970892592
120.44,219.6480319579696,47.32134748021371,219.02028596317535,47.32037697351993,0.0,0.0,0.6277459947942532,0.0009705066937826246,0.4255439642073437,0,-1.1207879805196979,0.004631802830409439,True,False,False,554929.9078275991
120.44500000000001,219.64242705098428,47.321338437930976,219.02028596317535,47.32037697351993,0.0,0.0,0.6221410878089273,0.000961464411048496,0.42174449831196686,0,-1.120789707453143,0.004574300514544646,True,False,False,554929.9185659388
120.45,219.63682214399896,47.32132939564825,219.02028596317535,47.32037697351993,0.0,0.0,0.6165361808236014,0.0009524221283214729,0.4179450312212899,0,-1.1207914343865881,0.004516798198680018,True,False,False,554929.9293042787
120.455,219.63121723701363,47.321320353365515,219.02028596317535,47.32037697351993,0.0,0.0,0.6109312738382755,0.0009433798455873443,0.41414556294027016,0,-1.120793161320033,0.004459295882815388,True,False,False,554929.9400426184
120.46000000000001,219.6256123300283,47.32131131108278,219.02028596317535,47.32037697351993,0.0,0.0,0.6053263668529496,0.0009343375628532158,0.4103460934737962,0,-1.1207948882534782,0.004401793566950595,True,False,False,554929.9507809583
120.465,219.62000742304298,47.32130226880005,219.02028596317535,47.32037697351993,0.0,0.0,0.5997214598676237,0.0009252952801261927,0.4065466228268259,0,-1.1207966151869233,0.004344291251085966,True,False,False,554929.961519298
120.47,219.61440251605765,47.32129322651732,219.02028596317535,47.32037697351993,0.0,0.0,0.5941165528822978,0.0009162529973920641,0.4027471510042485,0,-1.1207983421203684,0.004286788935221337,True,False,False,554929.9722576379
120.47500000000001,219.6087976090723,47.321284184234585,219.02028596317535,47.32037697351993,0.0,0.0,0.5885116458969435,0.0009072107146579356,0.39894767801100556,0,-1.1208000690538136,0.004229286619356545,True,False,False,554929.9829959776
120.48,219.603192702087,47.32127514195185,219.02028596317535,47.32037697351993,0.0,0.0,0.582906738911646,0.000898168431923807,0.39514820385203875,0,-1.1208017959872587,0.004171784303491915,True,False,False,554929.9937343175
120.485,219.59758779510167,47.321266099669124,219.02028596317535,47.32037697351993,0.0,0.0,0.5773018319263201,0.0008891261491967839,0.3913487285322559,0,-1.1208035229207036,0.004114281987627286,True,False,False,554930.0044726572
120.49000000000001,219.59198288811632,47.32125705738639,219.02028596317535,47.32037697351993,0.0,0.0,0.5716969249409658,0.0008800838664626554,0.38754925205654805,0,-1.1208052498541488,0.004056779671762494,True,False,False,554930.0152109971
120.495,219.586377981131,47.321248015103656,219.02028596317535,47.32037697351993,0.0,0.0,0.5660920179556399,0.0008710415837285268,0.3837497744299101,0,-1.120806976787594,0.003999277355897864,True,False,False,554930.0259493368
120.5,219.58077307414567,47.32123897282092,219.02028596317535,47.32037697351993,0.0,0.0,0.560487110970314,0.0008619993009943983,0.3799502956572342,0,-1.120808703721039,0.003941775040033235,True,False,False,554930.0366876766
120.505,219.57516816716037,47.321229930538195,219.02028596317535,47.32037697351993,0.0,0.0,0.5548822039850165,0.0008529570182673751,0.37615081574344705,0,-1.1208104306544842,0.003884272724168606,True,False,False,554930.0474260164
120.51,219.56956326017502,47.32122088825546,219.02028596317535,47.32037697351993,0.0,0.0,0.5492772969996622,0.0008439147355332466,0.37235133469345916,0,-1.1208121575879293,0.0038267704083038132,True,False,False,554930.0581643562
120.515,219.5639583531897,47.32121184597273,219.02028596317535,47.32037697351993,0.0,0.0,0.5436723900143363,0.000834872452799118,0.36855185251221595,0,-1.1208138845213744,0.0037692680924391844,True,False,False,554930.068902696
120.52,219.55835344620436,47.32120280369,219.02028596317535,47.32037697351993,0.0,0.0,0.5380674830290104,0.0008258301700720949,0.36475236920466325,0,-1.1208156114548193,0.003711765776574555,True,False,False,554930.0796410358
120.525,219.55274853921904,47.321193761407265,219.02028596317535,47.32037697351993,0.0,0.0,0.5324625760436845,0.0008167878873379664,0.36095288477569626,0,-1.1208173383882645,0.0036542634607097625,True,False,False,554930.0903793756
120.53,219.5471436322337,47.32118471912453,219.02028596317535,47.32037697351993,0.0,0.0,0.5268576690583586,0.0008077456046038378,0.35715339923027933,0,-1.1208190653217096,0.0035967611448451333,True,False,False,554930.1011177154
120.535,219.5415387252484,47.3211756768418,219.02028596317535,47.32037697351993,0.0,0.0,0.5212527620730327,0.0007987033218697093,0.3533539125733088,0,-1.1208207922551547,0.003539258828980504,True,False,False,554930.1118560552
120.54,219.53593381826306,47.32116663455907,219.02028596317535,47.32037697351993,0.0,0.0,0.5156478550877068,0.0007896610391426861,0.34955442480975096,0,-1.1208225191885999,0.0034817565131157117,True,False,False,554930.122594395
120.545,219.53032891127773,47.321157592276336,219.02028596317535,47.32037697351993,0.0,0.0,0.5100429481023809,0.0007806187564085576,0.3457549359445036,0,-1.120824246122045,0.0034242541972510825,True,False,False,554930.1333327348
120.55,219.5247240042924,47.3211485499936,219.02028596317535,47.32037697351993,0.0,0.0,0.504438041117055,0.000771576473674429,0.3419554459825344,0,-1.12082597305549,0.0033667518813864533,True,False,False,554930.1440710746
120.555,219.51911909730708,47.321139507710875,219.02028596317535,47.32037697351993,0.0,0.0,0.49883313413172914,0.0007625341909474059,0.33815595492876044,0,-1.120827699988935,0.0033092495655216605,True,False,False,554930.1548094144
120.56,219.51351419032176,47.32113046542814,219.02028596317535,47.32037697351993,0.0,0.0,0.49322822714640324,0.0007534919082132774,0.3343564627880993,0,-1.1208294269223802,0.0032517472496570313,True,False,False,554930.1655477541
120.565,219.50790928333643,47.32112142314541,219.02028596317535,47.32037697351993,0.0,0.0,0.48762332016107734,0.0007444496254791488,0.33055696956552183,0,-1.1208311538558253,0.0031942449337924025,True,False,False,554930.176286094
120.57000000000001,219.50230437635108,47.32111238086267,219.02028596317535,47.32037697351993,0.0,0.0,0.482018413175723,0.0007354073427450203,0.32675747526591314,0,-1.1208328807892705,0.0031367426179276098,True,False,False,554930.1870244337
120.575,219.49669946936575,47.321103338579945,219.02028596317535,47.32037697351993,0.0,0.0,0.47641350619039713,0.0007263650600179972,0.3229579798942808,0,-1.1208346077227156,0.0030792403020629805,True,False,False,554930.1977627736
120.58,219.49109456238045,47.32109429629721,219.02028596317535,47.32037697351993,0.0,0.0,0.47080859920509965,0.0007173227772838686,0.3191584834555298,0,-1.1208363346561605,0.0030217379861983513,True,False,False,554930.2085011133
120.58500000000001,219.4854896553951,47.32108525401448,219.02028596317535,47.32037697351993,0.0,0.0,0.46520369221974534,0.0007082804945497401,0.31535898595458345,0,-1.1208380615896056,0.0029642356703335586,True,False,False,554930.2192394532
120.59,219.47988474840977,47.32107621173174,219.02028596317535,47.32037697351993,0.0,0.0,0.45959878523441944,0.0006992382118156115,0.31155948739640127,0,-1.1208397885230508,0.00290673335446893,True,False,False,554930.229977793
120.595,219.47427984142445,47.321067169449016,219.02028596317535,47.32037697351993,0.0,0.0,0.45399387824909354,0.0006901959290885884,0.3077599877859438,0,-1.120841515456496,0.0028492310386043006,True,False,False,554930.2407161328
120.60000000000001,219.46867493443912,47.32105812716628,219.02028596317535,47.32037697351993,0.0,0.0,0.44838897126376764,0.0006811536463544599,0.30396048712812174,0,-1.120843242389941,0.002791728722739508,True,False,False,554930.2514544725
120.605,219.4630700274538,47.32104908488355,219.02028596317535,47.32037697351993,0.0,0.0,0.44278406427844175,0.0006721113636203313,0.3001609854279162,0,-1.1208449693233862,0.0027342264068748786,True,False,False,554930.2621928124
120.61,219.45746512046847,47.32104004260082,219.02028596317535,47.32037697351993,0.0,0.0,0.43717915729311585,0.0006630690808933082,0.2963614826902584,0,-1.120846696256831,0.0026767240910102494,True,False,False,554930.2729311521
120.61500000000001,219.45186021348314,47.32103100031809,219.02028596317535,47.32037697351993,0.0,0.0,0.43157425030778995,0.0006540267981591796,0.29256197892008107,0,-1.1208484231902762,0.002619221775145457,True,False,False,554930.283669492
120.62,219.44625530649782,47.32102195803535,219.02028596317535,47.32037697351993,0.0,0.0,0.42596934332246406,0.0006449845154250511,0.28876247412237094,0,-1.1208501501237214,0.002561719459280828,True,False,False,554930.2944078317
120.625,219.4406503995125,47.32101291575262,219.02028596317535,47.32037697351993,0.0,0.0,0.42036443633713816,0.0006359422326909225,0.2849629683020478,0,-1.1208518770571665,0.0025042171434161986,True,False,False,554930.3051461716
120.63,219.43504549252717,47.32100387346989,219.02028596317535,47.32037697351993,0.0,0.0,0.41475952935181226,0.0006268999499638994,0.2811634614641025,0,-1.1208536039906116,0.0024467148275515694,True,False,False,554930.3158845113
120.635,219.42944058554184,47.32099483118716,219.02028596317535,47.32037697351993,0.0,0.0,0.40915462236648636,0.0006178576672297709,0.27736395361345934,0,-1.1208553309240568,0.0023892125116867767,True,False,False,554930.3266228512
120.64,219.42383567855651,47.32098578890442,219.02028596317535,47.32037697351993,0.0,0.0,0.40354971538116047,0.0006088153844956423,0.2735644447551141,0,-1.120857057857502,0.002331710195822148,True,False,False,554930.3373611909
120.645,219.4182307715712,47.32097674662169,219.02028596317535,47.32037697351993,0.0,0.0,0.39794480839583457,0.0005997731017615138,0.26976493489399644,0,-1.1208587847909468,0.0022742078799575186,True,False,False,554930.3480995308
120.65,219.41262586458583,47.32096770433896,219.02028596317535,47.32037697351993,0.0,0.0,0.39233990141048025,0.0005907308190344907,0.2659654240350905,0,-1.120860511724392,0.002216705564092726,True,False,False,554930.3588378705
120.655,219.4070209576005,47.32095866205623,219.02028596317535,47.32037697351993,0.0,0.0,0.38673499442515435,0.0005816885363003621,0.26216591218336643,0,-1.120862238657837,0.0021592032482280967,True,False,False,554930.3695762104
120.66,219.4014160506152,47.320949619773494,219.02028596317535,47.32037697351993,0.0,0.0,0.3811300874398569,0.0005726462535662336,0.25836639934383215,0,-1.1208639655912822,0.0021017009323634674,True,False,False,554930.3803145501
120.665,219.39581114362986,47.32094057749077,219.02028596317535,47.32037697351993,0.0,0.0,0.37552518045450256,0.0005636039708392104,0.25456688552139567,0,-1.1208656925247273,0.002044198616498675,True,False,False,554930.39105289
120.67,219.39020623664453,47.32093153520803,219.02028596317535,47.32037697351993,0.0,0.0,0.36992027346917666,0.0005545616881050819,0.25076737072107236,0,-1.1208674194581725,0.001986696300634046,True,False,False,554930.4017912297
120.675,219.3846013296592,47.3209224929253,219.02028596317535,47.32037697351993,0.0,0.0,0.36431536648385077,0.0005455194053709533,0.24696785494786463,0,-1.1208691463916174,0.0019291939847694167,True,False,False,554930.4125295695
120.68,219.37899642267388,47.320913450642564,219.02028596317535,47.32037697351993,0.0,0.0,0.35871045949852487,0.0005364771226368248,0.2431683382067275,0,-1.1208708733250625,0.0018716916689046242,True,False,False,554930.4232679093
120.685,219.37339151568855,47.32090440835984,219.02028596317535,47.32037697351993,0.0,0.0,0.353105552513199,0.0005274348399098017,0.2393688205026899,0,-1.1208726002585077,0.001814189353039995,True,False,False,554930.4340062491
120.69,219.36778660870323,47.3208953660771,219.02028596317535,47.32037697351993,0.0,0.0,0.3475006455278731,0.0005183925571756731,0.23556930184071703,0,-1.1208743271919528,0.0017566870371753657,True,False,False,554930.4447445889
120.69500000000001,219.3621817017179,47.32088632379437,219.02028596317535,47.32037697351993,0.0,0.0,0.3418957385425472,0.0005093502744415446,0.23176978222584876,0,-1.120876054125398,0.0016991847213105732,True,False,False,554930.4554829287
120.7,219.35657679473258,47.320877281511635,219.02028596317535,47.32037697351993,0.0,0.0,0.3362908315572213,0.000500307991707416,0.22797026166306206,0,-1.120877781058843,0.001641682405445944,True,False,False,554930.4662212685
120.705,219.35097188774725,47.32086823922891,219.02028596317535,47.32037697351993,0.0,0.0,0.3306859245718954,0.0004912657089803929,0.22417074015740954,0,-1.120879507992288,0.0015841800895813147,True,False,False,554930.4769596083
120.71000000000001,219.3453669807619,47.320859196946174,219.02028596317535,47.32037697351993,0.0,0.0,0.32508101758654107,0.00048222342624626435,0.22037121771386503,0,-1.120881234925733,0.0015266777737165222,True,False,False,554930.4876979481
120.715,219.3397620737766,47.32085015466344,219.02028596317535,47.32037697351993,0.0,0.0,0.3194761106012436,0.0004731811435121358,0.216571694337548,0,-1.1208829618591782,0.001469175457851893,True,False,False,554930.4984362879
120.72,219.33415716679127,47.32084111238071,219.02028596317535,47.32037697351993,0.0,0.0,0.3138712036159177,0.0004641388607851127,0.21277217003343138,0,-1.1208846887926234,0.001411673141987264,True,False,False,554930.5091746277
120.72500000000001,219.32855225980592,47.32083207009798,219.02028596317535,47.32037697351993,0.0,0.0,0.3082662966305634,0.00045509657805098414,0.20897264480654912,0,-1.1208864157260685,0.0013541708261224712,True,False,False,554930.5199129675
120.73,219.3229473528206,47.320823027815244,219.02028596317535,47.32037697351993,0.0,0.0,0.3026613896452375,0.0004460542953168556,0.20517311866203178,0,-1.1208881426595136,0.001296668510257842,True,False,False,554930.5306513073
120.735,219.31734244583527,47.32081398553251,219.02028596317535,47.32037697351993,0.0,0.0,0.2970564826599116,0.00043701201258272704,0.20137359160490034,0,-1.1208898695929586,0.001239166194393213,True,False,False,554930.541389647
120.74000000000001,219.31173753884994,47.32080494324978,219.02028596317535,47.32037697351993,0.0,0.0,0.2914515756745857,0.0004279697298557039,0.19757406364027427,0,-1.1208915965264037,0.0011816638785284203,True,False,False,554930.5521279869
120.745,219.3061326318646,47.32079590096705,219.02028596317535,47.32037697351993,0.0,0.0,0.2858466686892598,0.00041892744712157537,0.19377453477321754,0,-1.1208933234598488,0.0011241615626637913,True,False,False,554930.5628663267
120.75,219.3005277248793,47.320786858684315,219.02028596317535,47.32037697351993,0.0,0.0,0.2802417617039339,0.0004098851643874468,0.18997500500887796,0,-1.120895050393294,0.001066659246799162,True,False,False,554930.5736046665
120.755,219.29492281789396,47.32077781640159,219.02028596317535,47.32037697351993,0.0,0.0,0.274636854718608,0.0004008428816604237,0.18617547435235063,0,-1.120896777326739,0.0010091569309345328,True,False,False,554930.5843430063
120.76,219.28931791090864,47.320768774118854,219.02028596317535,47.32037697351993,0.0,0.0,0.2690319477332821,0.00039180059892629515,0.1823759428088179,0,-1.1208985042601842,0.0009516546150697403,True,False,False,554930.5950813461
120.765,219.2837130039233,47.32075973183612,219.02028596317535,47.32037697351993,0.0,0.0,0.2634270407479562,0.0003827583161921666,0.1785764103834128,0,-1.1209002311936294,0.000894152299205111,True,False,False,554930.6058196859
120.77,219.27810809693798,47.320750689553385,219.02028596317535,47.32037697351993,0.0,0.0,0.2578221337626303,0.00037371603345803805,0.17477687708135978,0,-1.1209019581270743,0.0008366499833404819,True,False,False,554930.6165580257
120.775,219.27250318995266,47.32074164727066,219.02028596317535,47.32037697351993,0.0,0.0,0.2522172267773044,0.00036467375073101493,0.17097734290785593,0,-1.1209036850605194,0.0007791476674756893,True,False,False,554930.6272963654
120.78,219.26689828296733,47.320732604987924,219.02028596317535,47.32037697351993,0.0,0.0,0.2466123197919785,0.0003556314679968864,0.16717780786812583,0,-1.1209054119939645,0.0007216453516110602,True,False,False,554930.6380347053
120.785,219.261293375982,47.32072356270519,219.02028596317535,47.32037697351993,0.0,0.0,0.2410074128066526,0.00034658918526275784,0.16337827196747653,0,-1.1209071389274097,0.000664143035746431,True,False,False,554930.648773045
120.79,219.25568846899665,47.320714520422456,219.02028596317535,47.32037697351993,0.0,0.0,0.2354025058212983,0.0003375469025286293,0.15957873521116278,0,-1.1209088658608548,0.0006066407198816384,True,False,False,554930.6595113849
120.795,219.25008356201135,47.32070547813973,219.02028596317535,47.32037697351993,0.0,0.0,0.22979759883600082,0.00032850461980160617,0.15577919760461592,0,-1.1209105927943,0.0005491384040170092,True,False,False,554930.6702497246
120.8,219.24447865502603,47.320696435856995,219.02028596317535,47.32037697351993,0.0,0.0,0.22419269185067492,0.0003194623370674776,0.15197965915313802,0,-1.1209123197277449,0.0004916360881523801,True,False,False,554930.6809880645
120.805,219.23887374804067,47.32068739357426,219.02028596317535,47.32037697351993,0.0,0.0,0.2185877848653206,0.00031042005433334907,0.1481801198622006,0,-1.12091404666119,0.00043413377228758746,True,False,False,554930.6917264042
120.81,219.23326884105535,47.320678351291534,219.02028596317535,47.32037697351993,0.0,0.0,0.2129828778799947,0.00030137777160632595,0.14438057973729573,0,-1.1209157735946351,0.0003766314564229583,True,False,False,554930.7024647441
120.815,219.22766393407002,47.3206693090088,219.02028596317535,47.32037697351993,0.0,0.0,0.2073779708946688,0.0002923354888721974,0.14058103878399547,0,-1.1209175005280803,0.00031912914055832916,True,False,False,554930.7132030838
120.82000000000001,219.2220590270847,47.320660266726065,219.02028596317535,47.32037697351993,0.0,0.0,0.2017730639093429,0.00028329320613806885,0.1367814970078914,0,-1.1209192274615254,0.00026162682469353654,True,False,False,554930.7239414237
120.825,219.21645412009937,47.32065122444333,219.02028596317535,47.32037697351993,0.0,0.0,0.196168156924017,0.0002742509234039403,0.13298195441472568,0,-1.1209209543949705,0.00020412450882890737,True,False,False,554930.7346797634
120.83,219.21084921311405,47.320642182160604,219.02028596317535,47.32037697351993,0.0,0.0,0.19056324993869111,0.0002652086406769172,0.12918241101028208,0,-1.1209226813284154,0.00014662219296427822,True,False,False,554930.7454181033
120.83500000000001,219.20524430612872,47.32063313987787,219.02028596317535,47.32037697351993,0.0,0.0,0.18495834295336522,0.00025616635794278864,0.12538286680045208,0,-1.1209244082618606,8.911987709948562e-05,True,False,False,554930.756156443
120.84,219.1996393991434,47.320624097595136,219.02028596317535,47.32037697351993,0.0,0.0,0.17935343596803932,0.0002471240752086601,0.12158332179130336,0,-1.1209261351953057,3.161756123485645e-05,True,False,False,554930.7668947828
120.845,219.19403449215807,47.3206150553124,219.02028596317535,47.32037697351993,0.0,0.0,0.17374852898271342,0.00023808179247453154,0.11778377598897918,0,-1.1209278621287508,-2.5884754629772714e-05,True,False,False,554930.7776331226
120.85000000000001,219.18842958517274,47.320606013029675,219.02028596317535,47.32037697351993,0.0,0.0,0.16814362199738753,0.00022903950974750842,0.11398422939986042,0,-1.120929589062196,-8.338707049456531e-05,True,False,False,554930.7883714624
120.855,219.18282467818742,47.32059697074694,219.02028596317535,47.32037697351993,0.0,0.0,0.16253871501206163,0.00021999722701337987,0.11018468203045664,0,-1.120931315995641,-0.00014088938635919447,True,False,False,554930.7991098022
120.86,219.1772197712021,47.32058792846421,219.02028596317535,47.32037697351993,0.0,0.0,0.15693380802673573,0.00021095494427925132,0.10638513388757952,0,-1.120933042929086,-0.00019839170222382365,True,False,False,554930.809848142
120.86500000000001,219.17161486421674,47.32057888618148,219.02028596317535,47.32037697351993,0.0,0.0,0.15132890104138141,0.0002019126615522282,0.10258558497823059,0,-1.1209347698625312,-0.0002558940180886162,True,False,False,554930.8205864818
120.87,219.16600995723144,47.320569843898745,219.02028596317535,47.32037697351993,0.0,0.0,0.14572399405608394,0.00019287037881809965,0.09878603530987867,0,-1.1209364967959763,-0.0003133963339532454,True,False,False,554930.8313248216
120.875,219.1604050502461,47.32056080161601,219.02028596317535,47.32037697351993,0.0,0.0,0.14011908707075804,0.0001838280960839711,0.09498648489023252,0,-1.1209382237294214,-0.00037089864981787457,True,False,False,554930.8420631614
120.88,219.1548001432608,47.32055175933328,219.02028596317535,47.32037697351993,0.0,0.0,0.13451418008543214,0.00017478581334984256,0.09118693372754735,0,-1.1209399506628666,-0.00042840096568250375,True,False,False,554930.8528015012
120.885,219.14919523627543,47.32054271705055,219.02028596317535,47.32037697351993,0.0,0.0,0.12890927310007783,0.00016574353062281943,0.08738738183067696,0,-1.1209416775963117,-0.0004859032815472963,True,False,False,554930.863539841
120.89,219.1435903292901,47.320533674767816,219.02028596317535,47.32037697351993,0.0,0.0,0.12330436611475193,0.0001567012478886909,0.08358782920917117,0,-1.1209434045297568,-0.0005434055974119255,True,False,False,554930.8742781808
120.895,219.1379854223048,47.32052463248508,219.02028596317535,47.32037697351993,0.0,0.0,0.11769945912945445,0.00014765896515456234,0.07978827587349768,0,-1.1209451314632017,-0.0006009079132765547,True,False,False,554930.8850165206
120.9,219.13238051531945,47.32051559020235,219.02028596317535,47.32037697351993,0.0,0.0,0.11209455214410013,0.0001386166824204338,0.07598872183510749,0,-1.1209468583966469,-0.0006584102291413473,True,False,False,554930.8957548604
120.905,219.12677560833413,47.32050654791962,219.02028596317535,47.32037697351993,0.0,0.0,0.10648964515877424,0.00012957439969341067,0.07218916710701873,0,-1.120948585330092,-0.0007159125450059764,True,False,False,554930.9064932002
120.91,219.1211707013488,47.32049750563689,219.02028596317535,47.32037697351993,0.0,0.0,0.10088473817344834,0.00012053211695928212,0.06838961170389352,0,-1.1209503122635371,-0.0007734148608706056,True,False,False,554930.91723154
120.915,219.11556579436348,47.32048846335415,219.02028596317535,47.32037697351993,0.0,0.0,0.09527983118812244,0.00011148983422515357,0.0645900556427865,0,-1.1209520391969823,-0.0008309171767353982,True,False,False,554930.9279698798
120.92,219.10996088737815,47.320479421071425,219.02028596317535,47.32037697351993,0.0,0.0,0.08967492420279655,0.00010244755149813045,0.060790498943710275,0,-1.1209537661304274,-0.0008884194926000274,True,False,False,554930.9387082196
120.925,219.10435598039282,47.32047037878869,219.02028596317535,47.32037697351993,0.0,0.0,0.08407001721747065,9.34052687640019e-05,0.05699094163078228,0,-1.1209554930638723,-0.0009459218084646565,True,False,False,554930.9494465594
120.93,219.0987510734075,47.32046133650596,219.02028596317535,47.32037697351993,0.0,0.0,0.07846511023214475,8.436298602987335e-05,0.05319138373354572,0,-1.1209572199973175,-0.001003424124329449,True,False,False,554930.9601848992
120.935,219.09314616642217,47.32045229422322,219.02028596317535,47.32037697351993,0.0,0.0,0.07286020324681886,7.53207032957448e-05,0.04939182528912794,0,-1.1209589469307626,-0.0010609264401940783,True,False,False,554930.970923239
120.94,219.08754125943685,47.320443251940496,219.02028596317535,47.32037697351993,0.0,0.0,0.06725529626149296,6.627842056872169e-05,0.045592266345452596,0,-1.1209606738642077,-0.0011184287560587075,True,False,False,554930.9816615788
120.94500000000001,219.0819363524515,47.32043420965776,219.02028596317535,47.32037697351993,0.0,0.0,0.06165038927613864,5.723613783459314e-05,0.041792706965985714,0,-1.1209624007976529,-0.0011759310719235,True,False,False,554930.9923999186
120.95,219.0763314454662,47.32042516737503,219.02028596317535,47.32037697351993,0.0,0.0,0.056045482290841164,4.819385510046459e-05,0.03799314723777477,0,-1.120964127731098,-0.0012334333877881292,True,False,False,554931.0031382584
120.955,219.07072653848087,47.3204161250923,219.02028596317535,47.32037697351993,0.0,0.0,0.05044057530551527,3.915157237344147e-05,0.03419358728416336,0,-1.120965854664543,-0.0012909357036527585,True,False,False,554931.0138765982
120.96000000000001,219.06512163149551,47.32040708280957,219.02028596317535,47.32037697351993,0.0,0.0,0.04483566832016095,3.010928963931292e-05,0.03039402728787903,0,-1.120967581597988,-0.001348438019517551,True,False,False,554931.024614938
120.965,219.0595167245102,47.32039804052683,219.02028596317535,47.32037697351993,0.0,0.0,0.03923076133483505,2.106700690518437e-05,0.026594467533212988,0,-1.1209693085314332,-0.0014059403353821802,True,False,False,554931.0353532778
120.97,219.05391181752486,47.3203889982441,219.02028596317535,47.32037697351993,0.0,0.0,0.033625854349509154,1.2024724171055823e-05,0.022794908490745884,0,-1.1209710354648783,-0.0014634426512468092,True,False,False,554931.0460916176
120.97500000000001,219.04830691053954,47.32037995596137,219.02028596317535,47.32037697351993,0.0,0.0,0.028020947364183257,2.982441444032702e-06,0.018995351003575012,0,-1.1209727623983234,-0.001520944967111602,True,False,False,554931.0568299574
120.98,219.0427020035542,47.32037091367864,219.02028596317535,47.32037697351993,0.0,0.0,0.02241604037885736,-6.0598412900958465e-06,0.015195796753219516,0,-1.1209744893317686,-0.0015784472829762312,True,False,False,554931.0675682971
120.985,219.03709709656889,47.3203618713959,219.02028596317535,47.32037697351993,0.0,0.0,0.016811133393531463,-1.5102124024224395e-05,0.011396249657030117,0,-1.1209762162652135,-0.0016359495988408602,True,False,False,554931.078306637
120.99000000000001,219.03149218958356,47.32035282911317,219.02028596317535,47.32037697351993,0.0,0.0,0.011206226408205566,-2.4144406758352943e-05,0.007596721459804487,0,-1.1209779431986586,-0.001693451914705653,True,False,False,554931.0890449767
120.995,219.02588728259823,47.32034378683044,219.02028596317535,47.32037697351993,0.0,0.0,0.005601319422879669,-3.3186689485376064e-05,0.0037972708936941635,0,-1.1209796701321038,-0.001750954230570282,True,False,False,554931.0997833166
121.0,219.0202823756129,47.32033474454771,219.02028596317535,47.32037697351993,0.0,0.0,-3.587562446227821e-06,-4.222897221950461e-05,4.2298944839306736e-05,0,-1.120981397065549,-0.0018084565464349112,True,False,False,554931.1105216563
121.005,219.0146800481677,47.32026821156179,219.02028596317535,47.32037697351993,0.0,0.0,-0.005605915007663498,-0.0001087619581383592,0.003801799979786188,0,-1.1209788175254343,-0.001865947249623564,True,False,False,554931.580958552
121.01,219.00907772072247,47.32020167857586,219.02028596317535,47.32037697351993,0.0,0.0,-0.011208242452880768,-0.00017529494406431922,0.0076000824799268805,0,-1.1209762379853196,-0.00192343795281238,True,False,False,554932.0513954475
121.015,219.00347539327726,47.320135145589944,219.02028596317535,47.32037697351993,0.0,0.0,-0.016810569898098038,-0.00024182792998317382,0.01139844769268427,1,-1.120973658445205,-0.001980928656001033,True,False,False,554932.5218323431
121.02,218.99787306583207,47.320068612604025,219.02028596317535,47.32037697351993,0.0,0.0,-0.022412897343286886,-0.0003083609159020284,0.015196837170807085,1,-1.1209710789050904,-0.002038419359189686,True,False,False,554932.9922692387
121.025,218.99227073838685,47.32000207961811,219.02028596317535,47.32037697351993,0.0,0.0,-0.028015224788504156,-0.000374893901820883,0.018995239212487955,1,-1.120968499364976,-0.002095910062378502,True,False,False,554933.4627061343
121.03,218.98666841094163,47.31993554663218,219.02028596317535,47.32037697351993,0.0,0.0,-0.033617552233721426,-0.000441426887746843,0.022793649912676326,1,-1.1209659198248614,-0.0021534007655671546,True,False,False,554933.9331430298
121.035,218.98106608349642,47.31986901364626,219.02028596317535,47.32037697351993,0.0,0.0,-0.039219879678938696,-0.0005079598736656976,0.026592067594700952,1,-1.1209633402847468,-0.0022108914687558076,True,False,False,554934.4035799254
121.04,218.9754637560512,47.31980248066034,219.02028596317535,47.32037697351993,0.0,0.0,-0.044822207124155966,-0.0005744928595845522,0.030390491417679365,1,-1.1209607607446321,-0.0022683821719446237,True,False,False,554934.874016821
121.045,218.96986142860598,47.31973594767442,219.02028596317535,47.32037697351993,0.0,0.0,-0.050424534569373236,-0.0006410258455105122,0.03418892091223457,1,-1.1209581812045175,-0.0023258728751332767,True,False,False,554935.3444537167
121.05,218.9642591011608,47.3196694146885,219.02028596317535,47.32037697351993,0.0,0.0,-0.056026862014562084,-0.0007075588314293668,0.0379873557947414,1,-1.120955601664403,-0.0023833635783219293,True,False,False,554935.8148906121
121.055,218.95865677371555,47.31960288170258,219.02028596317535,47.32037697351993,0.0,0.0,-0.061629189459807776,-0.0007740918173482214,0.04178579588297868,1,-1.1209530221242883,-0.0024408542815107454,True,False,False,554936.2853275078
121.06,218.95305444627036,47.31953634871666,219.02028596317535,47.32037697351993,0.0,0.0,-0.06723151690499662,-0.000840624803267076,0.045584241053719936,1,-1.1209504425841736,-0.0024983449846993984,True,False,False,554936.7557644034
121.065,218.94745211882514,47.319469815730734,219.02028596317535,47.32037697351993,0.0,0.0,-0.0728338443502139,-0.000907157789193036,0.04938269122023955,1,-1.1209478630440592,-0.002555835687888051,True,False,False,554937.226201299
121.07000000000001,218.94184979137992,47.319403282744815,219.02028596317535,47.32037697351993,0.0,0.0,-0.07843617179543116,-0.0009736907751118906,0.05318114631913022,1,-1.1209452835039446,-0.002613326391076867,True,False,False,554937.6966381945
121.075,218.9362474639347,47.3193367497589,219.02028596317535,47.32037697351993,0.0,0.0,-0.08403849924064843,-0.0010402237610307452,0.05697960630259512,1,-1.12094270396383,-0.00267081709426552,True,False,False,554938.1670750901
121.08,218.9306451364895,47.31927021677297,219.02028596317535,47.32037697351993,0.0,0.0,-0.0896408266858657,-0.0011067567469567052,0.06077807113355701,1,-1.1209401244237154,-0.0027283077974541727,True,False,False,554938.6375119857
121.08500000000001,218.92504280904427,47.31920368378705,219.02028596317535,47.32037697351993,0.0,0.0,-0.09524315413108297,-0.0011732897328755598,0.06457654078250595,1,-1.1209375448836008,-0.0027857985006429892,True,False,False,554939.1079488813
121.09,218.91944048159905,47.31913715080113,219.02028596317535,47.32037697351993,0.0,0.0,-0.10084548157630024,-0.0012398227187944144,0.06837501522539759,1,-1.1209349653434861,-0.002843289203831642,True,False,False,554939.5783857768
121.095,218.91383815415386,47.319070617815214,219.02028596317535,47.32037697351993,0.0,0.0,-0.10644780902148909,-0.001306355704713269,0.07217349444219713,1,-1.1209323858033715,-0.002900779907020295,True,False,False,554940.0488226725
121.10000000000001,218.90823582670865,47.31900408482929,219.02028596317535,47.32037697351993,0.0,0.0,-0.11205013646670636,-0.001372888690639229,0.07597197841594247,1,-1.120929806263257,-0.002958270610209111,True,False,False,554940.5192595681
121.105,218.90263349926343,47.31893755184337,219.02028596317535,47.32037697351993,0.0,0.0,-0.11765246391192363,-0.0014394216765580836,0.07977046713192025,1,-1.1209272267231425,-0.0030157613133977635,True,False,False,554940.9896964636
121.11,218.8970311718182,47.31887101885745,219.02028596317535,47.32037697351993,0.0,0.0,-0.1232547913571409,-0.0015059546624769382,0.08356896057721348,1,-1.1209246471830279,-0.0030732520165864165,True,False,False,554941.4601333592
121.11500000000001,218.891428844373,47.318804485871524,219.02028596317535,47.32037697351993,0.0,0.0,-0.12885711880235817,-0.0015724876484028982,0.0873674587402964,2,-1.1209220676429132,-0.0031307427197752326,True,False,False,554941.9305702548
121.12,218.88582651692778,47.318737952885606,219.01903596317536,47.31912697351993,-0.24999999999977263,-0.24999999999977263,-0.13320944624757658,-0.0003890206343228897,0.09030574741900683,2,-1.1209194881027986,-0.0031882334229638857,True,False,False,554942.4010071504
121.125,218.8802241894826,47.31867141989969,219.01653596317536,47.31662697351993,-0.49999999999954525,-0.49999999999954525,-0.1363117736927677,0.002044446379755982,0.09243288539568227,2,-1.120916908562684,-0.0032457241261525382,True,False,False,554942.8714440459
121.13,218.87462186203737,47.31860488691377,219.01278596317536,47.312876973519934,-0.7499999999993179,-0.7499999999993179,-0.13816410113798838,0.005727913393833717,0.09384437779737827,2,-1.1209143290225694,-0.003303214829341191,True,False,False,554943.3418809415
121.135,218.86901953459216,47.31853835392784,219.00778596317537,47.309707265398956,-0.999999999999801,-0.6339416241957325,-0.1387664285832102,0.008831088528886255,0.09449420820986172,2,-1.1209117494824548,-0.0033607055325300074,True,False,False,554943.8123178371
121.14,218.86341720714694,47.31847182094192,219.00153596317537,47.307787557277976,-1.2499999999995737,-0.3839416241960665,-0.13811875602843315,0.010684263663947036,0.09425083558953053,2,-1.1209091699423401,-0.00341819623571866,True,False,False,554944.2827547328
121.145,218.85781487970172,47.318405287956004,218.99403596317538,47.307117849156995,-1.4999999999993463,-0.13394162419629385,-0.13622108347365725,0.011287438799008953,0.09304452230584162,2,-1.1209065904022255,-0.003475686938907313,True,False,False,554944.7531916283
121.15,218.8522125522565,47.31833875497008,218.9852859631754,47.307117849156995,-1.7499999999998295,0.0,-0.13307341091888247,0.011220905813082993,0.09091836514173536,2,-1.120904010862111,-0.003533177642096129,True,False,False,554945.2236285239
121.155,218.8466102248113,47.31827222198416,218.9752859631754,47.307117849156995,-1.999999999999602,0.0,-0.12867573836410884,0.011154372827164138,0.08795191640277007,2,-1.1209014313219965,-0.0035906683452847817,True,False,False,554945.6940654195
121.16,218.8410078973661,47.31820568899824,218.9640359631754,47.307117849156995,-2.2499999999993747,0.0,-0.12302806580930792,0.011087839841245284,0.08414639294557305,2,-1.1208988517818819,-0.0036481590484734347,True,False,False,554946.1645023151
121.165,218.83540556992088,47.31813915601232,218.95153596317542,47.307117849156995,-2.499999999999858,0.0,-0.11613039325453656,0.01102130685532643,0.07950375538630405,2,-1.1208962722417672,-0.0037056497516622508,True,False,False,554946.6349392106
121.17,218.82980324247566,47.318072623026396,218.93778596317543,47.307117849156995,-2.7499999999996305,0.0,-0.10798272069976633,0.01095477386940047,0.07402712134386716,2,-1.1208936927016526,-0.003763140454850904,True,False,False,554947.1053761062
121.175,218.82420091503045,47.31800609004048,218.92278596317544,47.307117849156995,-2.999999999999403,0.0,-0.09858504814499724,0.010888240883481615,0.0677215466407797,2,-1.120891113161538,-0.0038206311580395564,True,False,False,554947.5758130018
121.18,218.81859858758523,47.31793955705456,218.90653596317543,47.307117849156995,-3.2499999999998863,0.0,-0.08793737559020087,0.01082170789756276,0.06059559437118365,2,-1.1208885336214234,-0.0038781218612283725,True,False,False,554948.0462498973
121.185,218.81299626014,47.31787302406863,218.88903596317544,47.307117849156995,-3.499999999999659,0.0,-0.07603970303543406,0.0107551749116368,0.05266477293681508,2,-1.1208859540813088,-0.003935612564417025,True,False,False,554948.516686793
121.19,218.80739393269482,47.31780649108271,218.87028596317543,47.307117849156995,-3.7499999999994316,0.0,-0.06289203048061154,0.010688641925717945,0.043960020941280785,2,-1.1208833745411944,-0.0039931032676056785,True,False,False,554948.9871236886
121.19500000000001,218.80179160524958,47.317739958096794,218.85028596317542,47.307117849156995,-3.9999999999999147,0.0,-0.048494357925847,0.010622108939799091,0.034552424193049776,2,-1.1208807950010797,-0.004050593970794494,True,False,False,554949.4575605842
121.2,218.7961892778044,47.317673425110875,218.82903596317541,47.307117849156995,-4.249999999999687,0.0,-0.03284668537102675,0.010555575953880236,0.02464500721810602,2,-1.120878215460965,-0.004108084673983147,True,False,False,554949.9279974797
121.205,218.79058695035917,47.31760689212495,218.8065359631754,47.307117849156995,-4.49999999999946,0.0,-0.015949012816236063,0.010489042967954276,0.015064882287458493,2,-1.1208756359208505,-0.0041655753771718,True,False,False,554950.3984343753
121.21000000000001,218.78498462291395,47.31754035913903,218.7827859631754,47.307117849156995,-4.749999999999943,0.0,0.002198659738553488,0.010422509982035422,0.0105285746791115,2,-1.1208730563807359,-0.004223066080360616,True,False,False,554950.8688712709
121.215,218.77938229546874,47.31747382615311,218.7577859631754,47.307117849156995,-4.999999999999716,0.0,0.021596332293341902,0.010355976996116567,0.017934459031922523,2,-1.1208704768406212,-0.004280556783549269,True,False,False,554951.3393081665
121.22,218.77377996802352,47.317407293167186,218.7315359631754,47.307117849156995,-5.249999999999488,0.0,0.04224400484812918,0.010289444010190607,0.030433701209784763,2,-1.1208678973005066,-0.004338047486737922,True,False,False,554951.809745062
121.22500000000001,218.7681776405783,47.31734076018127,218.7040359631754,47.307117849156995,-5.499999999999972,0.0,0.06414167740291532,0.010222911024271752,0.0446736442232874,2,-1.120865317760392,-0.004395538189926738,True,False,False,554952.2801819576
121.23,218.7625753131331,47.31727422719535,218.67528596317538,47.307117849156995,-5.749999999999744,0.0,0.08728934995772875,0.010156378038352898,0.060047607927789196,2,-1.1208627382202776,-0.004453028893115391,True,False,False,554952.7506188533
121.235,218.7569729856879,47.31720769420943,218.64528596317538,47.307117849156995,-5.999999999999517,0.0,0.11168702251251261,0.010089845052434043,0.07639345315242257,2,-1.120860158680163,-0.004510519596304044,True,False,False,554953.2210557489
121.24000000000001,218.75137065824268,47.3171411612235,218.61403596317538,47.307117849156995,-6.25,0.0,0.13733469506729534,0.010023312066508083,0.09365140200565127,2,-1.1208575791400484,-0.00456801029949286,True,False,False,554953.6914926444
121.245,218.74576833079746,47.317074628237584,218.58153596317538,47.307117849156995,-6.499999999999773,0.0,0.16423236762207694,0.009956779080589229,0.11179453716696386,2,-1.1208549995999337,-0.004625501002681513,True,False,False,554954.16192954
121.25,218.74016600335224,47.317008095251666,218.5477859631754,47.307117849156995,-6.749999999999545,0.0,0.1923800401768574,0.009890246094670374,0.1308090094521438,2,-1.120852420059819,-0.004682991705870165,True,False,False,554954.6323664356
121.255,218.73456367590705,47.31694156226574,218.5127859631754,47.307117849156995,-6.999999999999318,0.0,0.22177771273166513,0.009823713108744414,0.15068698388574808,2,-1.1208498405197045,-0.004740482409058818,True,False,False,554955.1028033311
121.26,218.7289613484618,47.31687502927982,218.4765359631754,47.307117849156995,-7.249999999999801,0.0,0.2524253852864149,0.00975718012282556,0.1714237019539585,2,-1.1208472609795899,-0.0047979731122476344,True,False,False,554955.5732402267
121.265,218.72335902101662,47.3168084962939,218.43918714633088,47.307117849156995,-7.469763368904801,0.0,0.28417187468573957,0.009690647136906705,0.1929137364029164,2,-1.1208446814394752,-0.004855463815436287,True,False,False,554956.0436771223
121.27,218.7177566935714,47.31674196330798,218.40308832948634,47.307117849156995,-7.21976336890583,0.0,0.3146683640850654,0.00962411415098785,0.21356405456192545,2,-1.1208421018993606,-0.00491295451862494,True,False,False,554956.514114018
121.275,218.71215436612619,47.31667543032206,218.36823951264182,47.307117849156995,-6.969763368905346,0.0,0.3439148534843639,0.00955758116506189,0.23337230242623955,2,-1.1208395223592462,-0.004970445221813756,True,False,False,554956.9845509134
121.28,218.70655203868097,47.31660889733614,218.3346406957973,47.307117849156995,-6.719763368905573,0.0,0.37191134288366356,0.009491048179143036,0.2523369893580615,2,-1.1208369428191316,-0.005027935925002409,True,False,False,554957.4549878091
121.285,218.70094971123575,47.31654236435022,218.3022918789528,47.307117849156995,-6.469763368905801,0.0,0.39865783228296436,0.009424515193224181,0.2704571255687036,2,-1.120834363279017,-0.005085426628191061,True,False,False,554957.9254247047
121.29,218.69534738379053,47.31647583136429,218.27119306210827,47.307117849156995,-6.219763368905318,0.0,0.4241543216822663,0.009357982207298221,0.28773202809263315,2,-1.1208317837389024,-0.005142917331379878,True,False,False,554958.3958616003
121.295,218.68974505634532,47.316409298378375,218.24134424526375,47.307117849156995,-5.969763368905546,0.0,0.4484008110815694,0.009291449221379366,0.30416121047039685,2,-1.1208292041987877,-0.0052004080345685304,True,False,False,554958.8662984958
121.3,218.68414272890013,47.316342765392456,218.21274542841923,47.307117849156995,-5.719763368905773,0.0,0.471397300480902,0.009224916235460512,0.3197443168371544,2,-1.120826624658673,-0.005257898737757184,True,False,False,554959.3367353914
121.305,218.6785404014549,47.31627623240654,218.1853966115747,47.307117849156995,-5.469763368905289,0.0,0.49314378988020735,0.009158383249541657,0.3344810808754631,2,-1.1208240451185585,-0.0053153894409459996,True,False,False,554959.807172287
121.31,218.6729380740097,47.31620969942061,218.15929779473018,47.307117849156995,-5.219763368905516,0.0,0.5136402792795138,0.009091850263615697,0.34837129933732675,2,-1.1208214655784439,-0.005372880144134652,True,False,False,554960.2776091826
121.315,218.66733574656448,47.31614316643469,218.13444897788565,47.307117849156995,-4.9697633689057445,0.0,0.5328867686788215,0.009025317277696843,0.36141481443883167,2,-1.1208188860383295,-0.005430370847323306,True,False,False,554960.7480460781
121.32000000000001,218.66173341911926,47.31607663344877,218.11085016104113,47.307117849156995,-4.719763368905261,0.0,0.5508832580781302,0.008958784291777988,0.3736115018428816,2,-1.1208163064982148,-0.005487861550512121,True,False,False,554961.2184829738
121.325,218.65613109167404,47.31601010046285,218.0885013441966,47.307117849156995,-4.469763368905489,0.0,0.5676297474774401,0.008892251305852028,0.3849612622643668,2,-1.1208137269581002,-0.005545352253700774,True,False,False,554961.6889198694
121.33,218.65052876422885,47.31594356747693,218.06740252735207,47.307117849156995,-4.219763368905716,0.0,0.5831262368767796,0.008825718319933173,0.39546401548555604,2,-1.1208111474179856,-0.005602842956889427,True,False,False,554962.159356765
121.33500000000001,218.6449264367836,47.31587703449101,218.04755371050754,47.307117849156995,-3.9697633689052325,0.0,0.5973727262760633,0.008759185334014319,0.40511969601158826,2,-1.120808567877871,-0.005660333660078243,True,False,False,554962.6297936605
121.34,218.63932410933842,47.31581050150509,218.028954893663,47.307117849156995,-3.71976336890546,0.0,0.610369215675405,0.008692652348095464,0.41392824986571053,2,-1.1208059883377564,-0.005717824363266896,True,False,False,554963.1002305561
121.345,218.6337217818932,47.315743968519165,218.01160607681848,47.307117849156995,-3.4697633689056873,0.0,0.6221157050747195,0.008626119362169504,0.421889632190652,2,-1.1208034087976417,-0.005775315066455549,True,False,False,554963.5706674517
121.35000000000001,218.62811945444798,47.315677435533246,217.99550725997395,47.307117849156995,-3.219763368905204,0.0,0.632612194474035,0.00855958637625065,0.4290038054308768,2,-1.120800829257527,-0.005832805769644365,True,False,False,554964.0411043472
121.355,218.62251712700277,47.31561090254733,217.9806584431294,47.307117849156995,-2.9697633689054315,0.0,0.6418586838733518,0.008493053390331795,0.4352707379390701,2,-1.1207982497174127,-0.005890296472833018,True,False,False,554964.5115412428
121.36,218.61691479955755,47.3155443695614,217.96705962628488,47.307117849156995,-2.719763368905659,0.0,0.6498551732726696,0.008426520404405835,0.4406904028976343,2,-1.120795670177298,-0.005947787176021671,True,False,False,554964.9819781384
121.36500000000001,218.61131247211233,47.31547783657548,217.95471080944034,47.307117849156995,-2.4697633689051757,0.0,0.6566016626719886,0.00835998741848698,0.44526277747730697,2,-1.1207930906371835,-0.006005277879210487,True,False,False,554965.4524150341
121.37,218.60571014466714,47.31541130358956,217.9436119925958,47.307117849156995,-2.219763368905403,0.0,0.6620981520713372,0.008293454432568126,0.44898784217660337,2,-1.1207905110970688,-0.00606276858239914,True,False,False,554965.9228519296
121.375,218.60010781722193,47.315344770603645,217.93376317575127,47.307117849156995,-1.9697633689056304,0.0,0.6663446414706584,0.008226921446649271,0.45186558030106827,2,-1.1207879315569542,-0.006120259285587792,True,False,False,554966.3932888252
121.38,218.5945054897767,47.31527823761772,217.92516435890673,47.307117849156995,-1.7197633689058578,0.0,0.6693411308699808,0.008160388460723311,0.4538959775527063,2,-1.1207853520168396,-0.006177749988776445,True,False,False,554966.8637257208
121.385,218.5889031623315,47.3152117046318,217.9178155420622,47.307117849156995,-1.4697633689053746,0.0,0.6710876202693044,0.008093855474804457,0.4550790217069272,2,-1.120782772476725,-0.0062352406919652615,True,False,False,554967.3341626164
121.39,218.58330083488627,47.31514517164588,217.91171672521764,47.307117849156995,-1.219763368905602,0.0,0.671584109668629,0.008027322488885602,0.4554147023608917,2,-1.1207801929366104,-0.006292731395153914,True,False,False,554967.8045995119
121.395,218.57769850744108,47.315078638659955,217.9068679083731,47.307117849156995,-0.9697633689058294,0.0,0.6708305990679833,0.007960789502959642,0.45490301074148143,2,-1.1207776133964957,-0.006350222098342567,True,False,False,554968.2750364075
121.4,218.57209617999584,47.315012105674036,217.90326909152859,47.307117849156995,-0.7197633689053462,0.0,0.6688270884672534,0.007894256517040787,0.45354393956367245,2,-1.1207750338563813,-0.006407712801531383,True,False,False,554968.7454733031
121.405,218.56649385255065,47.31494557268812,217.90092027468407,47.307117849156995,-0.4697633689055736,0.0,0.6655735778665814,0.007827723531121933,0.4513374829346511,2,-1.1207724543162667,-0.006465203504720036,True,False,False,554969.2159101987
121.41,218.56089152510543,47.3148790397022,217.89982145783955,47.307117849156995,-0.21976336890580095,0.0,0.6610700672658822,0.007761190545203078,0.4482836362986964,2,-1.120769874776152,-0.006522694207908688,True,False,False,554969.6863470942
121.415,218.55528919766022,47.31481250671627,217.89982145783955,47.307117849156995,0.0,0.0,0.655467739820665,0.007694657559277118,0.4444848852059494,0,-1.1207672952360375,-0.006580184911097505,True,False,False,554970.1567839899
121.42,218.549686870215,47.31474597373035,217.89982145783955,47.307117849156995,0.0,0.0,0.6498654123754477,0.007628124573358264,0.4406861287587055,0,-1.1207647156959228,-0.0066376756142861575,True,False,False,554970.6272208855
121.425,218.54408454276978,47.314679440744435,217.89982145783955,47.307117849156995,0.0,0.0,0.6442630849302304,0.007561591587439409,0.43688736696191444,0,-1.1207621361558082,-0.006695166317474811,True,False,False,554971.097657781
121.43,218.53848221532456,47.31461290775851,217.89982145783955,47.307117849156995,0.0,0.0,0.6386607574850132,0.007495058601513449,0.4330885998205267,0,-1.1207595566156936,-0.006752657020663627,True,False,False,554971.5680946766
121.435,218.53287988787937,47.31454637477259,217.89982145783955,47.307117849156995,0.0,0.0,0.6330584300398243,0.0074285256155945945,0.4292898273395121,0,-1.120756977075579,-0.006810147723852279,True,False,False,554972.0385315722
121.44,218.52727756043416,47.31447984178667,217.89982145783955,47.307117849156995,0.0,0.0,0.627456102594607,0.00736199262967574,0.42549104952378924,0,-1.1207543975354646,-0.006867638427040933,True,False,False,554972.5089684678
121.44500000000001,218.52167523298894,47.31441330880075,217.89982145783955,47.307117849156995,0.0,0.0,0.6218537751493898,0.007295459643756885,0.4216922663783303,0,-1.12075181799535,-0.006925129130229748,True,False,False,554972.9794053633
121.45,218.51607290554372,47.314346775814826,217.89982145783955,47.307117849156995,0.0,0.0,0.6162514477041725,0.007228926657830925,0.41789347790809145,0,-1.1207492384552353,-0.006982619833418401,True,False,False,554973.4498422589
121.455,218.5104705780985,47.31428024282891,217.89982145783955,47.307117849156995,0.0,0.0,0.6106491202589552,0.007162393671912071,0.41409468411803046,0,-1.1207466589151207,-0.007040110536607054,True,False,False,554973.9202791546
121.46000000000001,218.5048682506533,47.31421370984299,217.89982145783955,47.307117849156995,0.0,0.0,0.605046792813738,0.007095860685993216,0.4102958850131066,0,-1.120744079375006,-0.00709760123979587,True,False,False,554974.3907160502
121.465,218.49926592320807,47.31414717685706,217.89982145783955,47.307117849156995,0.0,0.0,0.5994444653685207,0.007029327700067256,0.40649708059828066,0,-1.1207414998348915,-0.0071550919429845235,True,False,False,554974.8611529457
121.47,218.49366359576288,47.314080643871144,217.89982145783955,47.307117849156995,0.0,0.0,0.5938421379233318,0.0069627947141484015,0.4026982708785327,0,-1.1207389202947768,-0.007212582646173176,True,False,False,554975.3315898413
121.47500000000001,218.48806126831764,47.314014110885225,217.89982145783955,47.307117849156995,0.0,0.0,0.5882398104780862,0.006896261728229547,0.3988994558587754,0,-1.1207363407546622,-0.007270073349361992,True,False,False,554975.8020267369
121.48,218.48245894087245,47.313947577899306,217.89982145783955,47.307117849156995,0.0,0.0,0.5826374830328973,0.006829728742310692,0.3951006355440438,0,-1.1207337612145478,-0.007327564052550645,True,False,False,554976.2724636325
121.485,218.47685661342723,47.31388104491338,217.89982145783955,47.307117849156995,0.0,0.0,0.57703515558768,0.006763195756384732,0.39130180993925484,0,-1.1207311816744332,-0.007385054755739298,True,False,False,554976.742900528
121.49000000000001,218.471254285982,47.31381451192746,217.89982145783955,47.307117849156995,0.0,0.0,0.5714328281424628,0.006696662770465878,0.38750297904939585,0,-1.1207286021343186,-0.007442545458928114,True,False,False,554977.2133374236
121.495,218.4656519585368,47.31374797894154,217.89982145783955,47.307117849156995,0.0,0.0,0.5658305006972455,0.006630129784547023,0.38370414287943944,0,-1.120726022594204,-0.007500036162116767,True,False,False,554977.6837743192
121.5,218.46004963109158,47.31368144595562,217.89982145783955,47.307117849156995,0.0,0.0,0.5602281732520282,0.0065635967986281685,0.37990530143436047,0,-1.1207234430540893,-0.0075575268653054195,True,False,False,554978.1542112147
121.505,218.4544473036464,47.3136149129697,217.89982145783955,47.307117849156995,0.0,0.0,0.5546258458068394,0.0064970638127022085,0.3761064547191532,0,-1.1207208635139747,-0.007615017568494072,True,False,False,554978.6246481104
121.51,218.44884497620117,47.31354837998378,217.89982145783955,47.307117849156995,0.0,0.0,0.5490235183616221,0.006430530826783354,0.3723076027387634,0,-1.12071828397386,-0.007672508271682889,True,False,False,554979.095085006
121.515,218.44324264875596,47.31348184699786,217.89982145783955,47.307117849156995,0.0,0.0,0.5434211909164048,0.006363997840864499,0.36850874549819035,0,-1.1207157044337455,-0.007729998974871541,True,False,False,554979.5655219016
121.52,218.43764032131074,47.313415314011934,217.89982145783955,47.307117849156995,0.0,0.0,0.5378188634711876,0.006297464854938539,0.36470988300241924,0,-1.1207131248936308,-0.007787489678060194,True,False,False,554980.0359587971
121.525,218.43203799386552,47.313348781026015,217.89982145783955,47.307117849156995,0.0,0.0,0.5322165360259703,0.006230931869019685,0.36091101525643837,0,-1.1207105453535164,-0.00784498038124901,True,False,False,554980.5063956927
121.53,218.4264356664203,47.313282248040096,217.89982145783955,47.307117849156995,0.0,0.0,0.526614208580753,0.00616439888310083,0.35711214226523885,0,-1.1207079658134018,-0.007902471084437663,True,False,False,554980.9768325883
121.535,218.42083333897511,47.31321571505418,217.89982145783955,47.307117849156995,0.0,0.0,0.5210118811355642,0.0060978658971819755,0.3533132640338327,0,-1.1207053862732872,-0.007959961787626316,True,False,False,554981.4472694839
121.54,218.41523101152987,47.31314918206825,217.89982145783955,47.307117849156995,0.0,0.0,0.5154095536903185,0.0060313329112560154,0.34951438056716577,0,-1.1207028067331726,-0.008017452490815133,True,False,False,554981.9177063794
121.545,218.40962868408468,47.31308264908233,217.89982145783955,47.307117849156995,0.0,0.0,0.5098072262451296,0.005964799925337161,0.34571549187030914,0,-1.120700227193058,-0.008074943194003785,True,False,False,554982.388143275
121.55,218.40402635663946,47.313016116096414,217.89982145783955,47.307117849156995,0.0,0.0,0.5042048987999124,0.005898266939418306,0.3419165979482163,0,-1.1206976476529433,-0.008132433897192438,True,False,False,554982.8585801707
121.555,218.39842402919425,47.31294958311049,217.89982145783955,47.307117849156995,0.0,0.0,0.4986025713546951,0.005831733953492346,0.33811769880591386,0,-1.1206950681128287,-0.008189924600381255,True,False,False,554983.3290170663
121.56,218.39282170174903,47.31288305012457,217.89982145783955,47.307117849156995,0.0,0.0,0.49300024390947783,0.005765200967573492,0.3343187944484158,0,-1.120692488572714,-0.008247415303569906,True,False,False,554983.7994539618
121.565,218.3872193743038,47.31281651713865,217.89982145783955,47.307117849156995,0.0,0.0,0.48739791646426056,0.005698667981654637,0.33051988488074036,0,-1.1206899090325997,-0.00830490600675856,True,False,False,554984.2698908574
121.57000000000001,218.3816170468586,47.312749984152724,217.89982145783955,47.307117849156995,0.0,0.0,0.4817955890190433,0.005632134995728677,0.32672097010791074,0,-1.120687329492485,-0.008362396709947376,True,False,False,554984.740327753
121.575,218.3760147194134,47.312683451166805,217.89982145783955,47.307117849156995,0.0,0.0,0.47619326157385444,0.0055656020098098224,0.3229220501349724,0,-1.1206847499523704,-0.008419887413136028,True,False,False,554985.2107646486
121.58,218.3704123919682,47.312616918180886,217.89982145783955,47.307117849156995,0.0,0.0,0.4705909341286372,0.005499069023890968,0.31912312496692447,0,-1.1206821704122558,-0.008477378116324681,True,False,False,554985.6812015441
121.58500000000001,218.36481006452297,47.31255038519497,217.89982145783955,47.307117849156995,0.0,0.0,0.4649886066834199,0.005432536037972113,0.31532419460882355,0,-1.1206795908721412,-0.008534868819513498,True,False,False,554986.1516384397
121.59,218.35920773707775,47.31248385220904,217.89982145783955,47.307117849156995,0.0,0.0,0.45938627923820263,0.005366003052046153,0.31152525906571465,0,-1.1206770113320266,-0.00859235952270215,True,False,False,554986.6220753354
121.595,218.35360540963254,47.31241731922312,217.89982145783955,47.307117849156995,0.0,0.0,0.45378395179298536,0.005299470066127299,0.3077263183426501,0,-1.120674431791912,-0.008649850225890803,True,False,False,554987.0925122309
121.60000000000001,218.34800308218732,47.312350786237204,217.89982145783955,47.307117849156995,0.0,0.0,0.4481816243477681,0.005232937080208444,0.30392737244468826,0,-1.1206718522517973,-0.00870734092907962,True,False,False,554987.5629491265
121.605,218.3424007547421,47.312284253251285,217.89982145783955,47.307117849156995,0.0,0.0,0.4425792969025508,0.0051664040942895895,0.3001284213768952,0,-1.120669272711683,-0.008764831632268271,True,False,False,554988.0333860221
121.61,218.3367984272969,47.31221772026536,217.89982145783955,47.307117849156995,0.0,0.0,0.436976969457362,0.0050998711083636294,0.2963294651443789,0,-1.1206666931715683,-0.008822322335456925,True,False,False,554988.5038229177
121.61500000000001,218.33119609985167,47.31215118727944,217.89982145783955,47.307117849156995,0.0,0.0,0.4313746420121163,0.005033338122444775,0.29253050375211787,0,-1.1206641136314537,-0.008879813038645741,True,False,False,554988.9742598132
121.62,218.32559377240648,47.31208465429352,217.89982145783955,47.307117849156995,0.0,0.0,0.42577231456692743,0.00496680513652592,0.28873153720534095,0,-1.120661534091339,-0.008937303741834393,True,False,False,554989.4446967088
121.625,218.31999144496126,47.312018121307595,217.89982145783955,47.307117849156995,0.0,0.0,0.42016998712171016,0.00490027215059996,0.2849325655090443,0,-1.1206589545512244,-0.008994794445023047,True,False,False,554989.9151336044
121.63,218.31438911751604,47.311951588321676,217.89982145783955,47.307117849156995,0.0,0.0,0.4145676596764929,0.004833739164681106,0.2811335886683729,0,-1.1206563750111098,-0.0090522851482117,True,False,False,554990.3855705
121.635,218.30878679007083,47.31188505533576,217.89982145783955,47.307117849156995,0.0,0.0,0.4089653322312756,0.004767206178762251,0.2773346066884472,0,-1.1206537954709952,-0.009109775851400515,True,False,False,554990.8560073955
121.64,218.30318446262564,47.31181852234984,217.89982145783955,47.307117849156995,0.0,0.0,0.4033630047860868,0.0047006731928433965,0.273535619574417,0,-1.1206512159308806,-0.009167266554589168,True,False,False,554991.3264442912
121.645,218.29758213518042,47.31175198936391,217.89982145783955,47.307117849156995,0.0,0.0,0.3977606773408695,0.0046341402069174364,0.26973662733139186,0,-1.120648636390766,-0.009224757257777822,True,False,False,554991.7968811868
121.65,218.2919798077352,47.311685456377994,217.89982145783955,47.307117849156995,0.0,0.0,0.39215834989565224,0.004567607220998582,0.2659376299645467,0,-1.1206460568506516,-0.009282247960966637,True,False,False,554992.2673180824
121.655,218.28637748028999,47.311618923392075,217.89982145783955,47.307117849156995,0.0,0.0,0.38655602245043497,0.004501074235079727,0.26213862747905337,0,-1.120643477310537,-0.00933973866415529,True,False,False,554992.7377549779
121.66,218.28077515284477,47.31155239040615,217.89982145783955,47.307117849156995,0.0,0.0,0.3809536950052177,0.004434541249153767,0.2583396198800982,0,-1.1206408977704223,-0.009397229367343943,True,False,False,554993.2081918735
121.665,218.27517282539955,47.31148585742023,217.89982145783955,47.307117849156995,0.0,0.0,0.3753513675600004,0.004368008263234913,0.25454060717288457,0,-1.1206383182303077,-0.00945472007053276,True,False,False,554993.6786287691
121.67,218.26957049795433,47.31141932443431,217.89982145783955,47.307117849156995,0.0,0.0,0.36974904011478316,0.004301475277316058,0.2507415893626325,0,-1.120635738690193,-0.009512210773721412,True,False,False,554994.1490656646
121.675,218.26396817050914,47.31135279144839,217.89982145783955,47.307117849156995,0.0,0.0,0.3641467126695943,0.0042349422913972035,0.24694256645459883,0,-1.1206331591500784,-0.009569701476910065,True,False,False,554994.6195025602
121.68,218.2583658430639,47.31128625846247,217.89982145783955,47.307117849156995,0.0,0.0,0.3585443852243486,0.0041684093054712434,0.243143538453991,0,-1.1206305796099638,-0.009627192180098882,True,False,False,554995.0899394559
121.685,218.2527635156187,47.31121972547655,217.89982145783955,47.307117849156995,0.0,0.0,0.35294205777915977,0.004101876319552389,0.23934450536615953,0,-1.1206280000698492,-0.009684682883287533,True,False,False,554995.5603763515
121.69,218.2471611881735,47.31115319249063,217.89982145783955,47.307117849156995,0.0,0.0,0.3473397303339425,0.004035343333633534,0.23554546719635788,0,-1.1206254205297348,-0.009742173586476187,True,False,False,554996.030813247
121.69500000000001,218.24155886072828,47.3110866595047,217.89982145783955,47.307117849156995,0.0,0.0,0.34173740288872523,0.003968810347707574,0.23174642394993353,0,-1.1206228409896202,-0.009799664289665003,True,False,False,554996.5012501426
121.7,218.23595653328306,47.311020126518784,217.89982145783955,47.307117849156995,0.0,0.0,0.33613507544350796,0.0039022773617887196,0.22794737563224532,0,-1.1206202614495056,-0.009857154992853655,True,False,False,554996.9716870382
121.705,218.23035420583787,47.310953593532865,217.89982145783955,47.307117849156995,0.0,0.0,0.3305327479983191,0.003835744375869865,0.22414832224869868,0,-1.120617681909391,-0.009914645696042309,True,False,False,554997.4421239338
121.71000000000001,218.22475187839262,47.310887060546946,217.89982145783955,47.307117849156995,0.0,0.0,0.3249304205530734,0.0037692113899510105,0.22034926380466285,0,-1.1206151023692763,-0.009972136399231125,True,False,False,554997.9125608293
121.715,218.21914955094744,47.31082052756102,217.89982145783955,47.307117849156995,0.0,0.0,0.31932809310788457,0.0037026784040250504,0.2165502003056637,0,-1.1206125228291617,-0.010029627102419777,True,False,False,554998.3829977249
121.72,218.21354722350222,47.3107539945751,217.89982145783955,47.307117849156995,0.0,0.0,0.3137257656626673,0.003636145418106196,0.21275113175714475,0,-1.120609943289047,-0.01008711780560843,True,False,False,554998.8534346205
121.72500000000001,218.207944896057,47.31068746158918,217.89982145783955,47.307117849156995,0.0,0.0,0.30812343821745003,0.0035696124321873413,0.20895205816466092,0,-1.1206073637489324,-0.010144608508797247,True,False,False,554999.3238715162
121.73,218.20234256861178,47.31062092860326,217.89982145783955,47.307117849156995,0.0,0.0,0.30252111077223276,0.0035030794462613812,0.2051529795337957,0,-1.120604784208818,-0.010202099211985899,True,False,False,554999.7943084117
121.735,218.19674024116657,47.31055439561734,217.89982145783955,47.307117849156995,0.0,0.0,0.2969187833270155,0.0034365464603425266,0.20135389587018368,0,-1.1206022046687034,-0.010259589915174552,True,False,False,555000.2647453073
121.74000000000001,218.19113791372135,47.31048786263142,217.89982145783955,47.307117849156995,0.0,0.0,0.2913164558817982,0.003370013474423672,0.1975548071795143,0,-1.1205996251285888,-0.010317080618363368,True,False,False,555000.7351822029
121.745,218.18553558627613,47.3104213296455,217.89982145783955,47.307117849156995,0.0,0.0,0.28571412843658095,0.0033034804885048175,0.1937557134675378,0,-1.1205970455884742,-0.01037457132155202,True,False,False,555001.2056190985
121.75,218.17993325883094,47.310354796659574,217.89982145783955,47.307117849156995,0.0,0.0,0.2801118009913921,0.0032369475025788574,0.18995661474008876,0,-1.1205944660483595,-0.010432062024740674,True,False,False,555001.676055994
121.755,218.17433093138573,47.310288263673655,217.89982145783955,47.307117849156995,0.0,0.0,0.27450947354617483,0.003170414516660003,0.18615751100302363,0,-1.120591886508245,-0.010489552727929327,True,False,False,555002.1464928896
121.76,218.1687286039405,47.310221730687736,217.89982145783955,47.307117849156995,0.0,0.0,0.26890714610095756,0.0031038815307411483,0.18235840226233202,0,-1.1205893069681303,-0.010547043431118142,True,False,False,555002.6169297852
121.765,218.1631262764953,47.31015519770181,217.89982145783955,47.307117849156995,0.0,0.0,0.2633048186557403,0.0030373485448151882,0.17855928852407607,0,-1.1205867274280157,-0.010604534134306795,True,False,False,555003.0873666807
121.77,218.15752394905007,47.31008866471589,217.89982145783955,47.307117849156995,0.0,0.0,0.257702491210523,0.0029708155588963336,0.17476016979441797,0,-1.120584147887901,-0.010662024837495449,True,False,False,555003.5578035763
121.775,218.15192162160486,47.31002213172997,217.89982145783955,47.307117849156995,0.0,0.0,0.25210016376530575,0.002904282572977479,0.1709610460796308,0,-1.1205815683477867,-0.010719515540684264,True,False,False,555004.028240472
121.78,218.14631929415967,47.309955598744054,217.89982145783955,47.307117849156995,0.0,0.0,0.2464978363201169,0.0028377495870586245,0.1671619173861282,0,-1.120578988807672,-0.010777006243872917,True,False,False,555004.4986773676
121.785,218.14071696671445,47.30988906575813,217.89982145783955,47.307117849156995,0.0,0.0,0.24089550887489963,0.0027712166011326644,0.1633627837204101,0,-1.1205764092675574,-0.01083449694706157,True,False,False,555004.9691142631
121.79,218.13511463926923,47.30982253277221,217.89982145783955,47.307117849156995,0.0,0.0,0.23529318142968236,0.00270468361521381,0.15956364508918242,0,-1.1205738297274428,-0.010891987650250387,True,False,False,555005.4395511587
121.795,218.12951231182402,47.30975599978629,217.89982145783955,47.307117849156995,0.0,0.0,0.2296908539844651,0.0026381506292949553,0.15576450149930696,0,-1.1205712501873282,-0.010949478353439039,True,False,False,555005.9099880543
121.8,218.1239099843788,47.309689466800364,217.89982145783955,47.307117849156995,0.0,0.0,0.22408852653924782,0.0025716176433689952,0.15196535295784014,0,-1.1205686706472135,-0.011006969056627692,True,False,False,555006.3804249499
121.805,218.11830765693358,47.309622933814445,217.89982145783955,47.307117849156995,0.0,0.0,0.21848619909403055,0.0025050846574501406,0.14816619947205809,0,-1.120566091107099,-0.011064459759816509,True,False,False,555006.8508618454
121.81,218.11270532948836,47.30955640082853,217.89982145783955,47.307117849156995,0.0,0.0,0.21288387164881328,0.002438551671531286,0.1443670410494858,0,-1.1205635115669843,-0.01112195046300516,True,False,False,555007.321298741
121.815,218.10710300204317,47.30948986784261,217.89982145783955,47.307117849156995,0.0,0.0,0.20728154420362443,0.0023720186856124315,0.14056787769794735,0,-1.12056093202687,-0.011179441166193814,True,False,False,555007.7917356367
121.82000000000001,218.10150067459793,47.30942333485668,217.89982145783955,47.307117849156995,0.0,0.0,0.20167921675837874,0.0023054856996864714,0.13676870942551947,0,-1.1205583524867553,-0.01123693186938263,True,False,False,555008.2621725323
121.825,218.09589834715274,47.30935680187076,217.89982145783955,47.307117849156995,0.0,0.0,0.1960768893131899,0.002238952713767617,0.13296953624076702,0,-1.1205557729466407,-0.011294422572571282,True,False,False,555008.7326094278
121.83,218.09029601970752,47.309290268884844,217.89982145783955,47.307117849156995,0.0,0.0,0.19047456186797262,0.0021724197278487622,0.12917035815255515,0,-1.120553193406526,-0.011351913275759936,True,False,False,555009.2030463234
121.83500000000001,218.0846936922623,47.30922373589892,217.89982145783955,47.307117849156995,0.0,0.0,0.18487223442275535,0.0021058867419228022,0.12537117517030355,0,-1.1205506138664114,-0.011409403978948752,True,False,False,555009.673483219
121.84,218.0790913648171,47.309157202913,217.89982145783955,47.307117849156995,0.0,0.0,0.17926990697753808,0.0020393537560039476,0.12157198730397543,0,-1.1205480343262968,-0.011466894682137404,True,False,False,555010.1439201145
121.845,218.0734890373719,47.30909066992708,217.89982145783955,47.307117849156995,0.0,0.0,0.17366757953234924,0.001972820770085093,0.11777279456420303,0,-1.1205454547861822,-0.011524385385326057,True,False,False,555010.6143570101
121.85000000000001,218.06788670992665,47.30902413694116,217.89982145783955,47.307117849156995,0.0,0.0,0.16806525208710354,0.0019062877841662385,0.11397359696230946,0,-1.1205428752460675,-0.011581876088514874,True,False,False,555011.0847939057
121.855,218.06228438248147,47.308957603955236,217.89982145783955,47.307117849156995,0.0,0.0,0.1624629246419147,0.0018397547982402784,0.11017439451062944,0,-1.1205402957059531,-0.011639366791703526,True,False,False,555011.5552308013
121.86,218.05668205503625,47.30889107096932,217.89982145783955,47.307117849156995,0.0,0.0,0.15686059719669743,0.0017732218123214238,0.10637518722242804,0,-1.1205377161658385,-0.011696857494892179,True,False,False,555012.0256676968
121.86500000000001,218.05107972759103,47.3088245379834,217.89982145783955,47.307117849156995,0.0,0.0,0.15125826975148016,0.0017066888264025692,0.1025759751122834,0,-1.120535136625724,-0.011754348198080996,True,False,False,555012.4961045925
121.87,218.0454774001458,47.30875800499747,217.89982145783955,47.307117849156995,0.0,0.0,0.1456559423062629,0.0016401558404766092,0.09877675819624093,0,-1.1205325570856093,-0.011811838901269647,True,False,False,555012.9665414881
121.875,218.0398750727006,47.30869147201155,217.89982145783955,47.307117849156995,0.0,0.0,0.14005361486104562,0.0015736228545577546,0.09497753649212703,0,-1.1205299775454947,-0.0118693296044583,True,False,False,555013.4369783837
121.88,218.0342727452554,47.308624939025634,217.89982145783955,47.307117849156995,0.0,0.0,0.13445128741585677,0.0015070898686389,0.0911783100199376,0,-1.12052739800538,-0.011926820307646954,True,False,False,555013.9074152792
121.885,218.02867041781016,47.308558406039715,217.89982145783955,47.307117849156995,0.0,0.0,0.12884895997061108,0.0014405568827200455,0.08737907880221939,0,-1.1205248184652654,-0.011984311010835769,True,False,False,555014.3778521748
121.89,218.02306809036497,47.30849187305379,217.89982145783955,47.307117849156995,0.0,0.0,0.12324663252542223,0.0013740238967940854,0.08357984286485523,0,-1.1205222389251508,-0.012041801714024422,True,False,False,555014.8482890704
121.895,218.01746576291976,47.30842534006787,217.89982145783955,47.307117849156995,0.0,0.0,0.11764430508020496,0.0013074909108752308,0.07978060223758893,0,-1.1205196593850362,-0.012099292417213076,True,False,False,555015.318725966
121.9,218.01186343547454,47.30835880708195,217.89982145783955,47.307117849156995,0.0,0.0,0.11204197763498769,0.0012409579249563762,0.07598135695520923,0,-1.1205170798449218,-0.01215678312040189,True,False,False,555015.7891628615
121.905,218.00626110802932,47.308292274096026,217.89982145783955,47.307117849156995,0.0,0.0,0.10643965018977042,0.0011744249390304162,0.07218210705877406,0,-1.1205145003048071,-0.012214273823590544,True,False,False,555016.2595997571
121.91,218.00065878058413,47.30822574111011,217.89982145783955,47.307117849156995,0.0,0.0,0.10083732274458157,0.0011078919531115616,0.06838285259739102,0,-1.1205119207646925,-0.012271764526779198,True,False,False,555016.7300366528
121.915,217.9950564531389,47.30815920812419,217.89982145783955,47.307117849156995,0.0,0.0,0.09523499529933588,0.001041358967192707,0.06458359363049394,0,-1.120509341224578,-0.012329255229968014,True,False,False,555017.2004735484
121.92,217.9894541256937,47.30809267513827,217.89982145783955,47.307117849156995,0.0,0.0,0.08963266785414703,0.0009748259812738524,0.06078433023128105,0,-1.1205067616844633,-0.012386745933156666,True,False,False,555017.6709104439
121.925,217.98385179824848,47.30802614215234,217.89982145783955,47.307117849156995,0.0,0.0,0.08403034040892976,0.0009082929953478924,0.056985062491021816,0,-1.1205041821443487,-0.01244423663634532,True,False,False,555018.1413473395
121.93,217.97824947080326,47.307959609166424,217.89982145783955,47.307117849156995,0.0,0.0,0.07842801296371249,0.0008417600094290378,0.05318579052574525,0,-1.120501602604234,-0.012501727339534136,True,False,False,555018.6117842351
121.935,217.97264714335805,47.307893076180505,217.89982145783955,47.307117849156995,0.0,0.0,0.07282568551849522,0.0007752270235101832,0.04938651448564929,0,-1.1204990230641194,-0.012559218042722788,True,False,False,555019.0822211306
121.94,217.96704481591283,47.30782654319458,217.89982145783955,47.307117849156995,0.0,0.0,0.06722335807327795,0.0007086940375842232,0.04558723456936502,0,-1.120496443524005,-0.012616708745911441,True,False,False,555019.5526580262
121.94500000000001,217.9614424884676,47.30776001020866,217.89982145783955,47.307117849156995,0.0,0.0,0.06162103062806068,0.0006421610516653686,0.04178795104597349,0,-1.1204938639838904,-0.012674199449100258,True,False,False,555020.0230949218
121.95,217.9558401610224,47.30769347722274,217.89982145783955,47.307117849156995,0.0,0.0,0.05601870318284341,0.000575628065746514,0.03798866429023494,0,-1.1204912844437758,-0.01273169015228891,True,False,False,555020.4935318175
121.955,217.9502378335772,47.30762694423682,217.89982145783955,47.307117849156995,0.0,0.0,0.05041637573765456,0.0005090950798276594,0.034189374841324026,0,-1.1204887049036611,-0.012789180855477563,True,False,False,555020.963968713
121.96000000000001,217.944635506132,47.3075604112509,217.89982145783955,47.307117849156995,0.0,0.0,0.04481404829243729,0.0004425620939016994,0.03039008350552394,0,-1.1204861253635465,-0.01284667155866638,True,False,False,555021.4344056086
121.965,217.93903317868677,47.30749387826498,217.89982145783955,47.307117849156995,0.0,0.0,0.03921172084722002,0.00037602910798284483,0.02659079154719041,0,-1.120483545823432,-0.012904162261855031,True,False,False,555021.9048425042
121.97,217.93343085124155,47.30742734527906,217.89982145783955,47.307117849156995,0.0,0.0,0.03360939340200275,0.00030949612206399024,0.022791501070436822,0,-1.1204809662833173,-0.012961652965043684,True,False,False,555022.3752793998
121.97500000000001,217.92782852379634,47.30736081229313,217.89982145783955,47.307117849156995,0.0,0.0,0.028007065956785482,0.00024296313613803022,0.018992215859114647,0,-1.1204783867432027,-0.013019143668232501,True,False,False,555022.8457162953
121.98,217.92222619635112,47.307294279307214,217.89982145783955,47.307117849156995,0.0,0.0,0.022404738511568212,0.00017643015021917563,0.015192943477057899,0,-1.1204758072030883,-0.013076634371421153,True,False,False,555023.3161531909
121.985,217.91662386890593,47.307227746321296,217.89982145783955,47.307117849156995,0.0,0.0,0.016802411066379364,0.00010989716430032104,0.011393701570297185,0,-1.1204732276629736,-0.013134125074609806,True,False,False,555023.7865900865
121.99000000000001,217.91102154146068,47.30716121333538,217.89982145783955,47.307117849156995,0.0,0.0,0.011200083621133672,4.3364178381466445e-05,0.007594543085125583,0,-1.120470648122859,-0.013191615777798623,True,False,False,555024.2570269821
121.995,217.9054192140155,47.30709468034945,217.89982145783955,47.307117849156995,0.0,0.0,0.0055977561759448236,-2.3168807544493575e-05,0.0037957329268168663,0,-1.1204680685827444,-0.013249106480987274,True,False,False,555024.7274638776
122.0,217.89981688657028,47.30702814736353,217.89982145783955,47.307117849156995,0.0,0.0,-4.571269272446443e-06,-8.970179346334817e-05,8.975533127475457e-05,0,-1.1204654890426298,-0.013306597184175928,True,False,False,555025.1979007733
122.005,217.89422143324595,47.306904255459735,217.89982145783955,47.307117849156995,0.0,0.0,-0.005600024593604758,-0.00021359369726070554,0.0038032097990549824,0,-1.1204586149217548,-0.01336395610205452,True,False,False,555026.127802413
122.01,217.88862597992158,47.30678036355593,217.89982145783955,47.307117849156995,0.0,0.0,-0.01119547791796549,-0.00033748560106516834,0.0075988217032355015,0,-1.12045174080088,-0.013421315019933277,True,False,False,555027.0577040527
122.015,217.88303052659725,47.30665647165213,217.89982145783955,47.307117849156995,0.0,0.0,-0.016790931242297802,-0.0004613775048625257,0.011394793448923222,1,-1.120444866680005,-0.01347867393781187,True,False,False,555027.9876056922
122.02,217.87743507327292,47.306532579748335,217.89982145783955,47.307117849156995,0.0,0.0,-0.022386384566630113,-0.0005852694086598831,0.015190861932255818,1,-1.1204379925591303,-0.013536032855690461,True,False,False,555028.9175073319
122.025,217.8718396199486,47.30640868784453,217.89982145783955,47.307117849156995,0.0,0.0,-0.027981837890962424,-0.0007091613124643459,0.018986974448352397,1,-1.1204311184382554,-0.013593391773569217,True,False,False,555029.8474089716
122.03,217.86624416662426,47.30628479594073,217.89982145783955,47.307117849156995,0.0,0.0,-0.033577291215294736,-0.0008330532162617033,0.022783113415156955,1,-1.1204242443173806,-0.01365075069144781,True,False,False,555030.7773106113
122.035,217.86064871329992,47.306160904036936,217.89982145783955,47.307117849156995,0.0,0.0,-0.03917274453962705,-0.0009569451200590606,0.026579271292239835,1,-1.1204173701965057,-0.013708109609326403,True,False,False,555031.707212251
122.04,217.85505325997556,47.30603701213314,217.89982145783955,47.307117849156995,0.0,0.0,-0.04476819786398778,-0.001080837023856418,0.030375444306104456,1,-1.1204104960756307,-0.01376546852720516,True,False,False,555032.6371138906
122.045,217.84945780665123,47.305913120229334,217.89982145783955,47.307117849156995,0.0,0.0,-0.05036365118832009,-0.0012047289276608808,0.034171630357812635,1,-1.120403621954756,-0.013822827445083752,True,False,False,555033.5670155303
122.05,217.8438623533269,47.30578922832554,217.89982145783955,47.307117849156995,0.0,0.0,-0.0559591045126524,-0.0013286208314582382,0.03796782818597567,1,-1.120396747833881,-0.013880186362962343,True,False,False,555034.49691717
122.055,217.83826690000254,47.30566533642174,217.89982145783955,47.307117849156995,0.0,0.0,-0.061554557837013135,-0.0014525127352555955,0.04176403698598468,1,-1.1203898737130062,-0.0139375452808411,True,False,False,555035.4268188097
122.06,217.8326714466782,47.305541444517935,217.89982145783955,47.307117849156995,0.0,0.0,-0.06715001116134545,-0.0015764046390600583,0.0455602562197693,1,-1.1203829995921313,-0.013994904198719692,True,False,False,555036.3567204494
122.065,217.82707599335387,47.30541755261414,217.89982145783955,47.307117849156995,0.0,0.0,-0.07274546448567776,-0.0017002965428574157,0.04935648551328453,1,-1.1203761254712565,-0.014052263116598285,True,False,False,555037.286622089
122.07000000000001,217.82148054002954,47.30529366071034,217.89982145783955,47.307117849156995,0.0,0.0,-0.07834091781001007,-0.001824188446654773,0.05315272459792186,1,-1.1203692513503816,-0.014109622034477041,True,False,False,555038.2165237287
122.075,217.8158850867052,47.305169768806536,217.89982145783955,47.307117849156995,0.0,0.0,-0.08393637113434238,-0.0019480803504592359,0.056948973275429304,1,-1.1203623772295068,-0.014166980952355634,True,False,False,555039.1464253684
122.08,217.81028963338088,47.30504587690274,217.89982145783955,47.307117849156995,0.0,0.0,-0.08953182445867469,-0.0020719722542565933,0.06074523139582275,1,-1.1203555031086319,-0.014224339870234226,True,False,False,555040.0763270081
122.08500000000001,217.80469418005652,47.30492198499894,217.89982145783955,47.307117849156995,0.0,0.0,-0.09512727778303542,-0.0021958641580539506,0.0645414988433266,1,-1.120348628987757,-0.014281698788112982,True,False,False,555041.0062286478
122.09,217.79909872673218,47.30479809309514,217.89982145783955,47.307117849156995,0.0,0.0,-0.10072273110736774,-0.0023197560618584134,0.06833777552670686,1,-1.1203417548668821,-0.014339057705991575,True,False,False,555041.9361302874
122.095,217.79350327340785,47.30467420119134,217.89982145783955,47.307117849156995,0.0,0.0,-0.10631818443170005,-0.002443647965655771,0.0721340613729395,1,-1.1203348807460072,-0.014396416623870168,True,False,False,555042.866031927
122.10000000000001,217.7879078200835,47.30455030928754,217.89982145783955,47.307117849156995,0.0,0.0,-0.11191363775606078,-0.002567539869453128,0.07593035632267318,1,-1.1203280066251324,-0.014453775541748924,True,False,False,555043.7959335668
122.105,217.78231236675916,47.304426417383745,217.89982145783955,47.307117849156995,0.0,0.0,-0.11750909108039309,-0.0026914317732504855,0.07972666032681318,1,-1.1203211325042575,-0.014511134459627517,True,False,False,555044.7258352065
122.11,217.77671691343483,47.30430252547994,217.89982145783955,47.307117849156995,0.0,0.0,-0.1231045444047254,-0.0028153236770549483,0.08352297334440471,1,-1.1203142583833827,-0.014568493377506108,True,False,False,555045.655736846
122.11500000000001,217.7711214601105,47.30417863357614,217.89982145783955,47.307117849156995,0.0,0.0,-0.1286999977290577,-0.0029392155808523057,0.08731929534069914,2,-1.1203073842625078,-0.014625852295384864,True,False,False,555046.5856384857
122.12,217.76552600678616,47.304054741672346,217.89857145783955,47.305867849156996,-0.24999999999977263,-0.24999999999977263,-0.13304545105339116,-0.0018131074846508,0.0902357984723712,2,-1.120300510141633,-0.014683211213263457,True,False,False,555047.5155401254
122.125,217.75993055346183,47.30393084976854,217.89607145783955,47.303367849157,-0.49999999999954525,-0.49999999999954525,-0.13614090437772575,0.0005630006115424635,0.09232060291893256,2,-1.120293636020758,-0.01474057013114205,True,False,False,555048.4454417651
122.13,217.7543351001375,47.303806957864744,217.89232145783956,47.299617849157,-0.7499999999993179,-0.7499999999993179,-0.13798635770206147,0.0041891087077416955,0.09366746170411164,2,-1.120286761899883,-0.014797929049020643,True,False,False,555049.3753434048
122.135,217.74873964681314,47.303683065960946,217.88732145783956,47.29461784915701,-0.999999999999801,-0.999999999999801,-0.13858181102642675,0.00906521680393979,0.09441828140895543,2,-1.1202798877790083,-0.014855287966899399,True,False,False,555050.3052450444
122.14,217.7431441934888,47.30355917405714,217.88107145783957,47.28971704592285,-1.2499999999995737,-0.9801606468310307,-0.13792726435076474,0.013842128134292864,0.09456125237042541,2,-1.1202730136581334,-0.014912646884777992,True,False,False,555051.2351466841
122.145,217.73754874016447,47.303435282153345,217.87357145783957,47.28606624268869,-1.4999999999993463,-0.7301606468316506,-0.13602271767510388,0.01736903946465418,0.09387509329715671,2,-1.1202661395372586,-0.014970005802656583,True,False,False,555052.1650483238
122.15,217.7319532868401,47.30331139024955,217.86482145783958,47.28366543945454,-1.7499999999998295,-0.4801606468311674,-0.13286817099947257,0.019645950795009526,0.09223352133397615,2,-1.1202592654163837,-0.01502736472053534,True,False,False,555053.0949499635
122.155,217.72635783351578,47.30318749834575,217.8548214578396,47.282514636220384,-1.999999999999602,-0.23016064683139478,-0.12846362432381397,0.02067286212536601,0.08954949187752409,2,-1.120252391295509,-0.015084723638413932,True,False,False,555054.0248516032
122.16,217.72076238019145,47.303063606441945,217.8435714578396,47.282514636220384,-2.2499999999993747,0.0,-0.12280907764815652,0.020548970221561547,0.08579278724328242,2,-1.120245517174634,-0.015142082556292525,True,False,False,555054.9547532428
122.165,217.7151669268671,47.30293971453815,217.8310714578396,47.282514636220384,-2.499999999999858,0.0,-0.1159045309725002,0.02042507831776419,0.08122266749918859,2,-1.120238643053759,-0.015199441474171281,True,False,False,555055.8846548825
122.17,217.70957147354278,47.30281582263435,217.81732145783963,47.282514636220384,-2.7499999999996305,0.0,-0.10774998429684501,0.020301186413966832,0.07584913314505982,2,-1.1202317689328842,-0.015256800392049874,True,False,False,555056.8145565222
122.175,217.70397602021845,47.302691930730546,217.80232145783964,47.282514636220384,-2.999999999999403,0.0,-0.09834543762119097,0.02017729451016237,0.06968819539142845,2,-1.1202248948120093,-0.015314159309928466,True,False,False,555057.7444581619
122.18,217.6983805668941,47.30256803882675,217.78607145783963,47.282514636220384,-3.2499999999998863,0.0,-0.08769089094553806,0.02005340260636501,0.06276647103492897,2,-1.1202180206911345,-0.015371518227807222,True,False,False,555058.6743598016
122.185,217.69278511356976,47.30244414692295,217.76857145783964,47.282514636220384,-3.499999999999659,0.0,-0.07578634426988629,0.019929510702567654,0.055130821390801096,2,-1.1202111465702596,-0.015428877145685815,True,False,False,555059.6042614412
122.19,217.68718966024542,47.30232025501915,217.74982145783963,47.282514636220384,-3.7499999999994316,0.0,-0.06263179759420723,0.01980561879876319,0.046870577301291814,2,-1.1202042724493848,-0.015486236063564408,True,False,False,555060.5341630809
122.19500000000001,217.6815942069211,47.30219636311535,217.72982145783962,47.282514636220384,-3.9999999999999147,0.0,-0.04822725091852931,0.019681726894965834,0.0381752202003154,2,-1.1201973983285098,-0.015543594981443164,True,False,False,555061.4640647206
122.2,217.67599875359673,47.30207247121155,217.7085714578396,47.282514636220384,-4.249999999999687,0.0,-0.032572704242880945,0.019557834991168477,0.029505878885040405,2,-1.120190524207635,-0.015600953899321757,True,False,False,555062.3939663603
122.205,217.6704033002724,47.301948579307755,217.6860714578396,47.282514636220384,-4.49999999999946,0.0,-0.0156681575672053,0.01943394308737112,0.0221497817981509,2,-1.1201836500867601,-0.01565831281720035,True,False,False,555063.323868
122.21000000000001,217.66480784694807,47.30182468740395,217.6623214578396,47.282514636220384,-4.749999999999943,0.0,0.0024863891084692114,0.019310051183566657,0.01938355189430237,2,-1.1201767759658852,-0.015715671735079106,True,False,False,555064.2537696395
122.215,217.65921239362373,47.30170079550015,217.6373214578396,47.282514636220384,-4.999999999999716,0.0,0.021890935784142584,0.0191861592797693,0.024260355386945022,2,-1.1201699018450104,-0.0157730306529577,True,False,False,555065.1836712792
122.22,217.6536169402994,47.301576903596356,217.61107145783959,47.282514636220384,-5.249999999999488,0.0,0.04254548245981482,0.019062267375971942,0.03458460274665467,2,-1.1201630277241355,-0.015830389570836288,True,False,False,555066.1135729189
122.22500000000001,217.64802148697504,47.30145301169255,217.58357145783958,47.282514636220384,-5.499999999999972,0.0,0.0644500291354575,0.01893837547216748,0.047640097576528664,2,-1.1201561536032607,-0.015887748488715044,True,False,False,555067.0434745586
122.23,217.6424260336507,47.301329119788754,217.55482145783958,47.282514636220384,-5.749999999999744,0.0,0.08760457581112746,0.01881448356837012,0.0623265424515866,2,-1.1201492794823857,-0.015945107406593637,True,False,False,555067.9733761983
122.235,217.63683058032638,47.30120522788496,217.52482145783958,47.282514636220384,-5.999999999999517,0.0,0.11200912248679629,0.018690591664572764,0.07823711308045134,2,-1.120142405361511,-0.01600246632447223,True,False,False,555068.9032778379
122.24000000000001,217.63123512700204,47.30108133598115,217.49357145783958,47.282514636220384,-6.25,0.0,0.13766366916246398,0.0185666997607683,0.09520047518563488,2,-1.120135531240636,-0.016059825242350986,True,False,False,555069.8331794776
122.245,217.6256396736777,47.300957444077355,217.46107145783958,47.282514636220384,-6.499999999999773,0.0,0.16456821583813053,0.018442807856970944,0.11313431381244456,2,-1.1201286571197613,-0.01611718416022958,True,False,False,555070.7630811173
122.25,217.62004422035335,47.30083355217356,217.42732145783958,47.282514636220384,-6.749999999999545,0.0,0.19272276251376752,0.018318915953173587,0.1319947276193376,2,-1.1201217829988863,-0.016174543078108172,True,False,False,555071.692982757
122.255,217.61444876702902,47.30070966026975,217.39232145783959,47.282514636220384,-6.999999999999318,0.0,0.2221273091894318,0.018195024049369124,0.15175633203055502,2,-1.1201149088780114,-0.016231901995986765,True,False,False,555072.6228843967
122.26,217.60885331370469,47.300585768365956,217.3560714578396,47.282514636220384,-7.249999999999801,0.0,0.25278185586509494,0.018071132145571767,0.17240349027074553,2,-1.1201080347571366,-0.01628926091386552,True,False,False,555073.5527860363
122.265,217.60325786038035,47.30046187646216,217.31876854225013,47.282514636220384,-7.460583117892664,0.0,0.2844893181302268,0.01794724024177441,0.1937929690998256,2,-1.1201011606362616,-0.016346619831744114,True,False,False,555074.482687676
122.27,217.59766240705602,47.30033798455836,217.28271562666066,47.282514636220384,-7.210583117893677,0.0,0.31494678039535984,0.017823348337977052,0.21436094745767928,2,-1.120094286515387,-0.016403978749622707,True,False,False,555075.4125893157
122.275,217.59206695373166,47.30021409265456,217.2479127110712,47.282514636220384,-6.960583117893193,0.0,0.34415424266046557,0.01769945643417259,0.23409950840159352,2,-1.120087412394512,-0.016461337667501463,True,False,False,555076.3424909554
122.28,217.58647150040733,47.30009020075076,217.21435979548173,47.282514636220384,-6.71058311789342,0.0,0.37211170492560086,0.01757556453037523,0.253003622031642,2,-1.1200805382736372,-0.016518696585380056,True,False,False,555077.2723925951
122.285,217.580876047083,47.29996630884696,217.18205687989226,47.282514636220384,-6.460583117893648,0.0,0.3988191671907373,0.017451672626577874,0.2710699403751993,2,-1.1200736641527622,-0.016576055503258646,True,False,False,555078.2022942347
122.29,217.57528059375866,47.29984241694316,217.1510039643028,47.282514636220384,-6.210583117893165,0.0,0.42427662945587485,0.01732778072277341,0.2882961490495462,2,-1.1200667900318872,-0.016633414421137402,True,False,False,555079.1321958744
122.295,217.56968514043433,47.29971852503936,217.12120104871332,47.282514636220384,-5.960583117893393,0.0,0.44848409172101356,0.017203888818976054,0.304680597217697,2,-1.1200599159110125,-0.016690773339015995,True,False,False,555080.062097514
122.3,217.56408968711,47.29959463313556,217.09264813312384,47.282514636220384,-5.71058311789362,0.0,0.4714415539861534,0.017079996915178697,0.3202220758470552,2,-1.1200530417901375,-0.016748132256894588,True,False,False,555080.9919991537
122.305,217.55849423378564,47.29947074123176,217.06534521753437,47.282514636220384,-5.460583117893136,0.0,0.49314901625126595,0.016956105011374234,0.3349196793019518,2,-1.1200461676692628,-0.016805491174773344,True,False,False,555081.9219007934
122.31,217.5528987804613,47.29934684932796,217.0392923019449,47.282514636220384,-5.210583117893363,0.0,0.5136064785164081,0.016832213107576877,0.3487727159012706,2,-1.1200392935483878,-0.016862850092651937,True,False,False,555082.851802433
122.315,217.54730332713697,47.29922295742416,217.01448938635542,47.282514636220384,-4.9605831178935915,0.0,0.5328139407815513,0.01670832120377952,0.361780648364995,2,-1.120032419427513,-0.01692020901053053,True,False,False,555083.7817040727
122.32000000000001,217.5417078738126,47.29909906552036,216.99093647076594,47.282514636220384,-4.710583117893108,0.0,0.5507714030466673,0.016584429299975056,0.37394305311779014,2,-1.1200255453066381,-0.016977567928409286,True,False,False,555084.7116057124
122.325,217.53611242048828,47.29897517361656,216.96863355517647,47.282514636220384,-4.460583117893336,0.0,0.5674788653118128,0.0164605373961777,0.385259591837019,2,-1.1200186711857634,-0.01703492684628788,True,False,False,555085.6415073521
122.33,217.53051696716395,47.298851281712764,216.947580639587,47.282514636220384,-4.210583117893563,0.0,0.5829363275769595,0.01633664549238034,0.3957299911561926,2,-1.1200117970648884,-0.017092285764166472,True,False,False,555086.5714089917
122.33500000000001,217.52492151383962,47.29872738980897,216.92777772399754,47.282514636220384,-3.9605831178930795,0.0,0.5971437898420788,0.016212753588582984,0.40535402792535563,2,-1.1200049229440134,-0.017149644682045228,True,False,False,555087.5013106314
122.34,217.51932606051528,47.29860349790516,216.90922480840808,47.282514636220384,-3.710583117893307,0.0,0.6101012521071993,0.01608886168477852,0.4141315183345559,2,-1.1199980488231387,-0.01720700359992382,True,False,False,555088.4312122711
122.345,217.51373060719095,47.298479606001365,216.89192189281863,47.282514636220384,-3.4605831178935342,0.0,0.621808714372321,0.015964969780981164,0.422062309773644,2,-1.1199911747022637,-0.01726436251780241,True,False,False,555089.3611139108
122.35000000000001,217.5081351538666,47.29835571409757,216.87586897722917,47.282514636220384,-3.210583117893051,0.0,0.6322661766374154,0.015841077877183807,0.4291462746622008,2,-1.119984300581389,-0.017321721435681166,True,False,False,555090.2910155505
122.355,217.50253970054226,47.29823182219376,216.86106606163972,47.282514636220384,-2.9605831178932784,0.0,0.6414736389025393,0.015717185973379344,0.43538330572105927,2,-1.119977426460514,-0.01737908035355976,True,False,False,555091.2209171901
122.36,217.49694424721793,47.298107930289966,216.84751314605026,47.282514636220384,-2.710583117893506,0.0,0.6494311011676643,0.015593294069581987,0.4407733123130054,2,-1.1199705523396393,-0.017436439271438352,True,False,False,555092.1508188298
122.36500000000001,217.49134879389356,47.29798403838617,216.8352102304608,47.282514636220384,-2.4605831178930226,0.0,0.6561385634327621,0.01546940216578463,0.4453162175886192,2,-1.1199636782187643,-0.01749379818931711,True,False,False,555093.0807204695
122.37,217.48575334056923,47.297860146482364,216.82415731487134,47.282514636220384,-2.21058311789325,0.0,0.6615960256978894,0.015345510261980166,0.4490119562462134,2,-1.1199568040978896,-0.0175511571071957,True,False,False,555094.0106221092
122.375,217.4801578872449,47.29773625457857,216.81435439928188,47.282514636220384,-1.9605831178934774,0.0,0.6658034879630179,0.015221618358182809,0.45186047276629276,2,-1.1199499299770146,-0.017608516025074294,True,False,False,555094.9405237489
122.38,217.47456243392057,47.29761236267477,216.80580148369242,47.282514636220384,-1.7105831178937048,0.0,0.6687609502281475,0.015097726454385452,0.45386172001898994,2,-1.1199430558561396,-0.017665874942952887,True,False,False,555095.8704253884
122.385,217.46896698059624,47.297488470770965,216.79849856810296,47.282514636220384,-1.4605831178932216,0.0,0.6704684124932783,0.014973834550580989,0.4550156581688239,2,-1.1199361817352649,-0.017723233860831644,True,False,False,555096.8003270281
122.39,217.4633715272719,47.29736457886717,216.7924456525135,47.282514636220384,-1.210583117893449,0.0,0.6709258747584101,0.014849942646783632,0.4553222538208008,2,-1.11992930761439,-0.017780592778710236,True,False,False,555097.7302286678
122.395,217.45777607394757,47.29724068696337,216.78764273692403,47.282514636220384,-0.9605831178936763,0.0,0.6701333370235432,0.014726050742986274,0.45478147936781194,2,-1.1199224334935152,-0.01783795169658883,True,False,False,555098.6601303075
122.4,217.4521806206232,47.29711679505957,216.78408982133456,47.282514636220384,-0.7105831178931932,0.0,0.6680907992886489,0.014602158839188917,0.4533933125094609,2,-1.1199155593726402,-0.017895310614467586,True,False,False,555099.5900319472
122.405,217.44658516729888,47.29699290315577,216.7817869057451,47.282514636220384,-0.46058311789342055,0.0,0.6647982615537842,0.014478266935384454,0.4511577359233029,2,-1.1199086852517655,-0.01795266953234618,True,False,False,555100.5199335868
122.41,217.44098971397455,47.29686901125197,216.78073399015562,47.282514636220384,-0.21058311789364792,0.0,0.6602557238189206,0.014354375031587097,0.44807473707590256,2,-1.1199018111308905,-0.018010028450224768,True,False,False,555101.4498352265
122.415,217.43539426065018,47.296745119348174,216.78073399015562,47.282514636220384,0.0,0.0,0.6546602704945599,0.01423048312778974,0.4442779192892075,0,-1.1198949370100155,-0.018067387368103524,True,False,False,555102.3797368662
122.42,217.42979880732585,47.29662122744437,216.78073399015562,47.282514636220384,0.0,0.0,0.6490648171702276,0.014106591223985276,0.4404810920541541,0,-1.1198880628891408,-0.018124746285982117,True,False,False,555103.3096385059
122.425,217.42420335400152,47.29649733554057,216.78073399015562,47.282514636220384,0.0,0.0,0.6434693638458953,0.013982699320187919,0.4366842553759609,0,-1.1198811887682658,-0.01818210520386071,True,False,False,555104.2395401456
122.43,217.4186079006772,47.296373443636774,216.78073399015562,47.282514636220384,0.0,0.0,0.637873910521563,0.013858807416390562,0.4328874092598224,0,-1.119874314647391,-0.018239464121739466,True,False,False,555105.1694417852
122.435,217.41301244735286,47.29624955173297,216.78073399015562,47.282514636220384,0.0,0.0,0.6322784571972306,0.013734915512586099,0.4290905537110132,0,-1.119867440526516,-0.01829682303961806,True,False,False,555106.0993434249
122.44,217.40741699402852,47.29612565982917,216.78073399015562,47.282514636220384,0.0,0.0,0.6266830038728983,0.013611023608788742,0.42529368873475015,0,-1.1198605664056414,-0.018354181957496652,True,False,False,555107.0292450646
122.44500000000001,217.40182154070416,47.296001767925375,216.78073399015562,47.282514636220384,0.0,0.0,0.6210875505485376,0.013487131704991384,0.42149681433629727,0,-1.1198536922847664,-0.018411540875375408,True,False,False,555107.9591467043
122.45,217.39622608737983,47.29587787602158,216.78073399015562,47.282514636220384,0.0,0.0,0.6154920972242053,0.013363239801194027,0.4176999305209817,0,-1.1198468181638916,-0.018468899793254,True,False,False,555108.889048344
122.455,217.3906306340555,47.29575398411777,216.78073399015562,47.282514636220384,0.0,0.0,0.609896643899873,0.013239347897389564,0.41390303729404093,0,-1.1198399440430167,-0.018526258711132594,True,False,False,555109.8189499836
122.46000000000001,217.38503518073114,47.295630092213976,216.78073399015562,47.282514636220384,0.0,0.0,0.6043011905755122,0.013115455993592207,0.41010613466079526,0,-1.1198330699221417,-0.01858361762901135,True,False,False,555110.7488516233
122.465,217.3794397274068,47.29550620031018,216.78073399015562,47.282514636220384,0.0,0.0,0.5987057372511799,0.01299156408979485,0.40630922262656205,0,-1.119826195801267,-0.018640976546889943,True,False,False,555111.678753263
122.47,217.37384427408247,47.295382308406374,216.78073399015562,47.282514636220384,0.0,0.0,0.5931102839268476,0.012867672185990386,0.40251230119667325,0,-1.119819321680392,-0.018698335464768533,True,False,False,555112.6086549027
122.47500000000001,217.36824882075814,47.29525841650258,216.78073399015562,47.282514636220384,0.0,0.0,0.5875148306025153,0.012743780282193029,0.39871537037649435,0,-1.1198124475595173,-0.01875569438264729,True,False,False,555113.5385565424
122.48,217.3626533674338,47.29513452459878,216.78073399015562,47.282514636220384,0.0,0.0,0.581919377278183,0.012619888378395672,0.3949184301713552,0,-1.1198055734386423,-0.01881305330052588,True,False,False,555114.468458182
122.485,217.35705791410948,47.295010632694975,216.78073399015562,47.282514636220384,0.0,0.0,0.5763239239538507,0.012495996474591209,0.391121480586672,0,-1.1197986993177675,-0.018870412218404475,True,False,False,555115.3983598216
122.49000000000001,217.35146246078511,47.29488674079118,216.78073399015562,47.282514636220384,0.0,0.0,0.57072847062949,0.012372104570793852,0.38732452162779357,0,-1.1197918251968926,-0.01892777113628323,True,False,False,555116.3282614613
122.495,217.34586700746078,47.29476284888738,216.78073399015562,47.282514636220384,0.0,0.0,0.5651330173051576,0.012248212666996494,0.3835275533001905,0,-1.1197849510760178,-0.018985130054161824,True,False,False,555117.258163101
122.5,217.34027155413645,47.294638956983576,216.78073399015562,47.282514636220384,0.0,0.0,0.5595375639808253,0.012124320763192031,0.3797305756093016,0,-1.1197780769551429,-0.019042488972040417,True,False,False,555118.1880647407
122.505,217.33467610081212,47.29451506507978,216.78073399015562,47.282514636220384,0.0,0.0,0.553942110656493,0.012000428859394674,0.3759335885605528,0,-1.119771202834268,-0.01909984788991901,True,False,False,555119.1179663803
122.51,217.32908064748776,47.29439117317598,216.78073399015562,47.282514636220384,0.0,0.0,0.5483466573321323,0.011876536955597317,0.3721365921594264,0,-1.1197643287133932,-0.019157206807797766,True,False,False,555120.04786802
122.515,217.32348519416342,47.294267281272184,216.78073399015562,47.282514636220384,0.0,0.0,0.5427512040078,0.01175264505179996,0.3683395864114797,0,-1.1197574545925182,-0.01921456572567636,True,False,False,555120.9777696597
122.52,217.3178897408391,47.29414338936838,216.78073399015562,47.282514636220384,0.0,0.0,0.5371557506834677,0.011628753147995496,0.36454257132219037,0,-1.1197505804716434,-0.01927192464355495,True,False,False,555121.9076712994
122.525,217.31229428751476,47.29401949746458,216.78073399015562,47.282514636220384,0.0,0.0,0.5315602973591353,0.011504861244198139,0.3607455468971493,0,-1.1197437063507685,-0.019329283561433708,True,False,False,555122.837572939
122.53,217.30669883419043,47.293895605560785,216.78073399015562,47.282514636220384,0.0,0.0,0.525964844034803,0.011380969340400782,0.3569485131419044,0,-1.1197368322298937,-0.0193866424793123,True,False,False,555123.7674745787
122.535,217.3011033808661,47.29377171365698,216.78073399015562,47.282514636220384,0.0,0.0,0.5203693907104707,0.011257077436596319,0.3531514700621017,0,-1.1197299581090188,-0.01944400139719089,True,False,False,555124.6973762184
122.54,217.29550792754173,47.29364782175318,216.78073399015562,47.282514636220384,0.0,0.0,0.51477393738611,0.011133185532798962,0.34935441766333136,0,-1.1197230839881438,-0.019501360315069646,True,False,False,555125.6272778581
122.545,217.2899124742174,47.293523929849385,216.78073399015562,47.282514636220384,0.0,0.0,0.5091784840617777,0.011009293629001604,0.3455573559513181,0,-1.119716209867269,-0.01955871923294824,True,False,False,555126.5571794978
122.55,217.28431702089307,47.29340003794558,216.78073399015562,47.282514636220384,0.0,0.0,0.5035830307374454,0.010885401725197141,0.34176028493176863,0,-1.119709335746394,-0.019616078150826832,True,False,False,555127.4870811374
122.555,217.2787215675687,47.293276146041784,216.78073399015562,47.282514636220384,0.0,0.0,0.49798757741308464,0.010761509821399784,0.337963204610374,0,-1.1197024616255193,-0.01967343706870559,True,False,False,555128.4169827771
122.56,217.27312611424438,47.293152254137986,216.78073399015562,47.282514636220384,0.0,0.0,0.4923921240887523,0.010637617917602427,0.33416611499296567,0,-1.1196955875046444,-0.01973079598658418,True,False,False,555129.3468844168
122.565,217.26753066092004,47.29302836223419,216.78073399015562,47.282514636220384,0.0,0.0,0.48679667076442,0.01051372601380507,0.3303690160853631,0,-1.1196887133837696,-0.019788154904462774,True,False,False,555130.2767860565
122.57000000000001,217.2619352075957,47.292904470330384,216.78073399015562,47.282514636220384,0.0,0.0,0.4812012174400877,0.010389834110000606,0.3265719078933929,0,-1.1196818392628947,-0.01984551382234153,True,False,False,555131.2066876962
122.575,217.25633975427138,47.29278057842659,216.78073399015562,47.282514636220384,0.0,0.0,0.4756057641157554,0.010265942206203249,0.32277479042299556,0,-1.11967496514202,-0.019902872740220123,True,False,False,555132.1365893357
122.58,217.25074430094705,47.29265668652279,216.78073399015562,47.282514636220384,0.0,0.0,0.4700103107914231,0.010142050302405892,0.3189776636800893,0,-1.119668091021145,-0.019960231658098716,True,False,False,555133.0664909754
122.58500000000001,217.2451488476227,47.292532794618985,216.78073399015562,47.282514636220384,0.0,0.0,0.46441485746706235,0.010018158398601429,0.31518052767067656,0,-1.11966121690027,-0.020017590575977472,True,False,False,555133.9963926151
122.59,217.23955339429835,47.29240890271519,216.78073399015562,47.282514636220384,0.0,0.0,0.45881940414273004,0.009894266494804071,0.31138338240086516,0,-1.1196543427793952,-0.020074949493856065,True,False,False,555134.9262942548
122.595,217.23395794097402,47.29228501081139,216.78073399015562,47.282514636220384,0.0,0.0,0.4532239508183977,0.009770374591006714,0.30758622787671464,0,-1.1196474686585203,-0.020132308411734655,True,False,False,555135.8561958945
122.60000000000001,217.22836248764966,47.292161118907586,216.78073399015562,47.282514636220384,0.0,0.0,0.447628497494037,0.009646482687202251,0.3037890641044135,0,-1.1196405945376455,-0.02018966732961341,True,False,False,555136.7860975341
122.605,217.22276703432533,47.29203722700379,216.78073399015562,47.282514636220384,0.0,0.0,0.4420330441697047,0.009522590783404894,0.2999918910901971,0,-1.1196337204167706,-0.020247026247492004,True,False,False,555137.7159991738
122.61,217.217171581001,47.29191333509999,216.78073399015562,47.282514636220384,0.0,0.0,0.43643759084537237,0.009398698879607537,0.29619470884036786,0,-1.1196268462958958,-0.020304385165370597,True,False,False,555138.6459008135
122.61500000000001,217.21157612767666,47.29178944319619,216.78073399015562,47.282514636220384,0.0,0.0,0.43084213752104006,0.009274806975803074,0.2923975173613167,0,-1.1196199721750209,-0.020361744083249353,True,False,False,555139.5758024532
122.62,217.20598067435233,47.29166555129239,216.78073399015562,47.282514636220384,0.0,0.0,0.42524668419670775,0.009150915072005716,0.28860031665946084,0,-1.119613098054146,-0.020419103001127946,True,False,False,555140.5057040929
122.625,217.200385221028,47.29154165938859,216.78073399015562,47.282514636220384,0.0,0.0,0.41965123087237544,0.009027023168208359,0.28480310674136733,0,-1.1196062239332711,-0.02047646191900654,True,False,False,555141.4356057325
122.63,217.19478976770367,47.291417767484795,216.78073399015562,47.282514636220384,0.0,0.0,0.4140557775480431,0.008903131264411002,0.2810058876136215,0,-1.1195993498123962,-0.020533820836885132,True,False,False,555142.3655073722
122.635,217.1891943143793,47.29129387558099,216.78073399015562,47.282514636220384,0.0,0.0,0.4084603242236824,0.008779239360606539,0.27720865928293703,0,-1.1195924756915214,-0.020591179754763888,True,False,False,555143.2954090119
122.64,217.18359886105497,47.29116998367719,216.78073399015562,47.282514636220384,0.0,0.0,0.4028648708993501,0.008655347456809181,0.2734114217561786,0,-1.1195856015706465,-0.02064853867264248,True,False,False,555144.2253106516
122.645,217.17800340773064,47.291046091773396,216.78073399015562,47.282514636220384,0.0,0.0,0.39726941757501777,0.008531455553011824,0.2696141750402143,0,-1.1195787274497717,-0.020705897590521074,True,False,False,555145.1552122913
122.65,217.17240795440628,47.29092219986959,216.78073399015562,47.282514636220384,0.0,0.0,0.39167396425065704,0.008407563649207361,0.2658169191420956,0,-1.1195718533288967,-0.02076325650839983,True,False,False,555146.0851139309
122.655,217.16681250108195,47.290798307965794,216.78073399015562,47.282514636220384,0.0,0.0,0.3860785109263247,0.008283671745410004,0.26201965406897976,0,-1.119564979208022,-0.020820615426278423,True,False,False,555147.0150155706
122.66,217.16121704775762,47.290674416062,216.78073399015562,47.282514636220384,0.0,0.0,0.3804830576019924,0.008159779841612647,0.25822237982815555,0,-1.119558105087147,-0.020877974344157012,True,False,False,555147.9449172103
122.665,217.15562159443328,47.29055052415819,216.78073399015562,47.282514636220384,0.0,0.0,0.3748876042776601,0.008035887937808184,0.25442509642706995,0,-1.119551230966272,-0.02093533326203577,True,False,False,555148.87481885
122.67,217.15002614110895,47.290426632254395,216.78073399015562,47.282514636220384,0.0,0.0,0.3692921509533278,0.007911996034010826,0.2506278038732715,0,-1.1195443568453973,-0.02099269217991436,True,False,False,555149.8047204897
122.675,217.14443068778462,47.2903027403506,216.78073399015562,47.282514636220384,0.0,0.0,0.3636966976289955,0.007788104130213469,0.24683050217454122,0,-1.1195374827245224,-0.021050051097792954,True,False,False,555150.7346221292
122.68,217.13883523446026,47.29017884844679,216.78073399015562,47.282514636220384,0.0,0.0,0.35810124430463475,0.007664212226409006,0.24303319133875048,0,-1.1195306086036476,-0.02110741001567171,True,False,False,555151.6645237689
122.685,217.13323978113593,47.290054956542996,216.78073399015562,47.282514636220384,0.0,0.0,0.35250579098030244,0.007540320322611649,0.23923587137406585,0,-1.1195237344827726,-0.021164768933550304,True,False,False,555152.5944254086
122.69,217.1276443278116,47.2899310646392,216.78073399015562,47.282514636220384,0.0,0.0,0.3469103376559701,0.0074164284188142915,0.23543854228880734,0,-1.119516860361898,-0.021222127851428896,True,False,False,555153.5243270483
122.69500000000001,217.12204887448726,47.2898071727354,216.78073399015562,47.282514636220384,0.0,0.0,0.3413148843316378,0.007292536515016934,0.23164120409148414,0,-1.119509986241023,-0.021279486769307653,True,False,False,555154.454228688
122.7,217.1164534211629,47.289683280831596,216.78073399015562,47.282514636220384,0.0,0.0,0.3357194310072771,0.007168644611212471,0.22784385679088168,0,-1.1195031121201482,-0.021336845687186246,True,False,False,555155.3841303276
122.705,217.11085796783857,47.2895593889278,216.78073399015562,47.282514636220384,0.0,0.0,0.33012397768294477,0.007044752707415114,0.22404650039609963,0,-1.1194962379992732,-0.02139420460506484,True,False,False,555156.3140319673
122.71000000000001,217.10526251451424,47.289435497024,216.78073399015562,47.282514636220384,0.0,0.0,0.32452852435861246,0.006920860803617757,0.2202491349164184,0,-1.1194893638783983,-0.021451563522943595,True,False,False,555157.243933607
122.715,217.0996670611899,47.2893116051202,216.78073399015562,47.282514636220384,0.0,0.0,0.31893307103428015,0.006796968899813294,0.21645176036151476,0,-1.1194824897575235,-0.021508922440822188,True,False,False,555158.1738352467
122.72,217.09407160786557,47.2891877132164,216.78073399015562,47.282514636220384,0.0,0.0,0.31333761770994784,0.006673076996015936,0.21265437674133453,0,-1.1194756156366485,-0.021566281358700777,True,False,False,555159.1037368863
122.72500000000001,217.0884761545412,47.2890638213126,216.78073399015562,47.282514636220384,0.0,0.0,0.3077421643855871,0.006549185092218579,0.20885698406622552,0,-1.1194687415157738,-0.021623640276579533,True,False,False,555160.033638526
122.73,217.08288070121688,47.2889399294088,216.78073399015562,47.282514636220384,0.0,0.0,0.3021467110612548,0.006425293188414116,0.20505958234698984,0,-1.1194618673948988,-0.021680999194458126,True,False,False,555160.9635401657
122.735,217.07728524789255,47.288816037505,216.78073399015562,47.282514636220384,0.0,0.0,0.2965512577369225,0.006301401284616759,0.20126217159476642,0,-1.119454993274024,-0.02173835811233672,True,False,False,555161.8934418054
122.74000000000001,217.07168979456821,47.2886921456012,216.78073399015562,47.282514636220384,0.0,0.0,0.29095580441259017,0.0061775093808194015,0.19746475182126294,0,-1.1194481191531491,-0.021795717030215475,True,False,False,555162.8233434451
122.745,217.06609434124388,47.288568253697406,216.78073399015562,47.282514636220384,0.0,0.0,0.28536035108825786,0.006053617477022044,0.19366732303864803,0,-1.1194412450322744,-0.021853075948094068,True,False,False,555163.7532450847
122.75,217.06049888791955,47.2884443617936,216.78073399015562,47.282514636220384,0.0,0.0,0.27976489776392555,0.005929725573217581,0.18986988525974205,0,-1.1194343709113994,-0.02191043486597266,True,False,False,555164.6831467244
122.755,217.0549034345952,47.288320469889804,216.78073399015562,47.282514636220384,0.0,0.0,0.2741694444395648,0.005805833669420224,0.18607243849792215,0,-1.1194274967905244,-0.021967793783851254,True,False,False,555165.6130483641
122.76,217.04930798127086,47.28819657798601,216.78073399015562,47.282514636220384,0.0,0.0,0.2685739911152325,0.005681941765622867,0.18227498276737739,0,-1.1194206226696497,-0.02202515270173001,True,False,False,555166.5429500038
122.765,217.04371252794652,47.2880726860822,216.78073399015562,47.282514636220384,0.0,0.0,0.2629785377909002,0.005558049861818404,0.17847751808303022,0,-1.1194137485487747,-0.022082511619608603,True,False,False,555167.4728516435
122.77,217.0381170746222,47.287948794178405,216.78073399015562,47.282514636220384,0.0,0.0,0.2573830844665679,0.005434157958021046,0.17468004446063917,0,-1.1194068744279,-0.022139870537487196,True,False,False,555168.402753283
122.775,217.03252162129783,47.28782490227461,216.78073399015562,47.282514636220384,0.0,0.0,0.25178763114220715,0.005310266054223689,0.17088256191696358,0,-1.119400000307025,-0.022197229455365952,True,False,False,555169.3326549227
122.78,217.0269261679735,47.2877010103708,216.78073399015562,47.282514636220384,0.0,0.0,0.24619217781787484,0.005186374150419226,0.16708507046989077,0,-1.1193931261861503,-0.022254588373244545,True,False,False,555170.2625565624
122.785,217.02133071464917,47.287577118467006,216.78073399015562,47.282514636220384,0.0,0.0,0.24059672449354252,0.005062482246621869,0.1632875701384074,0,-1.1193862520652753,-0.022311947291123135,True,False,False,555171.1924582021
122.79,217.01573526132483,47.28745322656321,216.78073399015562,47.282514636220384,0.0,0.0,0.2350012711692102,0.0049385903428245115,0.15949006094293067,0,-1.1193793779444003,-0.02236930620900189,True,False,False,555172.1223598418
122.795,217.0101398080005,47.287329334659404,216.78073399015562,47.282514636220384,0.0,0.0,0.2294058178448779,0.004814698439020049,0.15569254290531773,0,-1.1193725038235256,-0.022426665126880484,True,False,False,555173.0522614814
122.8,217.00454435467617,47.28720544275561,216.78073399015562,47.282514636220384,0.0,0.0,0.2238103645205456,0.004690806535222691,0.15189501604917563,0,-1.1193656297026506,-0.022484024044759077,True,False,False,555173.9821631211
122.805,216.9989489013518,47.28708155085181,216.78073399015562,47.282514636220384,0.0,0.0,0.21821491119618486,0.004566914631425334,0.14809748040000928,0,-1.1193587555817759,-0.022541382962637833,True,False,False,555174.9120647608
122.81,216.99335344802748,47.28695765894801,216.78073399015562,47.282514636220384,0.0,0.0,0.21261945787185255,0.0044430227276279766,0.1442999359854902,0,-1.119351881460901,-0.022598741880516426,True,False,False,555175.8419664005
122.815,216.98775799470314,47.28683376704421,216.78073399015562,47.282514636220384,0.0,0.0,0.20702400454752024,0.004319130823823514,0.14050238283576813,0,-1.1193450073400262,-0.02265610079839502,True,False,False,555176.7718680402
122.82000000000001,216.98216254137878,47.28670987514041,216.78073399015562,47.282514636220384,0.0,0.0,0.2014285512231595,0.004195238920026156,0.1367048209837259,0,-1.1193381332191512,-0.022713459716273775,True,False,False,555177.7017696798
122.825,216.97656708805445,47.28658598323661,216.78073399015562,47.282514636220384,0.0,0.0,0.1958330978988272,0.004071347016228799,0.13290725046555196,0,-1.1193312590982765,-0.022770818634152368,True,False,False,555178.6316713195
122.83,216.97097163473012,47.28646209133281,216.78073399015562,47.282514636220384,0.0,0.0,0.19023764457449488,0.003947455112424336,0.12910967132105558,0,-1.1193243849774015,-0.02282817755203096,True,False,False,555179.5615729592
122.83500000000001,216.9653761814058,47.28633819942901,216.78073399015562,47.282514636220384,0.0,0.0,0.18464219125016257,0.003823563208626979,0.12531208359424262,0,-1.1193175108565265,-0.022885536469909717,True,False,False,555180.4914745989
122.84,216.95978072808145,47.28621430752521,216.78073399015562,47.282514636220384,0.0,0.0,0.17904673792583026,0.0036996713048296215,0.12151448733407814,0,-1.1193106367356518,-0.02294289538778831,True,False,False,555181.4213762386
122.845,216.95418527475712,47.28609041562141,216.78073399015562,47.282514636220384,0.0,0.0,0.17345128460149795,0.0035757794010251587,0.11771688259513793,0,-1.1193037626147768,-0.0230002543056669,True,False,False,555182.3512778782
122.85000000000001,216.94858982143276,47.28596652371761,216.78073399015562,47.282514636220384,0.0,0.0,0.1678558312771372,0.0034518874972278013,0.11391926943865967,0,-1.119296888493902,-0.023057613223545655,True,False,False,555183.2811795179
122.855,216.94299436810843,47.285842631813814,216.78073399015562,47.282514636220384,0.0,0.0,0.1622603779528049,0.003327995593430444,0.11012164793370093,0,-1.119290014373027,-0.02311497214142425,True,False,False,555184.2110811576
122.86,216.9373989147841,47.28571873991002,216.78073399015562,47.282514636220384,0.0,0.0,0.1566649246284726,0.0032041036896330866,0.10632401815837325,0,-1.1192831402521524,-0.02317233105930284,True,False,False,555185.1409827973
122.86500000000001,216.93180346145974,47.28559484800621,216.78073399015562,47.282514636220384,0.0,0.0,0.15106947130411186,0.0030802117858286238,0.10252638020169233,0,-1.1192762661312774,-0.023229689977181597,True,False,False,555186.070884437
122.87,216.9262080081354,47.285470956102415,216.78073399015562,47.282514636220384,0.0,0.0,0.14547401797977955,0.0029563198820312664,0.09872873416566616,0,-1.1192693920104027,-0.02328704889506019,True,False,False,555187.0007860765
122.875,216.92061255481107,47.28534706419862,216.78073399015562,47.282514636220384,0.0,0.0,0.13987856465544724,0.002832427978233909,0.09493108016772724,0,-1.1192625178895277,-0.023344407812938783,True,False,False,555187.9306877162
122.88,216.91501710148674,47.28522317229481,216.78073399015562,47.282514636220384,0.0,0.0,0.13428311133111492,0.002708536074429446,0.09113341834415775,0,-1.1192556437686527,-0.023401766730817376,True,False,False,555188.8605893559
122.885,216.9094216481624,47.285099280391016,216.78073399015562,47.282514636220384,0.0,0.0,0.1286876580067826,0.002584644170632089,0.08733574885401556,0,-1.119248769647778,-0.023459125648696132,True,False,False,555189.7904909956
122.89,216.90382619483808,47.28497538848722,216.78073399015562,47.282514636220384,0.0,0.0,0.1230922046824503,0.0024607522668347315,0.08353807188446312,0,-1.119241895526903,-0.023516484566574725,True,False,False,555190.7203926353
122.895,216.89823074151374,47.284851496583414,216.78073399015562,47.282514636220384,0.0,0.0,0.11749675135811799,0.0023368603630302687,0.07974038765730632,0,-1.1192350214060283,-0.02357384348445332,True,False,False,555191.6502942749
122.9,216.89263528818938,47.28472760467962,216.78073399015562,47.282514636220384,0.0,0.0,0.11190129803375726,0.0022129684592329113,0.07594269643777844,0,-1.1192281472851533,-0.023631202402332074,True,False,False,555192.5801959146
122.905,216.88703983486505,47.28460371277582,216.78073399015562,47.282514636220384,0.0,0.0,0.10630584470942495,0.002089076555435554,0.07214499854597663,0,-1.1192212731642786,-0.023688561320210667,True,False,False,555193.5100975543
122.91,216.88144438154072,47.28447982087202,216.78073399015562,47.282514636220384,0.0,0.0,0.10071039138509263,0.0019651846516381966,0.06834729437193693,0,-1.1192143990434036,-0.023745920238089257,True,False,False,555194.439999194
122.915,216.87584892821636,47.28435592896822,216.78073399015562,47.282514636220384,0.0,0.0,0.0951149380607319,0.0018412927478337338,0.06454958439639315,0,-1.1192075249225286,-0.023803279155968013,True,False,False,555195.3699008336
122.92,216.87025347489202,47.28423203706442,216.78073399015562,47.282514636220384,0.0,0.0,0.08951948473639959,0.0017174008440363764,0.06075186921911065,0,-1.1192006508016539,-0.023860638073846606,True,False,False,555196.2998024733
122.925,216.8646580215677,47.28410814516062,216.78073399015562,47.282514636220384,0.0,0.0,0.08392403141206728,0.001593508940239019,0.05695414959839752,0,-1.119193776680779,-0.0239179969917252,True,False,False,555197.229704113
122.93,216.85906256824336,47.28398425325682,216.78073399015562,47.282514636220384,0.0,0.0,0.07832857808773497,0.0014696170364345562,0.05315642650796874,0,-1.1191869025599042,-0.023975355909603955,True,False,False,555198.1596057527
122.935,216.85346711491903,47.28386036135302,216.78073399015562,47.282514636220384,0.0,0.0,0.07273312476340266,0.0013457251326371988,0.049358701219626544,0,-1.1191800284390292,-0.024032714827482548,True,False,False,555199.0895073924
122.94,216.8478716615947,47.283736469449224,216.78073399015562,47.282514636220384,0.0,0.0,0.06713767143907035,0.0012218332288398415,0.045560975427644486,0,-1.1191731543181545,-0.02409007374536114,True,False,False,555200.019409032
122.94500000000001,216.84227620827033,47.28361257754542,216.78073399015562,47.282514636220384,0.0,0.0,0.06154221811470961,0.0010979413250353787,0.041763251440762685,0,-1.1191662801972795,-0.024147432663239897,True,False,False,555200.9493106717
122.95,216.836680754946,47.28348868564162,216.78073399015562,47.282514636220384,0.0,0.0,0.0559467647903773,0.0009740494212380213,0.03796553248954106,0,-1.1191594060764047,-0.02420479158111849,True,False,False,555201.8792123114
122.955,216.83108530162167,47.283364793737825,216.78073399015562,47.282514636220384,0.0,0.0,0.05035131146604499,0.0008501575174406639,0.034167823238670215,0,-1.1191525319555298,-0.024262150498997083,True,False,False,555202.809113951
122.96000000000001,216.8254898482973,47.28324090183402,216.78073399015562,47.282514636220384,0.0,0.0,0.04475585814168426,0.0007262656136362011,0.030370130683536525,0,-1.1191456578346548,-0.02431950941687584,True,False,False,555203.7390155907
122.965,216.81989439497298,47.28311700993022,216.78073399015562,47.282514636220384,0.0,0.0,0.039160404817351946,0.0006023737098388438,0.026572465815910044,0,-1.11913878371378,-0.024376868334754432,True,False,False,555204.6689172303
122.97,216.81429894164864,47.282993118026425,216.78073399015562,47.282514636220384,0.0,0.0,0.033564951493019635,0.0004784818060414864,0.022774846955558533,0,-1.119131909592905,-0.02443422725263302,True,False,False,555205.59881887
122.97500000000001,216.8087034883243,47.28286922612262,216.78073399015562,47.282514636220384,0.0,0.0,0.027969498168687323,0.0003545899022370236,0.01897730708217912,0,-1.1191250354720303,-0.024491586170511778,True,False,False,555206.5287205097
122.98,216.80310803499998,47.28274533421882,216.78073399015562,47.282514636220384,0.0,0.0,0.022374044844355012,0.0002306979984396662,0.015179912171704155,0,-1.1191181613511554,-0.02454894508839037,True,False,False,555207.4586221494
122.985,216.79751258167565,47.282621442315026,216.78073399015562,47.282514636220384,0.0,0.0,0.0167785915200227,0.00010680609464230884,0.011382816229820366,0,-1.1191112872302806,-0.024606304006268963,True,False,False,555208.3885237891
122.99000000000001,216.7919171283513,47.28249755041123,216.78073399015562,47.282514636220384,0.0,0.0,0.011183138195661968,-1.7085809155048537e-05,0.007586481556848916,0,-1.1191044131094057,-0.02466366292414772,True,False,False,555209.3184254287
122.995,216.78632167502695,47.282373658507424,216.78073399015562,47.282514636220384,0.0,0.0,0.005587684871329657,-0.00014097771295951134,0.003793221275017389,0,-1.119097538988531,-0.024721021842026313,True,False,False,555210.2483270684
123.0,216.78072622170262,47.28224976660363,216.78073399015562,47.282514636220384,0.0,0.0,-7.768453002654496e-06,-0.0002648696167568687,0.00026492203919964424,0,-1.119090664867656,-0.024778380759904906,True,False,False,555211.1782287081
123.00500000000001,216.77514190552267,47.28206876690713,216.78073399015562,47.282514636220384,0.0,0.0,-0.005592084632951355,-0.00044586931325341084,0.003819708374716703,0,-1.1190795277232488,-0.024835488552603598,True,False,False,555212.5671329448
123.01,216.76955758934275,47.281887767210634,216.78073399015562,47.282514636220384,0.0,0.0,-0.011176400812871634,-0.000626869009749953,0.007607805884269985,0,-1.1190683905788419,-0.024892596345302127,True,False,False,555213.9560371815
123.015,216.76397327316283,47.28170676751413,216.78073399015562,47.282514636220384,0.0,0.0,-0.016760716992791913,-0.0008078687062536005,0.011398951398302786,1,-1.1190572534344347,-0.024949704138000656,True,False,False,555215.3449414183
123.02,216.7583889569829,47.281525767817634,216.78073399015562,47.282514636220384,0.0,0.0,-0.022345033172712192,-0.0009888684027501426,0.015190872724199944,1,-1.1190461162900278,-0.025006811930699185,True,False,False,555216.733845655
123.025,216.75280464080296,47.28134476812114,216.78073399015562,47.282514636220384,0.0,0.0,-0.027929349352660893,-0.0011698680992466848,0.01898311270265539,1,-1.1190349791456207,-0.025063919723397873,True,False,False,555218.1227498917
123.03,216.74722032462304,47.28116376842464,216.78073399015562,47.282514636220384,0.0,0.0,-0.03351366553258117,-0.001350867795743227,0.022775518615179405,1,-1.1190238420012135,-0.025121027516096402,True,False,False,555219.5116541284
123.035,216.7416360084431,47.28098276872814,216.78073399015562,47.282514636220384,0.0,0.0,-0.03909798171252987,-0.0015318674922468745,0.02656802493289874,1,-1.1190127048568066,-0.02517813530879493,True,False,False,555220.9005583652
123.04,216.73605169226317,47.28080176903164,216.78073399015562,47.282514636220384,0.0,0.0,-0.04468229789245015,-0.0017128671887434166,0.030360598865195845,1,-1.1190015677123994,-0.025235243101493623,True,False,False,555222.2894626019
123.045,216.73046737608323,47.280620769335144,216.78073399015562,47.282514636220384,0.0,0.0,-0.05026661407239885,-0.0018938668852399587,0.03415322218378958,1,-1.1189904305679925,-0.025292350894192153,True,False,False,555223.6783668386
123.05,216.7248830599033,47.28043976963865,216.78073399015562,47.282514636220384,0.0,0.0,-0.05585093025231913,-0.002074866581736501,0.037945883945686605,1,-1.1189792934235854,-0.02534945868689068,True,False,False,555225.0672710753
123.055,216.71929874372336,47.28025876994215,216.78073399015562,47.282514636220384,0.0,0.0,-0.06143524643226783,-0.002255866278233043,0.04173857718347538,1,-1.1189681562791782,-0.025406566479589374,True,False,False,555226.456175312
123.06,216.71371442754344,47.28007777024565,216.78073399015562,47.282514636220384,0.0,0.0,-0.06701956261218811,-0.0024368659747366905,0.04553129724946743,1,-1.1189570191347713,-0.025463674272287903,True,False,False,555227.8450795488
123.065,216.70813011136352,47.27989677054915,216.78073399015562,47.282514636220384,0.0,0.0,-0.07260387879210839,-0.0026178656712332327,0.04932404092402442,1,-1.1189458819903642,-0.025520782064986428,True,False,False,555229.2339837855
123.07000000000001,216.70254579518357,47.279715770852654,216.78073399015562,47.282514636220384,0.0,0.0,-0.07818819497205709,-0.002798865367729775,0.05311680590561923,1,-1.1189347448459572,-0.02557788985768512,True,False,False,555230.6228880222
123.075,216.69696147900365,47.27953477115616,216.78073399015562,47.282514636220384,0.0,0.0,-0.08377251115197737,-0.002979865064226317,0.05690959050490657,1,-1.11892360770155,-0.02563499765038365,True,False,False,555232.0117922589
123.08,216.69137716282373,47.279353771459654,216.78073399015562,47.282514636220384,0.0,0.0,-0.08935682733189765,-0.0031608647607299645,0.06070239345355399,1,-1.118912470557143,-0.02569210544308218,True,False,False,555233.4006964957
123.08500000000001,216.68579284664378,47.27917277176316,216.78073399015562,47.282514636220384,0.0,0.0,-0.09494114351184635,-0.0033418644572265066,0.06449521378039924,1,-1.118901333412736,-0.02574921323578087,True,False,False,555234.7896007324
123.09,216.68020853046386,47.27899177206666,216.78073399015562,47.282514636220384,0.0,0.0,-0.10052545969176663,-0.0035228641537230487,0.0682880507289401,1,-1.1188901962683289,-0.0258063210284794,True,False,False,555236.178504969
123.095,216.67462421428394,47.278810772370164,216.78073399015562,47.282514636220384,0.0,0.0,-0.1061097758716869,-0.003703863850219591,0.07208090370085939,1,-1.118879059123922,-0.02586342882117793,True,False,False,555237.5674092057
123.10000000000001,216.669039898104,47.27862977267367,216.78073399015562,47.282514636220384,0.0,0.0,-0.11169409205163561,-0.003884863546716133,0.07587377221650628,1,-1.1188679219795148,-0.025920536613876617,True,False,False,555238.9563134424
123.105,216.66345558192407,47.278448772977164,216.78073399015562,47.282514636220384,0.0,0.0,-0.11727840823155589,-0.0040658632432197805,0.07966665588658518,1,-1.1188567848351076,-0.025977644406575146,True,False,False,555240.3452176792
123.11,216.65787126574415,47.27826777328067,216.78073399015562,47.282514636220384,0.0,0.0,-0.12286272441147617,-0.004246862939716323,0.08345955439169718,1,-1.1188456476907007,-0.026034752199273675,True,False,False,555241.7341219159
123.11500000000001,216.6522869495642,47.27808677358417,216.78073399015562,47.282514636220384,0.0,0.0,-0.12844704059142487,-0.004427862636212865,0.0872524674671767,2,-1.1188345105462936,-0.026091859991972367,True,False,False,555243.1230261526
123.12,216.64670263338428,47.277905773887674,216.77948399015563,47.281264636220385,-0.24999999999977263,-0.24999999999977263,-0.13278135677134628,-0.003358862332710544,0.09014431267946041,2,-1.1188233734018866,-0.026148967784670896,True,False,False,555244.5119303893
123.125,216.64111831720433,47.27772477419117,216.77698399015563,47.27876463622039,-0.49999999999954525,-0.49999999999954525,-0.13586567295129726,-0.001039862029216465,0.09218237994176713,2,-1.1188122362574795,-0.026206075577369425,True,False,False,555245.900834626
123.13000000000001,216.6355340010244,47.277543774494674,216.77323399015563,47.27501463622039,-0.7500000000000284,-0.7500000000000284,-0.13769998913122095,0.002529138274283582,0.09345868295045577,2,-1.1188010991130724,-0.026263183370068117,True,False,False,555247.2897388628
123.135,216.62994968484446,47.27736277479818,216.76823399015564,47.270014636220395,-0.999999999999801,-0.999999999999801,-0.1382843053111742,0.007348138577782493,0.09411278798549051,2,-1.1187899619686654,-0.026320291162766647,True,False,False,555248.6786430995
123.14,216.62436536866454,47.27718177510168,216.76198399015564,47.2637646362204,-1.2499999999995737,-1.2499999999995737,-0.13761862149110016,0.013417138881280266,0.09433848359533568,2,-1.1187788248242583,-0.026377398955465176,True,False,False,555250.0675473362
123.145,216.61878105248462,47.277000775405185,216.75448399015565,47.25776189410697,-1.4999999999993463,-1.2005484226868228,-0.13570293767102726,0.019238881298214494,0.09407328617752518,2,-1.1187676876798514,-0.026434506748163705,True,False,False,555251.456451573
123.15,216.61319673630467,47.27681977570868,216.74573399015566,47.25300915199354,-1.7499999999998295,-0.950548422686864,-0.13253725385098392,0.023810623715142754,0.09303943079998127,2,-1.1187565505354442,-0.026491614540862393,True,False,False,555252.8453558097
123.155,216.60761242012475,47.276638776012184,216.73573399015567,47.249506409880105,-1.999999999999602,-0.7005484226870913,-0.1281215700309133,0.027132366132079255,0.09108259578953662,2,-1.118745413391037,-0.026548722333560922,True,False,False,555254.2342600464
123.16,216.60202810394483,47.27645777631569,216.72448399015568,47.24725366776667,-2.2499999999993747,-0.4505484226873187,-0.1224558862108438,0.029204108549016894,0.0880865605167622,2,-1.1187342762466301,-0.02660583012625945,True,False,False,555255.6231642831
123.165,216.59644378776488,47.27627677661919,216.7119839901557,47.246250925653236,-2.499999999999858,-0.20054842268683556,-0.11554020239080387,0.03002585096595567,0.08396431697337446,2,-1.118723139102223,-0.026662937918958143,True,False,False,555257.0120685198
123.17,216.59085947158496,47.276095776922695,216.6982339901557,47.246250925653236,-2.7499999999996305,0.0,-0.10737451857073665,0.029844851269459127,0.0787453317938023,2,-1.118712001957816,-0.026720045711656672,True,False,False,555258.4009727566
123.175,216.58527515540504,47.27591477722619,216.6832339901557,47.246250925653236,-2.999999999999403,0.0,-0.09795883475067058,0.02966385157295548,0.07279845588299265,2,-1.118700864813409,-0.0267771535043552,True,False,False,555259.7898769933
123.18,216.5796908392251,47.275733777529695,216.6669839901557,47.246250925653236,-3.2499999999998863,0.0,-0.08729315093060563,0.029482851876458938,0.06617321725173037,2,-1.1186897276690018,-0.026834261297053894,True,False,False,555261.17878123
123.185,216.57410652304517,47.2755527778332,216.64948399015572,47.246250925653236,-3.499999999999659,0.0,-0.07537746711054183,0.029301852179962395,0.05895344468246869,2,-1.1186785905245948,-0.026891369089752423,True,False,False,555262.5676854667
123.19,216.56852220686523,47.2753717781367,216.6307339901557,47.246250925653236,-3.7499999999994316,0.0,-0.06221178329047916,0.029120852483465853,0.051289554276561795,2,-1.1186674533801877,-0.026948476882450948,True,False,False,555263.9565897034
123.19500000000001,216.5629378906853,47.2751907784402,216.6107339901557,47.246250925653236,-3.9999999999999147,0.0,-0.04779609947038921,0.028939852786962206,0.0434707230577528,2,-1.1186563162357808,-0.02700558467514964,True,False,False,555265.3454939402
123.2,216.55735357450536,47.2750097787437,216.58948399015568,47.246250925653236,-4.249999999999687,0.0,-0.032130415650328814,0.028758853090465664,0.036091041556207695,2,-1.1186451790913736,-0.02706269246784817,True,False,False,555266.7343981769
123.205,216.55176925832544,47.274828779047205,216.56698399015568,47.246250925653236,-4.49999999999946,0.0,-0.015214731830241135,0.02857785339396912,0.030386084035016876,2,-1.1186340419469665,-0.027119800260546698,True,False,False,555268.1233024136
123.21000000000001,216.54618494214552,47.27464777935071,216.54323399015567,47.246250925653236,-4.749999999999943,0.0,0.0029509519898454073,0.02839685369747258,0.028467387650086075,2,-1.1186229048025595,-0.02717690805324539,True,False,False,555269.5122066503
123.215,216.54060062596557,47.27446677965421,216.51823399015566,47.246250925653236,-4.999999999999716,0.0,0.02236663580990239,0.028215854000976037,0.032039853346193733,2,-1.1186117676581524,-0.02723401584594392,True,False,False,555270.9011108871
123.22,216.53501630978565,47.27428577995771,216.49198399015566,47.246250925653236,-5.249999999999488,0.0,0.04303231962998666,0.02803485430447239,0.04048293305505571,2,-1.1186006305137455,-0.02729112363864245,True,False,False,555272.2900151238
123.22500000000001,216.5294319936057,47.27410478026121,216.46448399015566,47.246250925653236,-5.499999999999972,0.0,0.06494800345004137,0.027853854607975848,0.05214145893758035,2,-1.1185894933693383,-0.027348231431341137,True,False,False,555273.6789193605
123.23,216.52384767742578,47.273923780564715,216.43573399015565,47.246250925653236,-5.749999999999744,0.0,0.08811368727012336,0.027672854911479305,0.06589275678894481,2,-1.1185783562249312,-0.027405339224039666,True,False,False,555275.0678235972
123.235,216.51826336124586,47.27374278086822,216.40573399015565,47.246250925653236,-5.999999999999517,0.0,0.11252937109020422,0.027491855214982763,0.08116815551197923,2,-1.1185672190805243,-0.027462447016738195,True,False,False,555276.456727834
123.24000000000001,216.5126790450659,47.273561781171715,216.37448399015565,47.246250925653236,-6.25,0.0,0.13819505491025552,0.027310855518479116,0.09768481805086589,2,-1.118556081936117,-0.027519554809436887,True,False,False,555277.8456320707
123.245,216.507094728886,47.27338078147522,216.34198399015565,47.246250925653236,-6.499999999999773,0.0,0.1651107387303341,0.027129855821982574,0.11529391516455952,2,-1.1185449447917102,-0.027576662602135416,True,False,False,555279.2345363074
123.25,216.50151041270607,47.27319978177872,216.30823399015566,47.246250925653236,-6.749999999999545,0.0,0.19327642255041155,0.02694885612548603,0.13391171371424118,2,-1.118533807647303,-0.027633770394833945,True,False,False,555280.6234405441
123.25500000000001,216.49592609652612,47.273018782082225,216.27323399015566,47.246250925653236,-7.000000000000028,0.0,0.22269210637045944,0.02676785642898949,0.1534881476188455,2,-1.1185226705028959,-0.027690878187532637,True,False,False,555282.0123447807
123.26,216.4903417803462,47.27283778238573,216.23698399015566,47.246250925653236,-7.249999999999801,0.0,0.2533577901905346,0.026586856732492947,0.17399168495294862,2,-1.118511533358489,-0.027747985980231166,True,False,False,555283.4012490175
123.265,216.48475746416628,47.272656782689225,216.19975544793652,47.246250925653236,-7.445708443825586,0.0,0.28500201622975396,0.0264058570359893,0.19521903930414833,2,-1.1185003962140818,-0.027805093772929695,True,False,False,555284.7901532542
123.27,216.47917314798633,47.27247578299273,216.16377690571738,47.246250925653236,-7.1957084438265735,0.0,0.315396242268946,0.026224857339492758,0.21565369215070285,2,-1.118489259069675,-0.027862201565628224,True,False,False,555286.1790574909
123.275,216.4735888318064,47.27229478329623,216.12904836349824,47.246250925653236,-6.94570844382609,0.0,0.34454046830816765,0.026043857642996215,0.23527906332398268,2,-1.1184781219252677,-0.027919309358326913,True,False,False,555287.5679617276
123.28,216.46800451562646,47.272113783599735,216.0955698212791,47.246250925653236,-6.695708443826317,0.0,0.372434694347362,0.025862857946499673,0.25408456204580876,2,-1.1184669847808606,-0.027976417151025442,True,False,False,555288.9568659643
123.285,216.46242019944654,47.27193278390323,216.06334127905996,47.246250925653236,-6.445708443826545,0.0,0.3990789203865859,0.025681858249996026,0.2720631109350174,2,-1.1184558476364537,-0.02803352494372397,True,False,False,555290.3457702011
123.29,216.4568358832666,47.271751784206735,216.03236273684084,47.246250925653236,-6.195708443826062,0.0,0.42447314642575407,0.025500858553499484,0.2892098028065005,2,-1.1184447104920465,-0.028090632736422663,True,False,False,555291.7346744378
123.295,216.45125156708667,47.27157078451024,216.00263419462172,47.246250925653236,-5.945708443826289,0.0,0.4486173724649518,0.02531985885700294,0.30552112921891067,2,-1.1184335733476396,-0.028147740529121192,True,False,False,555293.1235786745
123.3,216.44566725090675,47.27138978481374,215.9741556524026,47.246250925653236,-5.695708443826517,0.0,0.4715115985041507,0.0251388591605064,0.32099451595786815,2,-1.1184224362032325,-0.02820484832181972,True,False,False,555294.5124829112
123.305,216.4400829347268,47.271208785117246,215.94692711018348,47.246250925653236,-5.4457084438260335,0.0,0.4931558245433223,0.024957859464009857,0.3356280319816417,2,-1.1184112990588253,-0.028261956114518413,True,False,False,555295.901387148
123.31,216.43449861854688,47.27102778542074,215.92094856796436,47.246250925653236,-5.195708443826261,0.0,0.5135500505825235,0.02477685976750621,0.34942020075441593,2,-1.1184001619144184,-0.028319063907216942,True,False,False,555297.2902913847
123.315,216.42891430236696,47.270846785724245,215.89622002574524,47.246250925653236,-4.945708443826488,0.0,0.5326942766217257,0.024595860071009668,0.362369874309739,2,-1.1183890247700112,-0.028376171699915468,True,False,False,555298.6791956214
123.32000000000001,216.423329986187,47.27066578602775,215.8727414835261,47.246250925653236,-4.695708443826005,0.0,0.5505885026609008,0.024414860374513125,0.37447614701086296,2,-1.1183778876256043,-0.02843327949261416,True,False,False,555300.0680998581
123.325,216.4177456700071,47.27048478633125,215.850512941307,47.246250925653236,-4.445708443826232,0.0,0.5672327287001053,0.024233860678016583,0.38573829515351454,2,-1.1183667504811972,-0.02849038728531269,True,False,False,555301.4570040948
123.33,216.41216135382717,47.27030378663475,215.82953439908786,47.246250925653236,-4.19570844382646,0.0,0.582626954739311,0.024052860981512936,0.396155733818317,2,-1.11835561333679,-0.028547495078011218,True,False,False,555302.8459083316
123.33500000000001,216.40657703764722,47.27012278693825,215.80980585686873,47.246250925653236,-3.9457084438259766,0.0,0.5967711807784895,0.023871861285016394,0.4057279854975696,2,-1.118344476192383,-0.02860460287070991,True,False,False,555304.2348125683
123.34,216.4009927214673,47.269941787241756,215.7913273146496,47.246250925653236,-3.695708443826204,0.0,0.6096654068176974,0.02369086158851985,0.41445465692157085,2,-1.118333339047976,-0.02866171066340844,True,False,False,555305.623716805
123.345,216.39540840528736,47.26976078754526,215.77409877243048,47.246250925653236,-3.4457084438264314,0.0,0.6213096328568781,0.02350986189202331,0.42233542169934457,2,-1.118322201903569,-0.02871881845610697,True,False,False,555307.0126210417
123.35000000000001,216.38982408910744,47.26957978784876,215.75812023021135,47.246250925653236,-3.195708443825948,0.0,0.6317038588960884,0.023328862195526767,0.4293700071522906,2,-1.1183110647591619,-0.028775926248805657,True,False,False,555308.4015252785
123.355,216.38423977292751,47.26939878815226,215.74339168799222,47.246250925653236,-2.9457084438261756,0.0,0.6408480849352998,0.02314786249902312,0.43555818421757764,2,-1.1182999276147547,-0.028833034041504186,True,False,False,555309.7904295152
123.36,216.37865545674757,47.26921778845576,215.72991314577308,47.246250925653236,-2.695708443826403,0.0,0.6487423109744839,0.022966862802526578,0.4408997596319092,2,-1.1182887904703478,-0.028890141834202715,True,False,False,555311.1793337519
123.36500000000001,216.37307114056765,47.269036788759266,215.71768460355395,47.246250925653236,-2.44570844382592,0.0,0.6553865370136975,0.022785863106030035,0.44539456983321773,2,-1.1182776533259406,-0.028947249626901407,True,False,False,555312.5682379886
123.37,216.3674868243877,47.26885578906277,215.7067060613348,47.246250925653236,-2.195708443826147,0.0,0.6607807630528839,0.022604863409533493,0.4490424761730459,2,-1.1182665161815337,-0.029004357419599936,True,False,False,555313.9571422254
123.375,216.36190250820778,47.26867478936627,215.69697751911568,47.246250925653236,-1.9457084438263745,0.0,0.6649249890920998,0.02242386371303695,0.45184336114448376,2,-1.1182553790371266,-0.029061465212298465,True,False,False,555315.3460464621
123.38000000000001,216.35631819202783,47.26849378966977,215.68849897689654,47.246250925653236,-1.6957084438258911,0.0,0.6678192151312885,0.022242864016533304,0.45379712540696077,2,-1.1182442418927194,-0.029118573004997157,True,False,False,555316.7349506988
123.385,216.3507338758479,47.26831278997327,215.6812704346774,47.246250925653236,-1.4457084438261187,0.0,0.6694634411705067,0.02206186432003676,0.45490368544793186,2,-1.1182331047483125,-0.029175680797695686,True,False,False,555318.1238549355
123.39,216.345149559668,47.268131790276776,215.67529189245826,47.246250925653236,-1.195708443826346,0.0,0.6698576672097261,0.02188086462354022,0.4551629717624467,2,-1.1182219676039054,-0.029232788590394215,True,False,False,555319.5127591722
123.395,216.33956524348807,47.26795079058028,215.67056335023912,47.246250925653236,-0.9457084438265734,0.0,0.6690018932489465,0.021699864927043677,0.4545749274641887,2,-1.1182108304594984,-0.029289896383092744,True,False,False,555320.901663409
123.4,216.33398092730812,47.267769790883776,215.66708480801998,47.246250925653236,-0.6957084438260902,0.0,0.6668961192881397,0.02151886523054003,0.4531395072660583,2,-1.1181996933150913,-0.029347004175791433,True,False,False,555322.2905676457
123.405,216.3283966111282,47.26758879118728,215.66485626580084,47.246250925653236,-0.4457084438263176,0.0,0.6635403453273625,0.021337865534043488,0.4508566767889447,2,-1.1181885561706841,-0.029404111968489962,True,False,False,555323.6794718824
123.41,216.32281229494828,47.26740779149078,215.6638777235817,47.246250925653236,-0.19570844382654495,0.0,0.6589345713665864,0.021156865837546945,0.44772641217371995,2,-1.1181774190262772,-0.02946121976118849,True,False,False,555325.0683761191
123.415,216.31722797876833,47.267226791794286,215.6638777235817,47.246250925653236,0.0,0.0,0.6533502551866377,0.020975866141050403,0.4439327348011871,0,-1.11816628188187,-0.029518327553887183,True,False,False,555326.4572803559
123.42,216.3116436625884,47.26704579209779,215.6638777235817,47.246250925653236,0.0,0.0,0.6477659390067174,0.02079486644455386,0.44013904392088504,0,-1.1181551447374631,-0.029575435346585712,True,False,False,555327.8461845925
123.425,216.30605934640846,47.266864792401286,215.6638777235817,47.246250925653236,0.0,0.0,0.6421816228267687,0.020613866748050214,0.4363453395378734,0,-1.118144007593056,-0.02963254313928424,True,False,False,555329.2350888292
123.43,216.30047503022854,47.26668379270479,215.6638777235817,47.246250925653236,0.0,0.0,0.6365973066468484,0.02043286705155367,0.432551621657306,0,-1.1181328704486488,-0.029689650931982933,True,False,False,555330.6239930659
123.435,216.2948907140486,47.26650279300829,215.6638777235817,47.246250925653236,0.0,0.0,0.6310129904668997,0.02025186735505713,0.42875789028422007,0,-1.118121733304242,-0.029746758724681462,True,False,False,555332.0128973026
123.44,216.28930639786867,47.266321793311796,215.6638777235817,47.246250925653236,0.0,0.0,0.6254286742869795,0.020070867658560587,0.42496414542378114,0,-1.1181105961598348,-0.029803866517379988,True,False,False,555333.4018015394
123.44500000000001,216.28372208168872,47.26614079361529,215.6638777235817,47.246250925653236,0.0,0.0,0.6198443581070308,0.01988986796205694,0.42117038708107496,0,-1.1180994590154278,-0.02986097431007868,True,False,False,555334.7907057761
123.45,216.2781377655088,47.265959793918796,215.6638777235817,47.246250925653236,0.0,0.0,0.6142600419271105,0.019708868265560398,0.41737661526126424,0,-1.1180883218710207,-0.02991808210277721,True,False,False,555336.1796100128
123.455,216.27255344932888,47.2657787942223,215.6638777235817,47.246250925653236,0.0,0.0,0.6086757257471902,0.019527868569063855,0.4135828299694834,0,-1.1180771847266135,-0.029975189895475738,True,False,False,555337.5685142495
123.46000000000001,216.26696913314893,47.2655977945258,215.6638777235817,47.246250925653236,0.0,0.0,0.6030914095672415,0.019346868872567313,0.4097890312108246,0,-1.1180660475822066,-0.03003229768817443,True,False,False,555338.9574184862
123.465,216.261384816969,47.26541679482931,215.6638777235817,47.246250925653236,0.0,0.0,0.5975070933873212,0.01916586917607077,0.40599521899049057,0,-1.1180549104377995,-0.03008940548087296,True,False,False,555340.346322723
123.47,216.2558005007891,47.2652357951328,215.6638777235817,47.246250925653236,0.0,0.0,0.5919227772074009,0.018984869479567124,0.4022013933136234,0,-1.1180437732933926,-0.030146513273571488,True,False,False,555341.7352269597
123.47500000000001,216.25021618460914,47.265054795436306,215.6638777235817,47.246250925653236,0.0,0.0,0.5863384610274522,0.01880386978307058,0.39840755418537543,0,-1.1180326361489854,-0.030203621066270177,True,False,False,555343.1241311964
123.48,216.24463186842922,47.26487379573981,215.6638777235817,47.246250925653236,0.0,0.0,0.580754144847532,0.01862287008657404,0.39461370161097675,0,-1.1180214990045783,-0.030260728858968706,True,False,False,555344.5130354331
123.485,216.2390475522493,47.26469279604331,215.6638777235817,47.246250925653236,0.0,0.0,0.5751698286676117,0.018441870390077497,0.3908198355955633,0,-1.1180103618601713,-0.030317836651667235,True,False,False,555345.9019396699
123.49000000000001,216.23346323606935,47.26451179634681,215.6638777235817,47.246250925653236,0.0,0.0,0.569585512487663,0.01826087069357385,0.3870259561443345,0,-1.1179992247157642,-0.030374944444365927,True,False,False,555347.2908439066
123.495,216.22787891988943,47.26433079665031,215.6638777235817,47.246250925653236,0.0,0.0,0.5640011963077427,0.018079870997077307,0.3832320632625345,0,-1.1179880875713573,-0.030432052237064456,True,False,False,555348.6797481433
123.5,216.22229460370949,47.26414979695382,215.6638777235817,47.246250925653236,0.0,0.0,0.558416880127794,0.017898871300580765,0.37943815695534966,0,-1.1179769504269501,-0.030489160029762985,True,False,False,555350.06865238
123.50500000000001,216.21671028752957,47.26396879725732,215.6638777235817,47.246250925653236,0.0,0.0,0.5528325639478737,0.017717871604084223,0.3756442372280651,0,-1.117965813282543,-0.030546267822461677,True,False,False,555351.4575566167
123.51,216.21112597134965,47.26378779756082,215.6638777235817,47.246250925653236,0.0,0.0,0.5472482477679534,0.01753687190758768,0.3718503040858749,0,-1.117954676138136,-0.030603375615160206,True,False,False,555352.8464608535
123.515,216.2055416551697,47.26360679786432,215.6638777235817,47.246250925653236,0.0,0.0,0.5416639315880047,0.017355872211084034,0.36805635753403787,0,-1.117943538993729,-0.030660483407858735,True,False,False,555354.2353650902
123.52,216.19995733898978,47.26342579816782,215.6638777235817,47.246250925653236,0.0,0.0,0.5360796154080845,0.01717487251458749,0.3642623975778625,0,-1.117932401849322,-0.030717591200557264,True,False,False,555355.6242693269
123.525,216.19437302280983,47.26324479847133,215.6638777235817,47.246250925653236,0.0,0.0,0.5304952992281358,0.01699387281809095,0.36046842422260217,0,-1.1179212647049148,-0.030774698993255953,True,False,False,555357.0131735636
123.53,216.1887887066299,47.26306379877483,215.6638777235817,47.246250925653236,0.0,0.0,0.5249109830482155,0.016812873121594407,0.35667443747361205,0,-1.1179101275605077,-0.030831806785954482,True,False,False,555358.4020778004
123.535,216.18320439045,47.26288279907833,215.6638777235817,47.246250925653236,0.0,0.0,0.5193266668682952,0.01663187342509076,0.3528804373361601,0,-1.1178989904161007,-0.03088891457865301,True,False,False,555359.7909820371
123.54,216.17762007427004,47.26270179938183,215.6638777235817,47.246250925653236,0.0,0.0,0.5137423506883465,0.016450873728594217,0.34908642381558375,0,-1.1178878532716936,-0.030946022371351703,True,False,False,555361.1798862738
123.545,216.17203575809012,47.26252079968533,215.6638777235817,47.246250925653236,0.0,0.0,0.5081580345084262,0.016269874032097675,0.3452923969172735,0,-1.1178767161272867,-0.031003130164050232,True,False,False,555362.5687905105
123.55,216.1664514419102,47.26233979998884,215.6638777235817,47.246250925653236,0.0,0.0,0.502573718328506,0.016088874335601133,0.3414983566466038,0,-1.1178655789828795,-0.03106023795674876,True,False,False,555363.9576947473
123.555,216.16086712573025,47.26215880029234,215.6638777235817,47.246250925653236,0.0,0.0,0.49698940214855725,0.01590787463910459,0.3377043030089178,0,-1.1178544418384724,-0.031117345749447453,True,False,False,555365.346598984
123.56,216.15528280955033,47.26197780059584,215.6638777235817,47.246250925653236,0.0,0.0,0.49140508596863697,0.015726874942600944,0.3339102360096838,0,-1.1178433046940655,-0.031174453542145982,True,False,False,555366.7355032207
123.565,216.1496984933704,47.26179680089934,215.6638777235817,47.246250925653236,0.0,0.0,0.4858207697887167,0.015545875246104401,0.3301161556543243,0,-1.1178321675496583,-0.031231561334844508,True,False,False,555368.1244074574
123.57000000000001,216.14411417719046,47.261615801202844,215.6638777235817,47.246250925653236,0.0,0.0,0.480236453608768,0.01536487554960786,0.32632206194828495,0,-1.1178210304052514,-0.0312886691275432,True,False,False,555369.5133116941
123.575,216.13852986101054,47.26143480150635,215.6638777235817,47.246250925653236,0.0,0.0,0.4746521374288477,0.015183875853111317,0.3225279548971068,0,-1.1178098932608442,-0.03134577692024173,True,False,False,555370.9022159309
123.58,216.1329455448306,47.26125380180984,215.6638777235817,47.246250925653236,0.0,0.0,0.469067821248899,0.01500287615660767,0.31873383450623627,0,-1.117798756116437,-0.03140288471294026,True,False,False,555372.2911201676
123.58500000000001,216.12736122865067,47.26107280211335,215.6638777235817,47.246250925653236,0.0,0.0,0.46348350506897873,0.014821876460111127,0.3149397007812701,0,-1.1177876189720302,-0.031459992505638947,True,False,False,555373.6800244043
123.59,216.12177691247072,47.26089180241685,215.6638777235817,47.246250925653236,0.0,0.0,0.45789918888903003,0.014640876763614585,0.3111455537277482,0,-1.117776481827623,-0.03151710029833748,True,False,False,555375.0689286409
123.595,216.1161925962908,47.260710802720354,215.6638777235817,47.246250925653236,0.0,0.0,0.45231487270910975,0.014459877067118043,0.3073513933513124,0,-1.117765344683216,-0.031574208091036005,True,False,False,555376.4578328776
123.60000000000001,216.11060828011085,47.26052980302386,215.6638777235817,47.246250925653236,0.0,0.0,0.44673055652916105,0.014278877370621501,0.303557219657569,0,-1.117754207538809,-0.0316313158837347,True,False,False,555377.8467371144
123.605,216.10502396393093,47.26034880332735,215.6638777235817,47.246250925653236,0.0,0.0,0.44114624034924077,0.014097877674117854,0.29976303265224796,0,-1.1177430703944018,-0.03168842367643323,True,False,False,555379.2356413511
123.61,216.099439647751,47.26016780363086,215.6638777235817,47.246250925653236,0.0,0.0,0.4355619241693205,0.013916877977621311,0.2959688323410143,0,-1.1177319332499949,-0.031745531469131755,True,False,False,555380.6245455878
123.61500000000001,216.09385533157106,47.25998680393436,215.6638777235817,47.246250925653236,0.0,0.0,0.4299776079893718,0.01373587828112477,0.2921746187296254,0,-1.1177207961055877,-0.03180263926183045,True,False,False,555382.0134498245
123.62,216.08827101539114,47.259805804237864,215.6638777235817,47.246250925653236,0.0,0.0,0.4243932918094515,0.013554878584628227,0.2883803918239177,0,-1.1177096589611808,-0.03185974705452898,True,False,False,555383.4023540613
123.625,216.08268669921122,47.25962480454136,215.6638777235817,47.246250925653236,0.0,0.0,0.41880897562953123,0.01337387888812458,0.28458615162973955,0,-1.1176985218167736,-0.031916854847227505,True,False,False,555384.791258298
123.63000000000001,216.07710238303127,47.259443804844864,215.6638777235817,47.246250925653236,0.0,0.0,0.41322465944958253,0.013192879191628037,0.2807918981529384,0,-1.1176873846723665,-0.0319739626399262,True,False,False,555386.1801625347
123.635,216.07151806685135,47.25926280514837,215.6638777235817,47.246250925653236,0.0,0.0,0.40764034326966225,0.013011879495131495,0.2769976313995187,0,-1.1176762475279596,-0.03203107043262472,True,False,False,555387.5690667714
123.64,216.06593375067143,47.25908180545187,215.6638777235817,47.246250925653236,0.0,0.0,0.402056027089742,0.012830879798634953,0.27320335137547264,0,-1.1176651103835524,-0.032088178225323255,True,False,False,555388.9579710081
123.645,216.06034943449148,47.258900805755374,215.6638777235817,47.246250925653236,0.0,0.0,0.3964717109097933,0.012649880102138411,0.2694090580868537,0,-1.1176539732391455,-0.03214528601802178,True,False,False,555390.3468752449
123.65,216.05476511831156,47.25871980605887,215.6638777235817,47.246250925653236,0.0,0.0,0.390887394729873,0.012468880405634764,0.26561475153985026,0,-1.1176428360947384,-0.03220239381072047,True,False,False,555391.7357794816
123.655,216.04918080213164,47.258538806362374,215.6638777235817,47.246250925653236,0.0,0.0,0.3853030785499527,0.012287880709138221,0.26182043174061803,0,-1.1176316989503312,-0.032259501603419005,True,False,False,555393.1246837183
123.66,216.0435964859517,47.25835780666588,215.6638777235817,47.246250925653236,0.0,0.0,0.379718762370004,0.01210688101264168,0.25802609869543924,0,-1.1176205618059243,-0.03231660939611753,True,False,False,555394.513587955
123.665,216.03801216977178,47.25817680696938,215.6638777235817,47.246250925653236,0.0,0.0,0.37413444619008374,0.011925881316145137,0.25423175241071294,0,-1.1176094246615171,-0.03237371718881622,True,False,False,555395.9024921918
123.67,216.03242785359183,47.257995807272884,215.6638777235817,47.246250925653236,0.0,0.0,0.36855013001013504,0.011744881619648595,0.2504373928928557,0,-1.1175982875171102,-0.03243082498151475,True,False,False,555397.2913964285
123.675,216.0268435374119,47.25781480757638,215.6638777235817,47.246250925653236,0.0,0.0,0.36296581383021476,0.011563881923144947,0.24664302014846465,0,-1.117587150372703,-0.03248793277421328,True,False,False,555398.6803006652
123.68,216.02125922123196,47.257633807879884,215.6638777235817,47.246250925653236,0.0,0.0,0.35738149765026606,0.011382882226648405,0.24284863418411837,0,-1.117576013228296,-0.03254504056691197,True,False,False,555400.0692049019
123.685,216.01567490505204,47.25745280818339,215.6638777235817,47.246250925653236,0.0,0.0,0.3517971814703458,0.011201882530151863,0.23905423500662498,0,-1.117564876083889,-0.0326021483596105,True,False,False,555401.4581091386
123.69,216.01009058887212,47.25727180848689,215.6638777235817,47.246250925653236,0.0,0.0,0.3462128652904255,0.011020882833655321,0.2352598226228421,0,-1.1175537389394818,-0.03265925615230903,True,False,False,555402.8470133754
123.69500000000001,216.00450627269217,47.25709080879039,215.6638777235817,47.246250925653236,0.0,0.0,0.3406285491104768,0.010839883137151674,0.2314653970397559,0,-1.117542601795075,-0.03271636394500772,True,False,False,555404.2359176121
123.7,215.99892195651225,47.25690980909389,215.6638777235817,47.246250925653236,0.0,0.0,0.3350442329305565,0.010658883440655131,0.2276709582645605,0,-1.1175314646506678,-0.03277347173770625,True,False,False,555405.6248218488
123.705,215.99333764033233,47.256728809397394,215.6638777235817,47.246250925653236,0.0,0.0,0.32945991675063624,0.01047788374415859,0.22387650630449638,0,-1.1175203275062606,-0.03283057953040478,True,False,False,555407.0137260855
123.71000000000001,215.98775332415238,47.2565478097009,215.6638777235817,47.246250925653236,0.0,0.0,0.32387560057068754,0.010296884047662047,0.2200820411670198,0,-1.1175091903618537,-0.032887687323103466,True,False,False,555408.4026303223
123.715,215.98216900797246,47.2563668100044,215.6638777235817,47.246250925653236,0.0,0.0,0.31829128439076726,0.010115884351165505,0.21628756285979922,0,-1.1174980532174466,-0.032944795115802,True,False,False,555409.791534559
123.72,215.97658469179254,47.2561858103079,215.6638777235817,47.246250925653236,0.0,0.0,0.312706968210847,0.009934884654661857,0.21249307139064472,0,-1.1174869160730396,-0.033001902908500524,True,False,False,555411.1804387957
123.72500000000001,215.9710003756126,47.2560048106114,215.6638777235817,47.246250925653236,0.0,0.0,0.3071226520308983,0.009753884958165315,0.20869856676759657,0,-1.1174757789286325,-0.03305901070119922,True,False,False,555412.5693430324
123.73,215.96541605943267,47.255823810914904,215.6638777235817,47.246250925653236,0.0,0.0,0.301538335850978,0.009572885261668773,0.20490404899892464,0,-1.1174646417842253,-0.03311611849389775,True,False,False,555413.9582472692
123.735,215.95983174325272,47.25564281121841,215.6638777235817,47.246250925653236,0.0,0.0,0.2959540196710293,0.009391885565172231,0.20110951809313468,0,-1.1174535046398184,-0.033173226286596275,True,False,False,555415.3471515059
123.74000000000001,215.9542474270728,47.255461811521904,215.6638777235817,47.246250925653236,0.0,0.0,0.290369703491109,0.009210885868668583,0.1973149740590611,0,-1.1174423674954113,-0.03323033407929497,True,False,False,555416.7360557426
123.745,215.94866311089285,47.25528081182541,215.6638777235817,47.246250925653236,0.0,0.0,0.2847853873111603,0.009029886172172041,0.19352041690577407,0,-1.1174312303510043,-0.0332874418719935,True,False,False,555418.1249599793
123.75,215.94307879471293,47.25509981212891,215.6638777235817,47.246250925653236,0.0,0.0,0.27920107113124004,0.0088488864756755,0.1897258466427648,0,-1.1174200932065972,-0.033344549664692025,True,False,False,555419.5138642159
123.75500000000001,215.93749447853298,47.254918812432415,215.6638777235817,47.246250925653236,0.0,0.0,0.27361675495129134,0.008667886779178957,0.18593126327977205,0,-1.11740895606219,-0.03340165745739072,True,False,False,555420.9027684527
123.76,215.93191016235306,47.25473781273592,215.6638777235817,47.246250925653236,0.0,0.0,0.26803243877137106,0.008486887082682415,0.18213666682706292,0,-1.1173978189177831,-0.03345876525008924,True,False,False,555422.2916726894
123.765,215.92632584617314,47.254556813039414,215.6638777235817,47.246250925653236,0.0,0.0,0.2624481225914508,0.008305887386178767,0.17834205729528585,0,-1.117386681773376,-0.033515873042787775,True,False,False,555423.6805769261
123.77,215.92074152999322,47.25437581334292,215.6638777235817,47.246250925653236,0.0,0.0,0.2568638064115305,0.008124887689682225,0.17454743469562423,0,-1.117375544628969,-0.0335729808354863,True,False,False,555425.0694811628
123.775,215.91515721381327,47.25419481364642,215.6638777235817,47.246250925653236,0.0,0.0,0.2512794902315818,0.007943887993185683,0.17075279903974658,0,-1.117364407484562,-0.03363008862818499,True,False,False,555426.4583853995
123.78,215.90957289763335,47.254013813949925,215.6638777235817,47.246250925653236,0.0,0.0,0.24569517405166152,0.007762888296689141,0.16695815034004421,0,-1.1173532703401547,-0.033687196420883525,True,False,False,555427.8472896363
123.785,215.90398858145343,47.25383281425342,215.6638777235817,47.246250925653236,0.0,0.0,0.24011085787174125,0.0075818886001854935,0.1631634886095285,0,-1.1173421331957478,-0.03374430421358205,True,False,False,555429.236193873
123.79,215.89840426527348,47.253651814556925,215.6638777235817,47.246250925653236,0.0,0.0,0.23452654169179254,0.007400888903688951,0.15936881386198426,0,-1.1173309960513407,-0.03380141200628074,True,False,False,555430.6250981097
123.795,215.89281994909356,47.25347081486043,215.6638777235817,47.246250925653236,0.0,0.0,0.22894222551187227,0.007219889207192409,0.15557412611213103,0,-1.1173198589069337,-0.03385851979897927,True,False,False,555432.0140023464
123.8,215.88723563291364,47.25328981516393,215.6638777235817,47.246250925653236,0.0,0.0,0.223357909331952,0.007038889510695867,0.1517794253755599,0,-1.1173087217625266,-0.0339156275916778,True,False,False,555433.4029065832
123.805,215.8816513167337,47.253108815467435,215.6638777235817,47.246250925653236,0.0,0.0,0.2177735931520033,0.006857889814199325,0.14798471166901342,0,-1.1172975846181195,-0.03397273538437649,True,False,False,555434.7918108199
123.81,215.87606700055377,47.25292781577093,215.6638777235817,47.246250925653236,0.0,0.0,0.212189276972083,0.006676890117695677,0.14418998501051375,0,-1.1172864474737125,-0.03402984317707502,True,False,False,555436.1807150566
123.815,215.87048268437383,47.252746816074435,215.6638777235817,47.246250925653236,0.0,0.0,0.2066049607921343,0.006495890421199135,0.1403952454194269,0,-1.1172753103293054,-0.03408695096977355,True,False,False,555437.5696192933
123.82000000000001,215.8648983681939,47.25256581637794,215.6638777235817,47.246250925653236,0.0,0.0,0.20102064461221403,0.006314890724702593,0.13660049291681356,0,-1.1172641731848985,-0.03414405876247224,True,False,False,555438.95852353
123.825,215.85931405201396,47.25238481668144,215.6638777235817,47.246250925653236,0.0,0.0,0.19543632843226533,0.006133891028206051,0.13280572752545308,0,-1.1172530360404913,-0.03420116655517077,True,False,False,555440.3474277668
123.83,215.85372973583404,47.25220381698494,215.6638777235817,47.246250925653236,0.0,0.0,0.18985201225234505,0.0059528913317024035,0.1290109492703546,0,-1.1172418988960842,-0.0342582743478693,True,False,False,555441.7363320035
123.83500000000001,215.8481454196541,47.25202281728844,215.6638777235817,47.246250925653236,0.0,0.0,0.18426769607239635,0.005771891635205861,0.12521615817887086,0,-1.1172307617516772,-0.034315382140567986,True,False,False,555443.1252362402
123.84,215.84256110347417,47.251841817591945,215.6638777235817,47.246250925653236,0.0,0.0,0.17868337989247607,0.005590891938709319,0.12142135428123228,0,-1.11721962460727,-0.03437248993326652,True,False,False,555444.5141404769
123.845,215.83697678729425,47.25166081789545,215.6638777235817,47.246250925653236,0.0,0.0,0.1730990637125558,0.005409892242212777,0.11762653761089607,0,-1.1172084874628632,-0.034429597725965044,True,False,False,555445.9030447137
123.85000000000001,215.8313924711143,47.25147981819895,215.6638777235817,47.246250925653236,0.0,0.0,0.1675147475326071,0.005228892545716235,0.11383170820507361,0,-1.117197350318456,-0.034486705518663736,True,False,False,555447.2919489504
123.855,215.82580815493438,47.25129881850245,215.6638777235817,47.246250925653236,0.0,0.0,0.1619304313526868,0.005047892849212587,0.11003686610554128,0,-1.1171862131740489,-0.03454381331136227,True,False,False,555448.6808531871
123.86,215.82022383875446,47.25111781880595,215.6638777235817,47.246250925653236,0.0,0.0,0.15634611517276653,0.004866893152716045,0.10624201135926617,0,-1.117175076029642,-0.034600921104060794,True,False,False,555450.0697574238
123.86500000000001,215.8146395225745,47.250936819109455,215.6638777235817,47.246250925653236,0.0,0.0,0.15076179899281783,0.004685893456219503,0.10244714401944698,0,-1.1171639388852348,-0.03465802889675949,True,False,False,555451.4586616606
123.87,215.8090552063946,47.25075581941296,215.6638777235817,47.246250925653236,0.0,0.0,0.14517748281289755,0.004504893759722961,0.09865226414678419,0,-1.1171528017408279,-0.03471513668945802,True,False,False,555452.8475658973
123.875,215.80347089021467,47.25057481971646,215.6638777235817,47.246250925653236,0.0,0.0,0.13959316663297727,0.004323894063226419,0.0948573718107922,0,-1.1171416645964207,-0.034772244482156545,True,False,False,555454.236470134
123.88000000000001,215.79788657403472,47.25039382001996,215.6638777235817,47.246250925653236,0.0,0.0,0.13400885045302857,0.004142894366722771,0.09106246709181377,0,-1.1171305274520136,-0.03482935227485524,True,False,False,555455.6253743707
123.885,215.7923022578548,47.25021282032346,215.6638777235817,47.246250925653236,0.0,0.0,0.1284245342731083,0.003961894670226229,0.08726755008334705,0,-1.1171193903076067,-0.03488646006755376,True,False,False,555457.0142786074
123.89,215.78671794167485,47.250031820626965,215.6638777235817,47.246250925653236,0.0,0.0,0.12284021809315959,0.003780894973729687,0.08347262089492254,0,-1.1171082531631995,-0.034943567860252295,True,False,False,555458.4031828442
123.895,215.78113362549493,47.24985082093047,215.6638777235817,47.246250925653236,0.0,0.0,0.11725590191323931,0.003599895277233145,0.07967767965609435,0,-1.1170971160187926,-0.03500067565295082,True,False,False,555459.7920870809
123.9,215.77554930931498,47.249669821233965,215.6638777235817,47.246250925653236,0.0,0.0,0.11167158573329061,0.0034188955807294974,0.07588272652121902,0,-1.1170859788743854,-0.03505778344564951,True,False,False,555461.1809913176
123.905,215.76996499313506,47.24948882153747,215.6638777235817,47.246250925653236,0.0,0.0,0.10608726955337033,0.0032378958842329553,0.07208776167625704,0,-1.1170748417299783,-0.035114891238348045,True,False,False,555462.5698955543
123.91,215.76438067695514,47.24930782184097,215.6638777235817,47.246250925653236,0.0,0.0,0.10050295337345005,0.003056896187736413,0.06829278534733002,0,-1.1170637045855714,-0.03517199903104657,True,False,False,555463.958799791
123.915,215.7587963607752,47.249126822144476,215.6638777235817,47.246250925653236,0.0,0.0,0.09491863719350135,0.002875896491239871,0.06449779781262681,0,-1.1170525674411642,-0.03522910682374526,True,False,False,555465.3477040278
123.92,215.75321204459527,47.24894582244798,215.6638777235817,47.246250925653236,0.0,0.0,0.08933432101358108,0.002694896794743329,0.06070279941874792,0,-1.1170414302967573,-0.03528621461644379,True,False,False,555466.7366082644
123.925,215.74762772841535,47.248764822751475,215.6638777235817,47.246250925653236,0.0,0.0,0.0837500048336608,0.0025138970982396813,0.05690779060332096,0,-1.1170302931523501,-0.03534332240914232,True,False,False,555468.1255125011
123.93,215.7420434122354,47.24858382305498,215.6638777235817,47.246250925653236,0.0,0.0,0.0781656886537121,0.002332897401743139,0.05311277192771642,0,-1.117019156007943,-0.03540043020184101,True,False,False,555469.5144167378
123.935,215.73645909605548,47.24840282335848,215.6638777235817,47.246250925653236,0.0,0.0,0.07258137247379182,0.002151897705246597,0.04931774412461768,0,-1.117008018863536,-0.03545753799453954,True,False,False,555470.9033209746
123.94,215.73087477987556,47.248221823661986,215.6638777235817,47.246250925653236,0.0,0.0,0.06699705629387154,0.001970898008750055,0.04552270816933283,0,-1.116996881719129,-0.03551464578723807,True,False,False,555472.2922252113
123.94500000000001,215.72529046369561,47.24804082396548,215.6638777235817,47.246250925653236,0.0,0.0,0.06141274011392284,0.0017898983122464074,0.04172766539021857,0,-1.116985744574722,-0.03557175357993676,True,False,False,555473.681129448
123.95,215.7197061475157,47.247859824268986,215.6638777235817,47.246250925653236,0.0,0.0,0.05582842393400256,0.0016088986157498653,0.037932617645264746,0,-1.1169746074303148,-0.03562886137263529,True,False,False,555475.0700336847
123.955,215.71412183133577,47.24767882457249,215.6638777235817,47.246250925653236,0.0,0.0,0.05024410775408228,0.0014278989192533231,0.03413756761649077,0,-1.1169634702859077,-0.03568596916533382,True,False,False,555476.4589379214
123.96000000000001,215.70853751515583,47.24749782487599,215.6638777235817,47.246250925653236,0.0,0.0,0.04465979157413358,0.001246899222756781,0.030342519325252365,0,-1.1169523331415008,-0.035743076958032506,True,False,False,555477.8478421582
123.965,215.7029531989759,47.247316825179496,215.6638777235817,47.246250925653236,0.0,0.0,0.0390754753942133,0.0010658995262602389,0.026547479089636266,0,-1.1169411959970936,-0.03580018475073104,True,False,False,555479.2367463949
123.97,215.69736888279596,47.24713582548299,215.6638777235817,47.246250925653236,0.0,0.0,0.0334911592142646,0.0008848998297565913,0.022752457439738704,0,-1.1169300588526867,-0.035857292543429564,True,False,False,555480.6256506316
123.97500000000001,215.69178456661604,47.246954825786496,215.6638777235817,47.246250925653236,0.0,0.0,0.02790684303434432,0.0007039001332600492,0.018957473333650474,0,-1.1169189217082796,-0.035914400336128256,True,False,False,555482.0145548683
123.98,215.6862002504361,47.24677382609,215.6638777235817,47.246250925653236,0.0,0.0,0.02232252685439562,0.0005229004367635071,0.015162564704165759,0,-1.1169077845638724,-0.03597150812882679,True,False,False,555483.4034591051
123.985,215.68061593425617,47.2465928263935,215.6638777235817,47.246250925653236,0.0,0.0,0.01673821067447534,0.00034190074026696493,0.011367820128891608,0,-1.1168966474194655,-0.036028615921525314,True,False,False,555484.7923633418
123.99000000000001,215.67503161807622,47.246411826697,215.6638777235817,47.246250925653236,0.0,0.0,0.01115389449452664,0.00016090104376331738,0.007573505698811661,0,-1.1168855102750583,-0.036085723714224006,True,False,False,555486.1812675785
123.995,215.6694473018963,47.2462308270005,215.6638777235817,47.246250925653236,0.0,0.0,0.0055695783146063604,-2.0098652733224753e-05,0.0037809556559260764,0,-1.1168743731306514,-0.03614283150692254,True,False,False,555487.5701718152
124.0,215.66386298571638,47.246049827304006,215.6638777235817,47.246250925653236,0.0,0.0,-1.4737865313918519e-05,-0.00020109834922976688,0.00020134706877910784,0,-1.1168632359862443,-0.036199939299621064,True,False,False,555488.959076052
124.00500000000001,215.65829401884486,47.245812088692524,215.6638777235817,47.246250925653236,0.0,0.0,-0.005583704736835671,-0.0004388369607113418,0.003815825024957107,0,-1.1168478866778304,-0.03625667821460358,True,False,False,555490.806293553
124.01,215.65272505197333,47.24557435008104,215.6638777235817,47.246250925653236,0.0,0.0,-0.011152671608357423,-0.0006765755721929168,0.007601196573231739,0,-1.1168325373694168,-0.03631341712958593,True,False,False,555492.653511054
124.015,215.6471560851018,47.24533661146956,215.6638777235817,47.246250925653236,0.0,0.0,-0.016721638479879175,-0.0009143141836744917,0.011388324348159598,1,-1.1168171880610032,-0.03637015604456828,True,False,False,555494.500728555
124.02,215.64158711823032,47.24509887285809,215.6638777235817,47.246250925653236,0.0,0.0,-0.022290605351372506,-0.0011520527951489612,0.0151759062813297,1,-1.1168018387525893,-0.036426894959550635,True,False,False,555496.347946056
124.025,215.6360181513588,47.244861134246605,215.6638777235817,47.246250925653236,0.0,0.0,-0.027859572222894258,-0.0013897914066305361,0.018963680383760992,1,-1.1167864894441757,-0.03648363387453315,True,False,False,555498.1951635571
124.03,215.63044918448728,47.244623395635124,215.6638777235817,47.246250925653236,0.0,0.0,-0.03342853909441601,-0.001627530018112111,0.022751559119653722,1,-1.1167711401357618,-0.0365403727895155,True,False,False,555500.0423810581
124.035,215.62488021761575,47.24438565702364,215.6638777235817,47.246250925653236,0.0,0.0,-0.03899750596593776,-0.001865268629593686,0.026539504922790242,1,-1.1167557908273482,-0.03659711170449785,True,False,False,555501.8895985591
124.04,215.61931125074423,47.24414791841216,215.6638777235817,47.246250925653236,0.0,0.0,-0.044566472837459514,-0.002103007241075261,0.030327498992145933,1,-1.1167404415189344,-0.036653850619480365,True,False,False,555503.7368160603
124.045,215.6137422838727,47.24391017980068,215.6638777235817,47.246250925653236,0.0,0.0,-0.050135439708981266,-0.002340745852556836,0.03411553087454441,1,-1.1167250922105207,-0.03671058953446272,True,False,False,555505.5840335613
124.05,215.60817331700122,47.243672441189204,215.6638777235817,47.246250925653236,0.0,0.0,-0.0557044065804746,-0.0025784844640313054,0.03790359429335616,1,-1.116709742902107,-0.03676732844944507,True,False,False,555507.4312510623
124.055,215.60260435012967,47.24343470257772,215.6638777235817,47.246250925653236,0.0,0.0,-0.06127337345202477,-0.0028162230755128803,0.041691685251371985,1,-1.1166943935936933,-0.03682406736442758,True,False,False,555509.2784685633
124.06,215.59703538325817,47.24319696396624,215.6638777235817,47.246250925653236,0.0,0.0,-0.0668423403235181,-0.0030539616869944552,0.045479801081299405,1,-1.1166790442852794,-0.036880806279409935,True,False,False,555511.1256860644
124.065,215.59146641638665,47.24295922535476,215.6638777235817,47.246250925653236,0.0,0.0,-0.07241130719503985,-0.00329170029847603,0.04926793993473288,1,-1.1166636949768658,-0.03693754519439229,True,False,False,555512.9729035654
124.07000000000001,215.58589744951513,47.24272148674328,215.6638777235817,47.246250925653236,0.0,0.0,-0.0779802740665616,-0.003529438909957605,0.05305610048973277,1,-1.116648345668452,-0.0369942841093748,True,False,False,555514.8201210664
124.075,215.5803284826436,47.2424837481318,215.6638777235817,47.246250925653236,0.0,0.0,-0.08354924093808336,-0.00376717752143918,0.05684428177538723,1,-1.1166329963600383,-0.03705102302435715,True,False,False,555516.6673385674
124.08,215.5747595157721,47.242246009520315,215.6638777235817,47.246250925653236,0.0,0.0,-0.08911820780960511,-0.004004916132920755,0.060632483062182774,1,-1.1166176470516245,-0.037107761939339505,True,False,False,555518.5145560685
124.08500000000001,215.56919054890056,47.24200827090883,215.6638777235817,47.246250925653236,0.0,0.0,-0.09468717468112686,-0.00424265474440233,0.06442070379108265,1,-1.1166022977432108,-0.03716450085432202,True,False,False,555520.3617735695
124.09,215.56362158202907,47.24177053229736,215.6638777235817,47.246250925653236,0.0,0.0,-0.10025614155262019,-0.004480393355876799,0.06820894352606462,1,-1.116586948434797,-0.03722123976930437,True,False,False,555522.2089910705
124.095,215.55805261515755,47.24153279368588,215.6638777235817,47.246250925653236,0.0,0.0,-0.10582510842414194,-0.004718131967358374,0.0719972019219451,1,-1.1165715991263834,-0.03727797868428672,True,False,False,555524.0562085715
124.10000000000001,215.55248364828603,47.241295055074396,215.6638777235817,47.246250925653236,0.0,0.0,-0.1113940752956637,-0.004955870578839949,0.0757854787014804,1,-1.1165562498179695,-0.037334717599269235,True,False,False,555525.9034260726
124.105,215.5469146814145,47.241057316462914,215.6638777235817,47.246250925653236,0.0,0.0,-0.11696304216718545,-0.005193609190321524,0.07957377363929277,1,-1.116540900509556,-0.03739145651425159,True,False,False,555527.7506435736
124.11,215.54134571454298,47.24081957785143,215.6638777235817,47.246250925653236,0.0,0.0,-0.1225320090387072,-0.005431347801803099,0.08336208655012406,1,-1.116525551201142,-0.037448195429233944,True,False,False,555529.5978610746
124.11500000000001,215.53577674767146,47.24058183923995,215.6638777235817,47.246250925653236,0.0,0.0,-0.12810097591022895,-0.005669086413284674,0.08715041728000701,2,-1.1165102018927284,-0.03750493434421646,True,False,False,555531.4450785758
124.12,215.53020778079994,47.24034410062848,215.6626277235817,47.24500092565324,-0.24999999999977263,-0.24999999999977263,-0.13241994278175184,-0.0046568250247602805,0.09001971221647556,2,-1.1164948525843146,-0.037561673259198805,True,False,False,555533.2922960768
124.125,215.52463881392845,47.240106362016995,215.6601277235817,47.24250092565324,-0.49999999999954525,-0.49999999999954525,-0.13548890965324745,-0.002394563636244129,0.09201622369838422,2,-1.116479503275901,-0.03761841217418116,True,False,False,555535.1395135778
124.13000000000001,215.51906984705693,47.23986862340551,215.6563777235817,47.238750925653235,-0.7500000000000284,-0.7500000000000284,-0.1373078765247726,0.0011176977522779907,0.09323018784533657,2,-1.116464153967487,-0.03767515108916367,True,False,False,555536.9867310788
124.135,215.5135008801854,47.23963088479403,215.6513777235817,47.23375092565324,-0.999999999999801,-0.999999999999801,-0.1378768433962989,0.005879959140791868,0.09379888694922758,2,-1.1164488046590735,-0.03773189000414603,True,False,False,555538.8339485798
124.14,215.50793191331388,47.23939314618255,215.6451277235817,47.227500925653246,-1.2499999999995737,-1.2499999999995737,-0.13719581026782635,0.011892220529304609,0.09391370179144201,2,-1.1164334553506599,-0.037788628919128375,True,False,False,555540.6811660809
124.145,215.5023629464424,47.23915540757107,215.63762772358172,47.22000092565325,-1.4999999999993463,-1.4999999999993463,-0.1352647771393265,0.019154481917816213,0.09382913936734456,2,-1.116418106042246,-0.03784536783411073,True,False,False,555542.5283835819
124.15,215.49679397957084,47.23891766895959,215.62887772358172,47.213299579329174,-1.7499999999998295,-1.3402692648160923,-0.13208374401088463,0.02561808963041301,0.09328553497853563,2,-1.1164027567338324,-0.037902106749093244,True,False,False,555544.3756010829
124.155,215.49122501269935,47.23867993034811,215.61887772358173,47.207848233005095,-1.999999999999602,-1.0902692648163812,-0.12765271088238705,0.03083169734301805,0.09201372254183053,2,-1.1163874074254185,-0.0379588456640756,True,False,False,555546.222818584
124.16,215.48565604582782,47.23844219173663,215.60762772358174,47.203646886681014,-2.2499999999993747,-0.8402692648166087,-0.12197167775391904,0.03479530505561712,0.08985059822375059,2,-1.116372058117005,-0.038015584579057946,True,False,False,555548.070036085
124.165,215.4800870789563,47.23820445312515,215.59512772358175,47.20069554035693,-2.499999999999858,-0.5902692648161255,-0.11504064462545216,0.03750891276821733,0.08667150002445728,2,-1.116356708808591,-0.03807232349404046,True,False,False,555549.917253586
124.17,215.47451811208478,47.23796671451367,215.58137772358177,47.19899419403285,-2.7499999999996305,-0.34026926481635283,-0.10685961149698642,0.03897252048081867,0.08238109809355826,2,-1.1163413595001774,-0.038129062409022814,True,False,False,555551.764471087
124.175,215.46894914521326,47.237728975902186,215.56637772358178,47.198542847708765,-2.999999999999403,-0.09026926481658022,-0.09742857836852181,0.039186128193421155,0.07690642672254802,2,-1.1163260101917636,-0.03818580132400517,True,False,False,555553.611688588
124.18,215.46338017834174,47.237491237290705,215.5501277235818,47.198542847708765,-3.2499999999998863,0.0,-0.08674754524005834,0.03894838958193958,0.07062948755774183,2,-1.11631066088335,-0.038242540238987675,True,False,False,555555.4589060891
124.185,215.45781121147022,47.23725349867923,215.5326277235818,47.198542847708765,-3.499999999999659,0.0,-0.07481651211159601,0.03871065097046511,0.0638812018700085,2,-1.1162953115749361,-0.03829927915397003,True,False,False,555557.3061235901
124.19,215.45224224459872,47.23701576006775,215.5138777235818,47.198542847708765,-3.7499999999994316,0.0,-0.061635478983077974,0.038472912358983535,0.05685710335959404,2,-1.1162799622665225,-0.038356018068952384,True,False,False,555559.1533410911
124.19500000000001,215.4466732777272,47.23677802145627,215.4938777235818,47.198542847708765,-3.9999999999999147,0.0,-0.047204445854589494,0.03823517374750196,0.049898881960855825,2,-1.1162646129581086,-0.0384127569839349,True,False,False,555561.0005585923
124.2,215.44110431085568,47.236540282844786,215.47262772358178,47.198542847708765,-4.249999999999687,0.0,-0.03152341272610215,0.037997435136020385,0.04361474071345933,2,-1.116249263649695,-0.038469495898917246,True,False,False,555562.8477760933
124.205,215.43553534398416,47.236302544233304,215.45012772358177,47.198542847708765,-4.49999999999946,0.0,-0.014592379597615945,0.03775969652453881,0.03903883575899423,2,-1.1162339143412812,-0.0385262348138996,True,False,False,555564.6949935943
124.21000000000001,215.42996637711263,47.23606480562182,215.42637772358177,47.198542847708765,-4.749999999999943,0.0,0.0035886535308691236,0.037521957913057236,0.03760104590874536,2,-1.1162185650328675,-0.038582973728882114,True,False,False,555566.5422110953
124.215,215.4243974102411,47.23582706701034,215.40137772358176,47.198542847708765,-4.999999999999716,0.0,0.023019686659353056,0.03728421930157566,0.04042994626301121,2,-1.1162032157244537,-0.03863971264386447,True,False,False,555568.3894285964
124.22,215.41882844336962,47.235589328398866,215.37512772358176,47.198542847708765,-5.249999999999488,0.0,0.04370071978786427,0.03704648069010119,0.0474709772736411,2,-1.11618786641604,-0.038696451558846816,True,False,False,555570.2366460974
124.22500000000001,215.41325947649807,47.235351589787385,215.34762772358175,47.198542847708765,-5.499999999999972,0.0,0.06563175291631751,0.036808742078619616,0.057811258462952035,2,-1.1161725171076262,-0.03875319047382933,True,False,False,555572.0838635984
124.23,215.40769050962658,47.2351138511759,215.31887772358175,47.198542847708765,-5.749999999999744,0.0,0.08881278604482645,0.03657100346713804,0.0705437045275243,2,-1.1161571677992126,-0.038809929388811684,True,False,False,555573.9310810994
124.235,215.40212154275505,47.23487611256442,215.28887772358175,47.198542847708765,-5.999999999999517,0.0,0.11324381917330584,0.036333264855656466,0.08506778459965326,2,-1.1161418184907987,-0.03886666830379404,True,False,False,555575.7782986005
124.24000000000001,215.39655257588353,47.23463837395294,215.25762772358175,47.198542847708765,-6.25,0.0,0.13892485230178409,0.03609552624417489,0.10102982556986384,2,-1.1161264691823851,-0.03892340721877655,True,False,False,555577.6255161015
124.245,215.390983609012,47.23440063534146,215.22512772358175,47.198542847708765,-6.499999999999773,0.0,0.1658558854302612,0.035857787632693316,0.11822341861751172,2,-1.1161111198739713,-0.0389801461337589,True,False,False,555579.4727336025
124.25,215.38541464214052,47.234162896729984,215.19137772358175,47.198542847708765,-6.749999999999545,0.0,0.1940369185587656,0.03562004902121885,0.13652463947661558,2,-1.1160957705655576,-0.039036885048741254,True,False,False,555581.3199511035
124.25500000000001,215.37984567526897,47.2339251581185,215.15637772358176,47.198542847708765,-7.000000000000028,0.0,0.223467951687212,0.03538231040973727,0.15585618300871423,2,-1.1160804212571438,-0.03909362396372377,True,False,False,555583.1671686046
124.26,215.37427670839747,47.23368741950702,215.12012772358176,47.198542847708765,-7.249999999999801,0.0,0.25414898481571413,0.0351445717982557,0.17616794232775898,2,-1.1160650719487302,-0.03915036287870612,True,False,False,555585.0143861056
124.265,215.36870774152595,47.23344968089554,215.08300171899324,47.198542847708765,-7.425200917701358,0.0,0.2857060225327075,0.03490683318677412,0.1971762555713578,2,-1.1160497226403165,-0.03920710179368847,True,False,False,555586.8616036066
124.27,215.36313877465443,47.23321194228406,215.04712571440473,47.198542847708765,-7.17520091770231,0.0,0.316013060249702,0.03466909457529255,0.21742968569657142,2,-1.1160343733319027,-0.039263840708670825,True,False,False,555588.7088211076
124.275,215.3575698077829,47.232974203672576,215.0124997098162,47.198542847708765,-6.925200917701826,0.0,0.34507009796669763,0.03443135596381097,0.23690052433178055,2,-1.116019024023489,-0.03932057962365334,True,False,False,555590.5560386088
124.28,215.3520008409114,47.232736465061095,214.9791237052277,47.198542847708765,-6.675200917702053,0.0,0.3728771356836944,0.0341936173523294,0.2555709434393745,2,-1.1160036747150752,-0.03937731853863569,True,False,False,555592.4032561098
124.285,215.3464318740399,47.23249872644962,214.94699770063917,47.198542847708765,-6.4252009177022815,0.0,0.39943417340072074,0.03395587874085493,0.27342896480571227,2,-1.1159883254066616,-0.03943405745361804,True,False,False,555594.2504736108
124.29,215.34086290716834,47.23226098783814,214.91612169605065,47.198542847708765,-6.175200917701798,0.0,0.42474121111769136,0.03371814012937335,0.29046624882818517,2,-1.1159729760982477,-0.039490796368600554,True,False,False,555596.0976911118
124.295,215.33529394029685,47.23202324922666,214.88649569146213,47.198542847708765,-5.925200917702026,0.0,0.44879824883471997,0.03348040151789178,0.3066768137216106,2,-1.1159576267898341,-0.03954753528358291,True,False,False,555597.9449086129
124.3,215.32972497342533,47.231785510615175,214.8581196868736,47.198542847708765,-5.675200917702253,0.0,0.4716052865517213,0.0332426629064102,0.3220562592205406,2,-1.1159422774814203,-0.03960427419856526,True,False,False,555599.7921261139
124.305,215.3241560065538,47.231547772003694,214.8309936822851,47.198542847708765,-5.425200917701769,0.0,0.49316232426869533,0.03300492429492863,0.3366012776232169,2,-1.1159269281730066,-0.03966101311354777,True,False,False,555601.6393436149
124.31,215.31858703968228,47.23131003339221,214.80511767769661,47.198542847708765,-5.175200917701996,0.0,0.5134693619856705,0.03276718568344705,0.35030933549725274,2,-1.1159115788645928,-0.039717752028530125,True,False,False,555603.486561116
124.315,215.3130180728108,47.23107229478073,214.78049167310812,47.198542847708765,-4.925200917702225,0.0,0.5325263997026752,0.03252944707196548,0.3631784604755641,2,-1.1158962295561792,-0.03977449094351248,True,False,False,555605.333778617
124.32000000000001,215.30744910593924,47.230834556169256,214.75711566851962,47.198542847708765,-4.6752009177017415,0.0,0.5503334374196243,0.03229170846049101,0.3752070948329382,2,-1.1158808802477653,-0.03983122985849499,True,False,False,555607.180996118
124.325,215.30188013906775,47.230596817557775,214.73498966393112,47.198542847708765,-4.425200917701969,0.0,0.5668904751366313,0.032053969849009434,0.3863939926892845,2,-1.1158655309393517,-0.03988796877347734,True,False,False,555609.028213619
124.33,215.29631117219623,47.23035907894629,214.71411365934262,47.198542847708765,-4.175200917702196,0.0,0.582197512853611,0.03181623123752786,0.39673814641959165,2,-1.1158501816309379,-0.039944707688459695,True,False,False,555610.87543112
124.33500000000001,215.2907422053247,47.23012134033481,214.6944876547541,47.198542847708765,-3.9252009177017126,0.0,0.5962545505705918,0.031578492626046284,0.4062387330509994,2,-1.1158348323225242,-0.04000144660344221,True,False,False,555612.7226486211
124.34,215.28517323845318,47.22988360172333,214.6761116501656,47.198542847708765,-3.6752009177019405,0.0,0.6090615882875738,0.03134075401456471,0.4148950746088016,2,-1.1158194830141104,-0.04005818551842456,True,False,False,555614.5698661221
124.345,215.27960427158166,47.22964586311185,214.6589856455771,47.198542847708765,-3.4252009177021674,0.0,0.620618626004557,0.031103015403083134,0.4227066083740352,2,-1.1158041337056968,-0.04011492443340691,True,False,False,555616.4170836231
124.35000000000001,215.27403530471014,47.22940812450037,214.6431096409886,47.198542847708765,-3.1752009177016847,0.0,0.6309256637215412,0.03086527679160156,0.4296728642997456,2,-1.115788784397283,-0.040171663348389425,True,False,False,555618.2643011243
124.355,215.26846633783862,47.22917038588889,214.6284836364001,47.198542847708765,-2.9252009177019116,0.0,0.6399827014385266,0.03062753818012709,0.43579344767693423,2,-1.1157734350888693,-0.04022840226337178,True,False,False,555620.1115186253
124.36,215.26289737096712,47.22893264727741,214.61510763181158,47.198542847708765,-2.675200917702139,0.0,0.6477897391555416,0.030389799568645515,0.44106802570582515,2,-1.1157580857804554,-0.040285141178354134,True,False,False,555621.9587361263
124.36500000000001,215.2573284040956,47.22869490866593,214.60298162722307,47.198542847708765,-2.425200917701656,0.0,0.6543467768725293,0.03015206095716394,0.4454963170121433,2,-1.1157427364720418,-0.04034188009333665,True,False,False,555623.8059536273
124.37,215.25175943722408,47.22845717005445,214.59210562263456,47.198542847708765,-2.175200917701883,0.0,0.6596538145895181,0.029914322345682365,0.4490780834148506,2,-1.115727387163628,-0.040398619008318995,True,False,False,555625.6531711284
124.375,215.24619047035256,47.228219431442966,214.58247961804605,47.198542847708765,-1.9252009177021105,0.0,0.6637108523065081,0.02967658373420079,0.4518131234387452,2,-1.1157120378552143,-0.04045535792330135,True,False,False,555627.5003886294
124.38000000000001,215.24062150348104,47.227981692831484,214.57410361345754,47.198542847708765,-1.6752009177016276,0.0,0.6665178900234991,0.029438845122719215,0.45370126719974363,2,-1.1156966885468005,-0.04051209683828386,True,False,False,555629.3476061304
124.385,215.23505253660952,47.22774395422001,214.56697760886902,47.198542847708765,-1.4252009177018548,0.0,0.6680749277404914,0.029201106511244745,0.45474237238756093,2,-1.1156813392383869,-0.04056883575326622,True,False,False,555631.1948236314
124.39,215.22948356973802,47.22750621560853,214.5611016042805,47.198542847708765,-1.1752009177020823,0.0,0.6683819654575132,0.02896336789976317,0.45493632114362326,2,-1.1156659899299732,-0.040625574668248565,True,False,False,555633.0420411325
124.395,215.2239146028665,47.22726847699705,214.556475599692,47.198542847708765,-0.9252009177023096,0.0,0.6674390031745077,0.028725629288281596,0.4542830176859163,2,-1.1156506406215594,-0.04068231358323092,True,False,False,555634.8892586335
124.4,215.21834563599498,47.227030738385565,214.55309959510348,47.198542847708765,-0.6752009177018264,0.0,0.6652460408915033,0.02848789067680002,0.45278238657577696,2,-1.1156352913131458,-0.040739052498213434,True,False,False,555636.7364761345
124.405,215.21277666912346,47.226792999774084,214.55097359051496,47.198542847708765,-0.4252009177020538,0.0,0.6618030786085001,0.028250152065318446,0.4504343715566776,2,-1.115619942004732,-0.04079579141319579,True,False,False,555638.5836936355
124.41,215.20720770225194,47.2265552611626,214.55009758592644,47.198542847708765,-0.1752009177022812,0.0,0.657110116325498,0.02801241345383687,0.44723893492419503,2,-1.1156045926963183,-0.040852530328178135,True,False,False,555640.4309111366
124.415,215.2016387353804,47.22631752255112,214.55009758592644,47.198542847708765,0.0,0.0,0.6515411494539762,0.027774674842355296,0.4434496045081668,0,-1.1155892433879044,-0.04090926924316065,True,False,False,555642.2781286376
124.42,215.19606976850892,47.226079783939646,214.55009758592644,47.198542847708765,0.0,0.0,0.6459721825824829,0.027536936230880826,0.4396602565953786,0,-1.1155738940794908,-0.040966008158143004,True,False,False,555644.1253461386
124.425,215.1905008016374,47.225842045328164,214.55009758592644,47.198542847708765,0.0,0.0,0.6404032157109611,0.02729919761939925,0.4358708911906946,0,-1.115558544771077,-0.04102274707312536,True,False,False,555645.9725636397
124.43,215.18493183476588,47.22560430671668,214.55009758592644,47.198542847708765,0.0,0.0,0.6348342488394394,0.027061459007917676,0.43208150829908404,0,-1.1155431954626633,-0.041079485988107865,True,False,False,555647.8197811408
124.435,215.17936286789435,47.2253665681052,214.55009758592644,47.198542847708765,0.0,0.0,0.6292652819679176,0.0268237203964361,0.4282921079254974,0,-1.1155278461542495,-0.04113622490309022,True,False,False,555649.6669986418
124.44,215.17379390102283,47.22512882949372,214.55009758592644,47.198542847708765,0.0,0.0,0.6236963150963959,0.026585981784954527,0.4245026900748353,0,-1.1155124968458359,-0.041192963818072574,True,False,False,555651.5142161428
124.44500000000001,215.1682249341513,47.22489109088224,214.55009758592644,47.198542847708765,0.0,0.0,0.6181273482248741,0.02634824317347295,0.4207132547520667,0,-1.115497147537422,-0.04124970273305509,True,False,False,555653.3614336438
124.45,215.1626559672798,47.22465335227076,214.55009758592644,47.198542847708765,0.0,0.0,0.6125583813533524,0.026110504561991377,0.41692380196209206,0,-1.1154817982290084,-0.041306441648037436,True,False,False,555655.2086511449
124.455,215.1570870004083,47.22441561365928,214.55009758592644,47.198542847708765,0.0,0.0,0.6069894144818591,0.025872765950516907,0.4131343317098814,0,-1.1154664489205945,-0.04136318056301979,True,False,False,555657.0558686459
124.46000000000001,215.15151803353675,47.2241778750478,214.55009758592644,47.198542847708765,0.0,0.0,0.6014204476103089,0.025635027339035332,0.40934484400033494,0,-1.115451099612181,-0.041419919478002304,True,False,False,555658.9030861469
124.465,215.14594906666525,47.22394013643632,214.55009758592644,47.198542847708765,0.0,0.0,0.5958514807388156,0.025397288727553757,0.40555533883842315,0,-1.115435750303767,-0.04147665839298466,True,False,False,555660.750303648
124.47,215.14038009979373,47.22370239782484,214.55009758592644,47.198542847708765,0.0,0.0,0.5902825138672938,0.025159550116072182,0.4017658162290478,0,-1.1154204009953534,-0.041533397307967006,True,False,False,555662.597521149
124.47500000000001,215.1348111329222,47.223464659213356,214.55009758592644,47.198542847708765,0.0,0.0,0.584713546995772,0.024921811504590607,0.3979762761771795,0,-1.1154050516869396,-0.04159013622294952,True,False,False,555664.44473865
124.48,215.1292421660507,47.223226920601874,214.55009758592644,47.198542847708765,0.0,0.0,0.5791445801242503,0.024684072893109033,0.39418671868772054,0,-1.115389702378526,-0.041646875137931874,True,False,False,555666.291956151
124.485,215.1236731991792,47.2229891819904,214.55009758592644,47.198542847708765,0.0,0.0,0.573575613252757,0.024446334281634563,0.3903971437656599,0,-1.1153743530701121,-0.04170361405291423,True,False,False,555668.139173652
124.49000000000001,215.11810423230764,47.22275144337892,214.55009758592644,47.198542847708765,0.0,0.0,0.5680066463812068,0.024208595670152988,0.38660755141584824,0,-1.1153590037616985,-0.04176035296789674,True,False,False,555669.9863911531
124.495,215.11253526543615,47.22251370476744,214.55009758592644,47.198542847708765,0.0,0.0,0.5624376795097135,0.023970857058671413,0.3828179416433097,0,-1.1153436544532846,-0.04181709188287909,True,False,False,555671.8336086541
124.5,215.10696629856463,47.222275966155955,214.55009758592644,47.198542847708765,0.0,0.0,0.5568687126381917,0.023733118447189838,0.37902831445294827,0,-1.115328305144871,-0.041873830797861444,True,False,False,555673.6808261552
124.50500000000001,215.1013973316931,47.22203822754447,214.55009758592644,47.198542847708765,0.0,0.0,0.55129974576667,0.023495379835708263,0.375238669849685,0,-1.1153129558364572,-0.04193056971284396,True,False,False,555675.5280436563
124.51,215.09582836482159,47.22180048893299,214.55009758592644,47.198542847708765,0.0,0.0,0.5457307788951482,0.02325764122422669,0.37144900783847684,0,-1.1152976065280436,-0.04198730862782631,True,False,False,555677.3752611573
124.515,215.09025939795006,47.22156275032151,214.55009758592644,47.198542847708765,0.0,0.0,0.5401618120236265,0.023019902612745113,0.3676593284242798,0,-1.11528225721963,-0.04204404754280866,True,False,False,555679.2224786583
124.52,215.08469043107857,47.221325011710036,214.55009758592644,47.198542847708765,0.0,0.0,0.5345928451521331,0.022782164001270644,0.3638696316120174,0,-1.115266907911216,-0.042100786457791015,True,False,False,555681.0696961593
124.525,215.07912146420705,47.221087273098554,214.55009758592644,47.198542847708765,0.0,0.0,0.5290238782806114,0.02254442538978907,0.3600799174066294,0,-1.1152515586028025,-0.04215752537277353,True,False,False,555682.9169136604
124.53,215.07355249733553,47.22084953448707,214.55009758592644,47.198542847708765,0.0,0.0,0.5234549114090896,0.022306686778307494,0.3562901858130405,0,-1.1152362092943886,-0.04221426428775588,True,False,False,555684.7641311614
124.535,215.067983530464,47.22061179587559,214.55009758592644,47.198542847708765,0.0,0.0,0.5178859445375679,0.02206894816682592,0.35250043683620935,0,-1.115220859985975,-0.04227100320273823,True,False,False,555686.6113486624
124.54,215.06241456359248,47.22037405726411,214.55009758592644,47.198542847708765,0.0,0.0,0.5123169776660461,0.021831209555344344,0.34871067048109583,0,-1.1152055106775611,-0.042327742117720744,True,False,False,555688.4585661634
124.545,215.05684559672096,47.22013631865263,214.55009758592644,47.198542847708765,0.0,0.0,0.5067480107945244,0.02159347094386277,0.3449208867526085,0,-1.1151901613691475,-0.0423844810327031,True,False,False,555690.3057836645
124.55,215.05127662984947,47.21989858004115,214.55009758592644,47.198542847708765,0.0,0.0,0.501179043923031,0.0213557323323883,0.3411310856557434,0,-1.1151748120607337,-0.04244121994768545,True,False,False,555692.1530011655
124.555,215.04570766297792,47.21966084142967,214.55009758592644,47.198542847708765,0.0,0.0,0.49561007705148086,0.021117993720906725,0.3373412671953579,0,-1.11515946275232,-0.04249795886266796,True,False,False,555694.0002186665
124.56,215.04013869610642,47.21942310281819,214.55009758592644,47.198542847708765,0.0,0.0,0.4900411101799875,0.02088025510942515,0.33355143137648413,0,-1.1151441134439062,-0.042554697777650315,True,False,False,555695.8474361675
124.565,215.0345697292349,47.21918536420671,214.55009758592644,47.198542847708765,0.0,0.0,0.4844721433084658,0.020642516497943575,0.3297615782040338,0,-1.1151287641354926,-0.04261143669263267,True,False,False,555697.6946536686
124.57000000000001,215.02900076236338,47.21894762559523,214.55009758592644,47.198542847708765,0.0,0.0,0.478903176436944,0.020404777886462,0.32597170768293676,0,-1.1151134148270787,-0.04266817560761518,True,False,False,555699.5418711696
124.575,215.02343179549186,47.218709886983746,214.55009758592644,47.198542847708765,0.0,0.0,0.47333420956542227,0.020167039274980425,0.3221818198181584,0,-1.115098065518665,-0.04272491452259753,True,False,False,555701.3890886706
124.58,215.01786282862034,47.218472148372264,214.55009758592644,47.198542847708765,0.0,0.0,0.4677652426939005,0.01992930066349885,0.318391914614665,0,-1.1150827162102512,-0.042781653437579885,True,False,False,555703.2363061717
124.58500000000001,215.01229386174882,47.21823440976078,214.55009758592644,47.198542847708765,0.0,0.0,0.46219627582237877,0.019691562052017275,0.3146019920773727,0,-1.1150673669018376,-0.0428383923525624,True,False,False,555705.0835236728
124.59,215.00672489487732,47.21799667114931,214.55009758592644,47.198542847708765,0.0,0.0,0.45662730895088544,0.019453823440542806,0.3108120522112841,0,-1.1150520175934238,-0.04289513126754475,True,False,False,555706.9307411738
124.595,215.0011559280058,47.217758932537826,214.55009758592644,47.198542847708765,0.0,0.0,0.4510583420793637,0.01921608482906123,0.3070220950212824,0,-1.1150366682850101,-0.0429518701825271,True,False,False,555708.7779586748
124.60000000000001,214.99558696113428,47.217521193926345,214.55009758592644,47.198542847708765,0.0,0.0,0.44548937520784193,0.018978346217579656,0.3032321205123563,0,-1.1150213189765963,-0.043008609097509615,True,False,False,555710.6251761758
124.605,214.99001799426276,47.21728345531486,214.55009758592644,47.198542847708765,0.0,0.0,0.4399204083363202,0.01874060760609808,0.2994421286894784,0,-1.1150059696681827,-0.04306534801249197,True,False,False,555712.4723936769
124.61,214.98444902739124,47.21704571670338,214.55009758592644,47.198542847708765,0.0,0.0,0.4343514414647984,0.018502868994616506,0.2956521195575706,0,-1.1149906203597688,-0.043122086927474323,True,False,False,555714.3196111779
124.61500000000001,214.9788800605197,47.2168079780919,214.55009758592644,47.198542847708765,0.0,0.0,0.4287824745932767,0.01826513038313493,0.2918620931216087,0,-1.1149752710513552,-0.04317882584245684,True,False,False,555716.1668286789
124.62,214.9733110936482,47.216570239480426,214.55009758592644,47.198542847708765,0.0,0.0,0.4232135077217549,0.01802739177166046,0.28807204938657005,0,-1.1149599217429413,-0.043235564757439185,True,False,False,555718.01404618
124.625,214.9677421267767,47.216332500868944,214.55009758592644,47.198542847708765,0.0,0.0,0.4176445408502616,0.017789653160178887,0.2842819883573985,0,-1.1149445724345277,-0.04329230367242154,True,False,False,555719.861263681
124.63000000000001,214.96217315990518,47.21609476225746,214.55009758592644,47.198542847708765,0.0,0.0,0.41207557397873984,0.01755191454869731,0.28049191003905793,0,-1.1149292231261139,-0.04334904258740405,True,False,False,555721.708481182
124.635,214.95660419303366,47.21585702364598,214.55009758592644,47.198542847708765,0.0,0.0,0.4065066071072181,0.017314175937215737,0.27670181443649694,0,-1.1149138738177002,-0.04340578150238641,True,False,False,555723.555698683
124.64,214.95103522616213,47.2156192850345,214.55009758592644,47.198542847708765,0.0,0.0,0.40093764023569634,0.01707643732573416,0.27291170155470057,0,-1.1148985245092866,-0.043462520417368755,True,False,False,555725.402916184
124.645,214.94546625929064,47.21538154642302,214.55009758592644,47.198542847708765,0.0,0.0,0.395368673364203,0.016838698714252587,0.26912157139867354,0,-1.1148831752008728,-0.04351925933235111,True,False,False,555727.2501336851
124.65,214.9398972924191,47.215143807811536,214.55009758592644,47.198542847708765,0.0,0.0,0.38979970649265283,0.016600960102771012,0.2653314239733023,0,-1.1148678258924591,-0.043575998247333624,True,False,False,555729.0973511861
124.655,214.9343283255476,47.21490606920006,214.55009758592644,47.198542847708765,0.0,0.0,0.3842307396211595,0.016363221491296542,0.2615412592836667,0,-1.1148524765840453,-0.04363273716231598,True,False,False,555730.9445686872
124.66,214.92875935867607,47.21466833058858,214.55009758592644,47.198542847708765,0.0,0.0,0.37866177274963775,0.016125482879814967,0.2577510773346572,0,-1.1148371272756317,-0.043689476077298325,True,False,False,555732.7917861883
124.665,214.92319039180455,47.2144305919771,214.55009758592644,47.198542847708765,0.0,0.0,0.373092805878116,0.015887744268333392,0.2539608781312905,0,-1.1148217779672178,-0.04374621499228084,True,False,False,555734.6390036893
124.67,214.91762142493303,47.21419285336562,214.55009758592644,47.198542847708765,0.0,0.0,0.36752383900659424,0.015650005656851818,0.2501706616785688,0,-1.1148064286588042,-0.043802953907263194,True,False,False,555736.4862211903
124.675,214.9120524580615,47.213955114754135,214.55009758592644,47.198542847708765,0.0,0.0,0.3619548721350725,0.015412267045370243,0.2463804279814458,0,-1.1147910793503903,-0.04385969282224555,True,False,False,555738.3334386913
124.68,214.90648349119,47.213717376142654,214.55009758592644,47.198542847708765,0.0,0.0,0.35638590526355074,0.015174528433888668,0.24259017704493135,0,-1.1147757300419767,-0.043916431737228055,True,False,False,555740.1806561924
124.685,214.90091452431847,47.21347963753118,214.55009758592644,47.198542847708765,0.0,0.0,0.350816938392029,0.014936789822414198,0.2387999088740397,0,-1.1147603807335629,-0.04397317065221041,True,False,False,555742.0278736934
124.69,214.89534555744697,47.2132418989197,214.55009758592644,47.198542847708765,0.0,0.0,0.34524797152053566,0.014699051210932623,0.23500962347375387,0,-1.1147450314251492,-0.044029909567192764,True,False,False,555743.8750911944
124.69500000000001,214.88977659057545,47.213004160308216,214.55009758592644,47.198542847708765,0.0,0.0,0.3396790046490139,0.014461312599451048,0.23121932084908034,0,-1.1147296821167354,-0.04408664848217528,True,False,False,555745.7223086954
124.7,214.88420762370393,47.212766421696735,214.55009758592644,47.198542847708765,0.0,0.0,0.33411003777749215,0.014223573987969473,0.2274290010050134,0,-1.1147143328083218,-0.044143387397157625,True,False,False,555747.5695261965
124.705,214.8786386568324,47.21252868308525,214.55009758592644,47.198542847708765,0.0,0.0,0.3285410709059704,0.013985835376487898,0.22363866394658746,0,-1.114698983499908,-0.04420012631213998,True,False,False,555749.4167436975
124.71000000000001,214.8730696899609,47.21229094447377,214.55009758592644,47.198542847708765,0.0,0.0,0.32297210403444865,0.013748096765006323,0.21984830967884347,0,-1.1146836341914943,-0.044256865227122494,True,False,False,555751.2639611985
124.715,214.86750072308936,47.21205320586229,214.55009758592644,47.198542847708765,0.0,0.0,0.3174031371629269,0.013510358153524749,0.21605793820677727,0,-1.1146682848830805,-0.04431360414210485,True,False,False,555753.1111786995
124.72,214.86193175621787,47.211815467250815,214.55009758592644,47.198542847708765,0.0,0.0,0.31183417029143357,0.013272619542050279,0.21226754953546184,0,-1.1146529355746668,-0.044370343057087196,True,False,False,555754.9583962006
124.72500000000001,214.85636278934632,47.211577728639334,214.55009758592644,47.198542847708765,0.0,0.0,0.3062652034198834,0.013034880930568704,0.208477143669908,0,-1.114637586266253,-0.04442708197206971,True,False,False,555756.8056137016
124.73,214.85079382247483,47.21133999002785,214.55009758592644,47.198542847708765,0.0,0.0,0.30069623654839006,0.01279714231908713,0.20468672061520604,0,-1.1146222369578394,-0.044483820887052064,True,False,False,555758.6528312027
124.735,214.8452248556033,47.21110225141637,214.55009758592644,47.198542847708765,0.0,0.0,0.2951272696768683,0.012559403707605554,0.20089628037640284,0,-1.1146068876494255,-0.04454055980203442,True,False,False,555760.5000487037
124.74000000000001,214.83965588873178,47.21086451280489,214.55009758592644,47.198542847708765,0.0,0.0,0.28955830280534656,0.01232166509612398,0.19710582295855716,0,-1.1145915383410119,-0.04459729871701693,True,False,False,555762.3472662048
124.745,214.83408692186026,47.21062677419341,214.55009758592644,47.198542847708765,0.0,0.0,0.2839893359338248,0.012083926484642404,0.1933153483667736,0,-1.114576189032598,-0.04465403763199928,True,False,False,555764.1944837058
124.75,214.82851795498874,47.210389035581926,214.55009758592644,47.198542847708765,0.0,0.0,0.27842036906230305,0.01184618787316083,0.18952485660616972,0,-1.1145608397241844,-0.044710776546981634,True,False,False,555766.0417012068
124.75500000000001,214.82294898811722,47.21015129697045,214.55009758592644,47.198542847708765,0.0,0.0,0.2728514021907813,0.01160844926168636,0.18573434768182612,0,-1.1145454904157706,-0.04476751546196415,True,False,False,555767.8889187078
124.76,214.81738002124573,47.20991355835897,214.55009758592644,47.198542847708765,0.0,0.0,0.26728243531928797,0.011370710650204785,0.18194382159892414,0,-1.114530141107357,-0.0448242543769465,True,False,False,555769.7361362089
124.765,214.8118110543742,47.20967581974749,214.55009758592644,47.198542847708765,0.0,0.0,0.2617134684477662,0.01113297203872321,0.1781532783625431,0,-1.1145147917989433,-0.04488099329192885,True,False,False,555771.5833537099
124.77,214.80624208750268,47.20943808113601,214.55009758592644,47.198542847708765,0.0,0.0,0.25614450157624447,0.010895233427241635,0.17436271797788466,0,-1.1144994424905295,-0.044937732206911205,True,False,False,555773.4305712109
124.775,214.80067312063116,47.209200342524525,214.55009758592644,47.198542847708765,0.0,0.0,0.2505755347047227,0.01065749481576006,0.1705721404501551,0,-1.1144840931821158,-0.04499447112189372,True,False,False,555775.277788712
124.78,214.79510415375964,47.208962603913044,214.55009758592644,47.198542847708765,0.0,0.0,0.24500656783320096,0.010419756204278485,0.16678154578453241,0,-1.114468743873702,-0.04505121003687607,True,False,False,555777.125006213
124.785,214.78953518688814,47.20872486530157,214.55009758592644,47.198542847708765,0.0,0.0,0.23943760096170763,0.010182017592804016,0.1629909339862912,0,-1.1144533945652884,-0.04510794895185842,True,False,False,555778.972223714
124.79,214.7839662200166,47.20848712669009,214.55009758592644,47.198542847708765,0.0,0.0,0.23386863409015746,0.00994427898132244,0.15920030506066565,0,-1.1144380452568745,-0.045164687866840934,True,False,False,555780.819441215
124.795,214.7783972531451,47.208249388078606,214.55009758592644,47.198542847708765,0.0,0.0,0.22829966721866413,0.009706540369840866,0.15540965901299383,0,-1.1144226959484609,-0.04522142678182329,True,False,False,555782.666658716
124.8,214.77282828627358,47.208011649467124,214.55009758592644,47.198542847708765,0.0,0.0,0.22273070034714237,0.009468801758359291,0.1516189958485994,0,-1.114407346640047,-0.04527816569680564,True,False,False,555784.5138762171
124.805,214.76725931940206,47.20777391085564,214.55009758592644,47.198542847708765,0.0,0.0,0.21716173347562062,0.009231063146877716,0.14782831557284914,0,-1.1143919973316334,-0.04533490461178815,True,False,False,555786.3610937181
124.81,214.76169035253054,47.20753617224416,214.55009758592644,47.198542847708765,0.0,0.0,0.21159276660409887,0.008993324535396141,0.1440376181911915,0,-1.1143766480232196,-0.045391643526770505,True,False,False,555788.2083112192
124.815,214.75612138565904,47.20729843363268,214.55009758592644,47.198542847708765,0.0,0.0,0.20602379973260554,0.008755585923914566,0.14024690370914822,0,-1.114361298714806,-0.04544838244175286,True,False,False,555790.0555287203
124.82000000000001,214.7505524187875,47.207060695021205,214.55009758592644,47.198542847708765,0.0,0.0,0.20045483286105537,0.008517847312440097,0.13645617213218256,0,-1.114345949406392,-0.04550512135673537,True,False,False,555791.9027462213
124.825,214.744983451916,47.206822956409724,214.55009758592644,47.198542847708765,0.0,0.0,0.19488586598956203,0.008280108700958522,0.13266542346600071,0,-1.1143306000979785,-0.04556186027171772,True,False,False,555793.7499637223
124.83,214.73941448504448,47.20658521779824,214.55009758592644,47.198542847708765,0.0,0.0,0.18931689911804028,0.008042370089476947,0.12887465771627116,0,-1.1143152507895646,-0.045618599186700075,True,False,False,555795.5971812233
124.83500000000001,214.73384551817296,47.20634747918676,214.55009758592644,47.198542847708765,0.0,0.0,0.18374793224651853,0.007804631477995372,0.12508387488877343,0,-1.114299901481151,-0.04567533810168259,True,False,False,555797.4443987244
124.84,214.72827655130143,47.20610974057528,214.55009758592644,47.198542847708765,0.0,0.0,0.17817896537499678,0.007566892866513797,0.121293074989448,0,-1.1142845521727371,-0.04573207701666494,True,False,False,555799.2916162254
124.845,214.7227075844299,47.2058720019638,214.55009758592644,47.198542847708765,0.0,0.0,0.17260999850347503,0.007329154255032222,0.11750225802429287,0,-1.1142692028643235,-0.04578881593164729,True,False,False,555801.1388337264
124.85000000000001,214.7171386175584,47.205634263352316,214.55009758592644,47.198542847708765,0.0,0.0,0.16704103163195327,0.007091415643550647,0.11371142399950565,0,-1.1142538535559097,-0.045845554846629805,True,False,False,555802.9860512274
124.855,214.71156965068687,47.20539652474084,214.55009758592644,47.198542847708765,0.0,0.0,0.16147206476043152,0.0068536770320761775,0.10992057292145767,0,-1.114238504247496,-0.04590229376161216,True,False,False,555804.8332687285
124.86,214.70600068381538,47.20515878612936,214.55009758592644,47.198542847708765,0.0,0.0,0.1559030978889382,0.006615938420594603,0.10612970479668865,0,-1.1142231549390822,-0.04595903267659451,True,False,False,555806.6804862295
124.86500000000001,214.70043171694385,47.20492104751788,214.55009758592644,47.198542847708765,0.0,0.0,0.15033413101741644,0.006378199809113028,0.10233881963198162,0,-1.1142078056306686,-0.04601577159157703,True,False,False,555808.5277037305
124.87,214.69486275007233,47.2046833089064,214.55009758592644,47.198542847708765,0.0,0.0,0.1447651641458947,0.006140461197631453,0.09854791743445956,0,-1.1141924563222547,-0.046072510506559375,True,False,False,555810.3749212315
124.875,214.6892937832008,47.204445570294915,214.55009758592644,47.198542847708765,0.0,0.0,0.13919619727437293,0.005902722586149878,0.09475699821152278,0,-1.114177107013841,-0.04612924942154173,True,False,False,555812.2221387326
124.88000000000001,214.6837248163293,47.20420783168343,214.55009758592644,47.198542847708765,0.0,0.0,0.13362723040285118,0.005664983974668303,0.09096606197105919,0,-1.1141617577054272,-0.04618598833652424,True,False,False,555814.0693562336
124.885,214.67815584945777,47.20397009307196,214.55009758592644,47.198542847708765,0.0,0.0,0.12805826353132943,0.005427245363193833,0.08717510872139794,0,-1.1141464083970136,-0.0462427272515066,True,False,False,555815.9165737347
124.89,214.67258688258627,47.20373235446048,214.55009758592644,47.198542847708765,0.0,0.0,0.1224892966598361,0.005189506751712258,0.08338413847156037,0,-1.1141310590886,-0.046299466166488945,True,False,False,555817.7637912357
124.895,214.66701791571475,47.203494615848996,214.55009758592644,47.198542847708765,0.0,0.0,0.11692032978831435,0.0049517681402306835,0.07959315123129257,0,-1.1141157097801861,-0.0463562050814713,True,False,False,555819.6110087368
124.9,214.66144894884323,47.203256877237514,214.55009758592644,47.198542847708765,0.0,0.0,0.1113513629167926,0.0047140295287491085,0.07580214701130798,0,-1.1141003604717725,-0.04641294399645381,True,False,False,555821.4582262378
124.905,214.6558799819717,47.20301913862603,214.55009758592644,47.198542847708765,0.0,0.0,0.10578239604527084,0.004476290917267534,0.07201112582357731,0,-1.1140850111633587,-0.04646968291143617,True,False,False,555823.3054437388
124.91,214.6503110151002,47.20278140001455,214.55009758592644,47.198542847708765,0.0,0.0,0.10021342917374909,0.004238552305785959,0.06822008768163386,0,-1.114069661854945,-0.046526421826418515,True,False,False,555825.1526612398
124.915,214.64474204822866,47.20254366140307,214.55009758592644,47.198542847708765,0.0,0.0,0.09464446230222734,0.004000813694304384,0.06442903260098155,0,-1.1140543125465312,-0.04658316074140103,True,False,False,555826.9998787409
124.92,214.63917308135717,47.202305922791595,214.55009758592644,47.198542847708765,0.0,0.0,0.08907549543073401,0.003763075082829914,0.060637960599865516,0,-1.1140389632381176,-0.046639899656383384,True,False,False,555828.8470962419
124.925,214.63360411448565,47.20206818418011,214.55009758592644,47.198542847708765,0.0,0.0,0.08350652855921226,0.0035253364713483393,0.05684687169994869,0,-1.1140236139297037,-0.04669663857136574,True,False,False,555830.6943137429
124.93,214.62803514761413,47.20183044556863,214.55009758592644,47.198542847708765,0.0,0.0,0.0779375616876905,0.0032875978598667643,0.05305576592780323,0,-1.11400826462129,-0.046753377486348245,True,False,False,555832.541531244
124.935,214.6224661807426,47.20159270695715,214.55009758592644,47.198542847708765,0.0,0.0,0.07236859481616875,0.0030498592483851894,0.049264643316636825,0,-1.1139929153128763,-0.0468101164013306,True,False,False,555834.388748745
124.94,214.61689721387108,47.20135496834567,214.55009758592644,47.198542847708765,0.0,0.0,0.066799627944647,0.0028121206369036145,0.0454735039090321,0,-1.1139775660044626,-0.046866855316312954,True,False,False,555836.235966246
124.94500000000001,214.61132824699956,47.20111722973419,214.55009758592644,47.198542847708765,0.0,0.0,0.06123066107312525,0.0025743820254220395,0.04168234776133722,0,-1.1139622166960488,-0.04692359423129547,True,False,False,555838.083183747
124.95,214.60575928012804,47.200879491122706,214.55009758592644,47.198542847708765,0.0,0.0,0.055661694201603495,0.0023366434139404646,0.03789117495047489,0,-1.1139468673876352,-0.046980333146277815,True,False,False,555839.930401248
124.955,214.60019031325655,47.20064175251123,214.55009758592644,47.198542847708765,0.0,0.0,0.050092727330110165,0.002098904802465995,0.034099985585346174,0,-1.1139315180792213,-0.04703707206126017,True,False,False,555841.7776187491
124.96000000000001,214.594621346385,47.20040401389975,214.55009758592644,47.198542847708765,0.0,0.0,0.04452376045855999,0.0018611661909844202,0.030308779826883597,0,-1.1139161687708077,-0.047093810976242684,True,False,False,555843.6248362502
124.965,214.5890523795135,47.20016627528827,214.55009758592644,47.198542847708765,0.0,0.0,0.03895479358706666,0.0016234275795028452,0.02651755792530473,0,-1.1139008194623938,-0.04715054989122504,True,False,False,555845.4720537512
124.97,214.58348341264198,47.19992853667679,214.55009758592644,47.198542847708765,0.0,0.0,0.03338582671554491,0.0013856889680212703,0.022726320294417568,0,-1.1138854701539802,-0.047207288806207386,True,False,False,555847.3192712523
124.97500000000001,214.57791444577046,47.199690798065305,214.55009758592644,47.198542847708765,0.0,0.0,0.027816859844023156,0.0011479503565396953,0.01893506767560493,0,-1.1138701208455664,-0.0472640277211899,True,False,False,555849.1664887533
124.98,214.57234547889894,47.19945305945382,214.55009758592644,47.198542847708765,0.0,0.0,0.022247892972501404,0.0009102117450581204,0.015143801547647788,0,-1.1138547715371527,-0.047320766636172254,True,False,False,555851.0137062543
124.985,214.56677651202745,47.19921532084235,214.55009758592644,47.198542847708765,0.0,0.0,0.016678926101008074,0.0006724731335836509,0.011352525358309856,0,-1.1138394222287389,-0.04737750555115461,True,False,False,555852.8609237553
124.99000000000001,214.5612075451559,47.19897758223087,214.55009758592644,47.198542847708765,0.0,0.0,0.0111099592294579,0.00043473452210207597,0.00756124946025747,0,-1.1138240729203253,-0.04743424446613712,True,False,False,555854.7081412564
124.995,214.5556385782844,47.198739843619386,214.55009758592644,47.198542847708765,0.0,0.0,0.005540992357964569,0.00019699591062050104,0.0037700258313876803,0,-1.1138087236119114,-0.04749098338111947,True,False,False,555856.5553587574
125.0,214.55006961141288,47.198502105007904,214.55009758592644,47.198542847708765,0.0,0.0,-2.7974513557182945e-05,-4.07427008610739e-05,4.4958373671783104e-05,0,-1.1137933743034978,-0.047547722296101824,True,False,False,555858.4025762584
125.00500000000001,214.54452013642748,47.198208111792795,214.55009758592644,47.198542847708765,0.0,0.0,-0.005577449498957776,-0.00033473591597044106,0.0038044202479698866,0,-1.1137738824173735,-0.04760397689973072,True,False,False,555860.7071922052
125.01,214.53897066144208,47.197914118577685,214.55009758592644,47.198542847708765,0.0,0.0,-0.01112692448435837,-0.0006287291310798082,0.007586442465108269,0,-1.1137543905312492,-0.047660231503359456,True,False,False,555863.0118081521
125.015,214.5334211864567,47.197620125362576,214.55009758592644,47.198542847708765,0.0,0.0,-0.01667639946973054,-0.0009227223461891754,0.01136855229417947,1,-1.113734898645125,-0.04771648610698819,True,False,False,555865.3164240989
125.02,214.5278717114713,47.19732613214747,214.55009758592644,47.198542847708765,0.0,0.0,-0.022225874455131134,-0.0012167155612985425,0.015150699709759368,1,-1.1137154067590007,-0.04777274071061693,True,False,False,555867.6210400457
125.025,214.5223222364859,47.19703213893236,214.55009758592644,47.198542847708765,0.0,0.0,-0.027775349440531727,-0.0015107087764079097,0.01893287465557879,1,-1.1136959148728764,-0.04782899531424582,True,False,False,555869.9256559926
125.03,214.51677276150053,47.19673814571725,214.55009758592644,47.198542847708765,0.0,0.0,-0.0333248244259039,-0.0018047019915172768,0.02271507376963978,1,-1.1136764229867522,-0.04788524991787456,True,False,False,555872.2302719395
125.035,214.51122328651513,47.19644415250214,214.55009758592644,47.198542847708765,0.0,0.0,-0.03887429941130449,-0.002098695206626644,0.026497295606734434,1,-1.1136569311006277,-0.047941504521503295,True,False,False,555874.5348878864
125.04,214.50567381152973,47.19615015928703,214.55009758592644,47.198542847708765,0.0,0.0,-0.044423774396705085,-0.002392688421736011,0.0302795394412383,1,-1.1136374392145034,-0.04799775912513219,True,False,False,555876.8395038332
125.045,214.50012433654433,47.19585616607192,214.55009758592644,47.198542847708765,0.0,0.0,-0.04997324938210568,-0.0026866816368453783,0.03406180486759177,1,-1.1136179473283792,-0.048054013728760926,True,False,False,555879.14411978
125.05,214.49457486155896,47.19556217285681,214.55009758592644,47.198542847708765,0.0,0.0,-0.05552272436747785,-0.0029806748519547455,0.0378440916404148,1,-1.1135984554422549,-0.04811026833238966,True,False,False,555881.4487357269
125.055,214.48902538657356,47.1952681796417,214.55009758592644,47.198542847708765,0.0,0.0,-0.06107219935287844,-0.0032746680670641126,0.04162639960176691,1,-1.1135789635561306,-0.04816652293601856,True,False,False,555883.7533516737
125.06,214.48347591158816,47.19497418642659,214.55009758592644,47.198542847708765,0.0,0.0,-0.06662167433827904,-0.0035686612821734798,0.04540872864460143,1,-1.1135594716700064,-0.048222777539647294,True,False,False,555886.0579676206
125.065,214.47792643660276,47.19468019321148,214.55009758592644,47.198542847708765,0.0,0.0,-0.07217114932367963,-0.003862654497282847,0.0491910786933297,1,-1.113539979783882,-0.04827903214327603,True,False,False,555888.3625835674
125.07000000000001,214.47237696161736,47.19438619999637,214.55009758592644,47.198542847708765,0.0,0.0,-0.07772062430908022,-0.004156647712392214,0.05297344969254735,1,-1.1135204878977578,-0.048335286746904925,True,False,False,555890.6671995142
125.075,214.46682748663198,47.194092206781264,214.55009758592644,47.198542847708765,0.0,0.0,-0.0832700992944524,-0.004450640927501581,0.05675584160024149,1,-1.1135009960116335,-0.04839154135053366,True,False,False,555892.9718154611
125.08,214.46127801164658,47.193798213566154,214.55009758592644,47.198542847708765,0.0,0.0,-0.08881957427985299,-0.004744634142610948,0.060538254383755125,1,-1.1134815041255093,-0.0484477959541624,True,False,False,555895.2764314079
125.08500000000001,214.45572853666118,47.193504220351045,214.55009758592644,47.198542847708765,0.0,0.0,-0.09436904926525358,-0.0050386273577203156,0.06432068801689789,1,-1.113462012239385,-0.04850405055779129,True,False,False,555897.5810473547
125.09,214.4501790616758,47.193210227135935,214.55009758592644,47.198542847708765,0.0,0.0,-0.09991852425062575,-0.005332620572829683,0.06810314247821439,1,-1.1134425203532607,-0.04856030516142003,True,False,False,555899.8856633017
125.095,214.4446295866904,47.192916233920826,214.55009758592644,47.198542847708765,0.0,0.0,-0.10546799923602634,-0.00562661378793905,0.07188561774972706,1,-1.1134230284671363,-0.048616559765048764,True,False,False,555902.1902792485
125.10000000000001,214.439080111705,47.19262224070572,214.55009758592644,47.198542847708765,0.0,0.0,-0.11101747422142694,-0.005920607003048417,0.07566811381606837,1,-1.113403536581012,-0.04867281436867766,True,False,False,555904.4948951954
125.105,214.4335306367196,47.19232824749061,214.55009758592644,47.198542847708765,0.0,0.0,-0.11656694920682753,-0.006214600218157784,0.0794506306638737,1,-1.1133840446948877,-0.048729068972306396,True,False,False,555906.7995111422
125.11,214.42798116173424,47.1920342542755,214.55009758592644,47.198542847708765,0.0,0.0,-0.1221164241921997,-0.006508593433267151,0.08323316828124755,1,-1.1133645528087635,-0.04878532357593513,True,False,False,555909.104127089
125.11500000000001,214.42243168674884,47.19174026106039,214.55009758592644,47.198542847708765,0.0,0.0,-0.1276658991776003,-0.0068025866483765185,0.08701572665759857,2,-1.1133450609226392,-0.04884157817956403,True,False,False,555911.4087430359
125.12,214.41688221176344,47.19144626784528,214.54884758592644,47.197292847708766,-0.24999999999977263,-0.24999999999977263,-0.13196537416300202,-0.0058465798634870225,0.08986262458452354,2,-1.113325569036515,-0.04889783278319276,True,False,False,555913.7133589827
125.125,214.41133273677804,47.19115227463017,214.54634758592644,47.19479284770877,-0.49999999999954525,-0.49999999999954525,-0.1350148491484049,-0.0036405730785986634,0.09181900520837526,2,-1.1133060771503906,-0.0489540873868215,True,False,False,555916.0179749295
125.13000000000001,214.40578326179264,47.19085828141506,214.54259758592644,47.19104284770877,-0.7500000000000284,-0.7500000000000284,-0.1368143241338089,-0.00018456629371144118,0.09297332799337923,2,-1.1132865852642664,-0.049010341990450394,True,False,False,555918.3225908764
125.135,214.40023378680726,47.19056428819995,214.53759758592645,47.18604284770878,-0.999999999999801,-0.999999999999801,-0.13736379911918561,0.004521440491174644,0.09346063295897805,2,-1.1132670933781421,-0.04906659659407913,True,False,False,555920.6272068232
125.14,214.39468431182186,47.19027029498484,214.53134758592645,47.17979284770878,-1.2499999999995737,-1.2499999999995737,-0.1366632741045919,0.010477447276059593,0.09346994138073934,2,-1.1132476014920178,-0.049122851197707866,True,False,False,555922.93182277
125.145,214.3891348368365,47.18997630176973,214.52384758592646,47.17229284770879,-1.4999999999993463,-1.4999999999993463,-0.13471274908997088,0.017683454060943404,0.09325391243889493,2,-1.1132281096058936,-0.0491791058013366,True,False,False,555925.2364387169
125.15,214.3835853618511,47.18968230855462,214.51509758592647,47.163890677915624,-1.7499999999998295,-1.6804339586331072,-0.13151222407537944,0.025791630638998697,0.09304020357433537,2,-1.1132086177197693,-0.0492353604049655,True,False,False,555927.5410546638
125.155,214.3780358868657,47.189388315339514,214.50509758592648,47.15673850812246,-1.999999999999602,-1.4304339586336283,-0.12706169906078912,0.03264980721705513,0.09233965115666334,2,-1.113189125833645,-0.04929161500859423,True,False,False,555929.8456706107
125.16,214.3724864118803,47.189094322124404,214.4938475859265,47.15083633832929,-2.2499999999993747,-1.180433958633856,-0.12136117404619995,0.03825798379511269,0.09094315247750089,2,-1.1131696339475206,-0.04934786961222297,True,False,False,555932.1502865575
125.165,214.3669369368949,47.188800328909295,214.4813475859265,47.146184168536124,-2.499999999999858,-0.9304339586333726,-0.11441064903161191,0.0426161603731714,0.0886922770915507,2,-1.1131501420613963,-0.049404124215851865,True,False,False,555934.4549025043
125.17,214.36138746190952,47.188506335694186,214.4675975859265,47.142781998742954,-2.7499999999996305,-0.6804339586336,-0.10621012401699659,0.04572433695123124,0.08546949553471235,2,-1.113130650175272,-0.0494603788194806,True,False,False,555936.7595184512
125.175,214.35583798692412,47.188212342479076,214.45259758592653,47.140629828949784,-2.999999999999403,-0.4304339586338274,-0.09675959900241082,0.047582513529292214,0.08119090439870293,2,-1.1131111582891478,-0.04951663342310934,True,False,False,555939.064134398
125.18,214.35028851193871,47.18791834926397,214.4363475859265,47.13972765915662,-3.2499999999998863,-0.18043395863334422,-0.08605907398779777,0.04819069010734722,0.07580230445216903,2,-1.1130916664030235,-0.04957288802673823,True,False,False,555941.3687503448
125.185,214.34473903695334,47.18762435604886,214.41884758592653,47.13972765915662,-3.499999999999659,0.0,-0.07410854897318586,0.047896696892237856,0.06951927477340643,2,-1.1130721745168992,-0.04962914263036697,True,False,False,555943.6733662917
125.19,214.33918956196794,47.18733036283375,214.40009758592652,47.13972765915662,-3.7499999999994316,0.0,-0.060908023958575086,0.04760270367712849,0.06309484524405347,2,-1.113052682630775,-0.049685397233995704,True,False,False,555945.9779822385
125.19500000000001,214.33364008698254,47.18703636961864,214.3800975859265,47.13972765915662,-3.9999999999999147,0.0,-0.04645749894396545,0.04730871046201912,0.05688450999496963,2,-1.1130331907446507,-0.0497416518376246,True,False,False,555948.2825981854
125.2,214.32809061199714,47.18674237640353,214.3588475859265,47.13972765915662,-4.249999999999687,0.0,-0.030756973929356946,0.047014717246909754,0.05145577448165959,2,-1.1130136988585264,-0.049797906441253335,True,False,False,555950.5872141322
125.205,214.32254113701177,47.18644838318842,214.3363475859265,47.13972765915662,-4.49999999999946,0.0,-0.013806448914721159,0.04672072403180039,0.04765443819496375,2,-1.1129942069724021,-0.04985416104488207,True,False,False,555952.891830079
125.21000000000001,214.31699166202637,47.18615438997331,214.31259758592648,47.13972765915662,-4.749999999999943,0.0,0.004394076099885069,0.04642673081669102,0.046522758891282094,2,-1.1129747150862779,-0.04991041564851097,True,False,False,555955.196446026
125.215,214.31144218704097,47.1858603967582,214.28759758592648,47.13972765915662,-4.999999999999716,0.0,0.02384460111449016,0.04613273760158165,0.048898570266530335,2,-1.1129552232001536,-0.0499666702521397,True,False,False,555957.5010619728
125.22,214.30589271205557,47.18556640354309,214.26134758592647,47.13972765915662,-5.249999999999488,0.0,0.044545126129094115,0.045838744386472285,0.05494086518574098,2,-1.1129357313140291,-0.05002292485576844,True,False,False,555959.8056779196
125.22500000000001,214.30034323707017,47.18527241032798,214.23384758592647,47.13972765915662,-5.499999999999972,0.0,0.06649565114369693,0.04554475117136292,0.06417501054392724,2,-1.1129162394279049,-0.050079179459397334,True,False,False,555962.1102938665
125.23,214.2947937620848,47.18497841711287,214.20509758592647,47.13972765915662,-5.749999999999744,0.0,0.08969617615832703,0.04525075795625355,0.07594066805768651,2,-1.1128967475417806,-0.05013543406302607,True,False,False,555964.4149098133
125.235,214.2892442870994,47.184684423897764,214.17509758592647,47.13972765915662,-5.999999999999517,0.0,0.11414670117292758,0.044956764741144184,0.0896917417350476,2,-1.1128772556556563,-0.050191688666654806,True,False,False,555966.7195257602
125.24000000000001,214.283694812114,47.184390430682654,214.14384758592647,47.13972765915662,-6.25,0.0,0.13984722618752699,0.04466277152603482,0.10505279023941295,2,-1.112857763769532,-0.0502479432702837,True,False,False,555969.024141707
125.245,214.27814533712862,47.184096437467545,214.11134758592647,47.13972765915662,-6.499999999999773,0.0,0.16679775120215368,0.04436877831092545,0.1217807367375255,2,-1.1128382718834078,-0.05030419787391244,True,False,False,555971.3287576538
125.25,214.27259586214322,47.183802444252436,214.07759758592647,47.13972765915662,-6.749999999999545,0.0,0.1949982762167508,0.04407478509581608,0.1397191608715183,2,-1.1128187799972835,-0.05036045247754117,True,False,False,555973.6333736007
125.25500000000001,214.26704638715782,47.183508451037326,214.04259758592647,47.13972765915662,-7.000000000000028,0.0,0.2244488012313468,0.043780791880706715,0.15876577400856168,2,-1.1127992881111592,-0.05041670708117007,True,False,False,555975.9379895475
125.26,214.26149691217242,47.18321445782222,214.00634758592648,47.13972765915662,-7.249999999999801,0.0,0.25514932624594167,0.04348679866559735,0.17885205939231158,2,-1.112779796225035,-0.050472961684798805,True,False,False,555978.2426054943
125.265,214.25594743718705,47.182920464607115,213.9693518487467,47.13972765915662,-7.399147435958608,0.0,0.28659558844034905,0.043192805450495086,0.19959616888779064,2,-1.1127603043389107,-0.05052921628842754,True,False,False,555980.5472214413
125.27,214.25039796220165,47.182626471392005,213.9336061115669,47.13972765915662,-7.149147435959516,0.0,0.31679185063475757,0.04289881223538572,0.21962906976070923,2,-1.1127408124527864,-0.050585470892056277,True,False,False,555982.8518373881
125.275,214.24484848721625,47.182332478176896,213.8991103743871,47.13972765915662,-6.899147435959033,0.0,0.3457381128291388,0.04260481902027635,0.23891056594004675,2,-1.1127213205666622,-0.05064172549568517,True,False,False,555985.156453335
125.28,214.23929901223087,47.18203848496179,213.86586463720732,47.13972765915662,-6.64914743595926,0.0,0.3734343750235496,0.042310825805166985,0.2574145680825259,2,-1.112701828680538,-0.05069798009931391,True,False,False,555987.4610692818
125.285,214.23374953724547,47.18174449174668,213.83386890002754,47.13972765915662,-6.399147435959487,0.0,0.3998806372179331,0.04201683259005762,0.27512343243460297,2,-1.1126823367944134,-0.050754234702942644,True,False,False,555989.7656852286
125.29,214.22820006226007,47.18145049853157,213.80312316284775,47.13972765915662,-6.149147435959004,0.0,0.42507689941231774,0.04172283937494825,0.2920248127810823,2,-1.1126628449082892,-0.05081048930657154,True,False,False,555992.0703011755
125.295,214.22265058727467,47.18115650531646,213.77362742566797,47.13972765915662,-5.899147435959232,0.0,0.4490231616067035,0.041428846159838884,0.3081098182110804,2,-1.1126433530221649,-0.050866743910200275,True,False,False,555994.3749171223
125.3,214.2171011122893,47.18086251210135,213.74538168848818,47.13972765915662,-5.649147435959459,0.0,0.47171942380111886,0.041134852944729516,0.3233718875596571,2,-1.1126238611360406,-0.05092299851382901,True,False,False,555996.6795330691
125.305,214.2115516373039,47.18056851888624,213.7183859513084,47.13972765915662,-5.399147435958976,0.0,0.4931656859955069,0.04084085972962015,0.33780607592830786,2,-1.1126043692499163,-0.05097925311745791,True,False,False,555998.984149016
125.31,214.2060021623185,47.18027452567113,213.6926402141286,47.13972765915662,-5.149147435959203,0.0,0.5133619481898961,0.04054686651451078,0.35140858781886347,2,-1.112584877363792,-0.05103550772108664,True,False,False,556001.2887649628
125.315,214.2004526873331,47.17998053245602,213.6681444769488,47.13972765915662,-4.8991474359594305,0.0,0.5323082103842864,0.040252873299401415,0.36417646306963486,2,-1.1125653854776678,-0.05109176232471538,True,False,False,556003.5933809096
125.32000000000001,214.1949032123477,47.17968653924091,213.64489873976902,47.13972765915662,-4.649147435958947,0.0,0.5500044725786779,0.03995888008429205,0.37610736039071385,2,-1.1125458935915435,-0.051148016928344274,True,False,False,556005.8979968565
125.325,214.18935373736232,47.1793925460258,213.62290300258923,47.13972765915662,-4.399147435959176,0.0,0.5664507347730989,0.03966488686918268,0.38719940493382543,2,-1.1125264017054193,-0.05120427153197301,True,False,False,556008.2026128034
125.33,214.18380426237692,47.17909855281069,213.60215726540943,47.13972765915662,-4.149147435959402,0.0,0.5816469969674927,0.03937089365407331,0.3974510788892725,2,-1.112506909819295,-0.051260526135601746,True,False,False,556010.5072287503
125.33500000000001,214.17825478739152,47.178804559595584,213.58266152822964,47.13972765915662,-3.899147435958919,0.0,0.5955932591618875,0.039076900438963946,0.406861141619894,2,-1.1124874179331707,-0.05131678073923064,True,False,False,556012.8118446971
125.34,214.17270531240615,47.178510566380474,213.56441579104984,47.13972765915662,-3.6491474359591467,0.0,0.608289521356312,0.03878290722385458,0.4154285704655136,2,-1.1124679260470465,-0.05137303534285938,True,False,False,556015.1164606439
125.345,214.16715583742075,47.178216573165365,213.54742005387004,47.13972765915662,-3.3991474359593736,0.0,0.6197357835507091,0.03848891400874521,0.4231525162701179,2,-1.112448434160922,-0.05142928994648811,True,False,False,556017.4210765908
125.35000000000001,214.16160636243535,47.177922579950256,213.53167431669024,47.13972765915662,-3.149147435958891,0.0,0.6299320457451074,0.038194920793635845,0.4300322695655118,2,-1.1124289422747977,-0.05148554455011701,True,False,False,556019.7256925376
125.355,214.15605688744995,47.177628586735146,213.51717857951044,47.13972765915662,-2.899147435959118,0.0,0.6388783079395068,0.03790092757852648,0.43606723458440394,2,-1.1124094503886734,-0.051541799153745745,True,False,False,556022.0303084844
125.36,214.15050741246458,47.17733459352004,213.50393284233064,47.13972765915662,-2.649147435959345,0.0,0.6465745701339358,0.03760693436341711,0.44125690910818516,2,-1.1123899585025492,-0.05159805375737448,True,False,False,556024.3349244313
125.36500000000001,214.14495793747918,47.17704060030493,213.49193710515084,47.13972765915662,-2.399147435958862,0.0,0.6530208323283375,0.03731294114830774,0.4456008687221336,2,-1.112370466616425,-0.051654308361003376,True,False,False,556026.6395403781
125.37,214.13940846249378,47.17674660708982,213.48119136797104,47.13972765915662,-2.1491474359590894,0.0,0.6582170945227404,0.037018947933198376,0.4490987544451494,2,-1.1123509747303006,-0.05171056296463211,True,False,False,556028.944156325
125.375,214.1338589875084,47.17645261387471,213.47169563079123,47.13972765915662,-1.8991474359593168,0.0,0.6621633567171727,0.03672495471808901,0.45175026297903537,2,-1.1123314828441764,-0.05176681756826085,True,False,False,556031.2487722718
125.38000000000001,214.12830951252297,47.1761586206596,213.46344989361143,47.13972765915662,-1.6491474359588338,0.0,0.6648596189115494,0.03643096150297964,0.4535551390218585,2,-1.112311990958052,-0.05182307217188974,True,False,False,556033.5533882186
125.385,214.1227600375376,47.17586462744449,213.45645415643162,47.13972765915662,-1.399147435959061,0.0,0.6663058811059841,0.036136968287870275,0.45451316923549867,2,-1.1122924990719278,-0.05187932677551848,True,False,False,556035.8580041656
125.39,214.1172105625522,47.17557063422938,213.4507084192518,47.13972765915662,-1.1491474359592886,0.0,0.6665021433003915,0.03584297507276091,0.454624177563993,2,-1.1122730071858036,-0.051935581379147215,True,False,False,556038.1626201124
125.395,214.11166108756683,47.17527664101427,213.446212682072,47.13972765915662,-0.8991474359595159,0.0,0.6654484054948284,0.03554898185765154,0.4538880216837278,2,-1.1122535152996793,-0.05199183598277595,True,False,False,556040.4672360593
125.4,214.10611161258143,47.17498264779916,213.44296694489222,47.13972765915662,-0.6491474359590327,0.0,0.6631446676892097,0.03525498864254217,0.4523045904284624,2,-1.112234023413555,-0.05204809058640485,True,False,False,556042.7718520061
125.405,214.10056213759603,47.17468865458405,213.44097120771244,47.13972765915662,-0.39914743595926006,0.0,0.659590929883592,0.034960995427432806,0.44987380208715744,2,-1.1122145315274308,-0.05210434519003358,True,False,False,556045.0764679529
125.41,214.09501266261063,47.17439466136894,213.44022547053265,47.13972765915662,-0.14914743595948743,0.0,0.6547871920779755,0.03466700221232344,0.44659560351600086,2,-1.1121950396413063,-0.05216059979366232,True,False,False,556047.3810838998
125.415,214.08946318762523,47.174100668153834,213.44022547053265,47.13972765915662,0.0,0.0,0.6492377170925749,0.03437300899721407,0.4428118267745841,0,-1.112175547755182,-0.052216854397291214,True,False,False,556049.6856998466
125.42,214.08391371263986,47.173806674938724,213.44022547053265,47.13972765915662,0.0,0.0,0.6436882421072028,0.034079015782104705,0.4390280286468355,0,-1.1121560558690577,-0.05227310900091995,True,False,False,556051.9903157934
125.425,214.07836423765445,47.173512681723615,213.44022547053265,47.13972765915662,0.0,0.0,0.6381387671218022,0.03378502256699534,0.435244209137638,0,-1.1121365639829335,-0.052329363604548686,True,False,False,556054.2949317403
125.43,214.07281476266905,47.173218688508506,213.44022547053265,47.13972765915662,0.0,0.0,0.6325892921364016,0.03349102935188597,0.4314603682519263,0,-1.1121170720968092,-0.05238561820817758,True,False,False,556056.5995476871
125.435,214.06726528768368,47.172924695293396,213.44022547053265,47.13972765915662,0.0,0.0,0.6270398171510294,0.0331970361367766,0.42767650599468543,0,-1.112097580210685,-0.05244187281180632,True,False,False,556058.9041636339
125.44,214.06171581269828,47.17263070207829,213.44022547053265,47.13972765915662,0.0,0.0,0.6214903421656288,0.032903042921667236,0.42389262237079883,0,-1.1120780883245607,-0.05249812741543505,True,False,False,556061.2087795808
125.44500000000001,214.05616633771288,47.17233670886318,213.44022547053265,47.13972765915662,0.0,0.0,0.6159408671802282,0.03260904970655787,0.42010871738521705,0,-1.1120585964384364,-0.05255438201906395,True,False,False,556063.5133955277
125.45,214.05061686272748,47.17204271564807,213.44022547053265,47.13972765915662,0.0,0.0,0.6103913921948276,0.0323150564914485,0.41632479104285774,0,-1.1120391045523121,-0.052610636622692684,True,False,False,556065.8180114746
125.455,214.0450673877421,47.17174872243296,213.44022547053265,47.13972765915662,0.0,0.0,0.6048419172094555,0.032021063276339135,0.4125408433487076,0,-1.1120196126661879,-0.05266689122632142,True,False,False,556068.1226274214
125.46000000000001,214.0395179127567,47.17145472921785,213.44022547053265,47.13972765915662,0.0,0.0,0.5992924422240549,0.03172707006122977,0.40875687430764823,0,-1.1120001207800636,-0.052723145829950316,True,False,False,556070.4272433682
125.465,214.0339684377713,47.17116073600274,213.44022547053265,47.13972765915662,0.0,0.0,0.5937429672386543,0.0314330768461204,0.404972883924615,0,-1.1119806288939393,-0.05277940043357905,True,False,False,556072.7318593151
125.47,214.0284189627859,47.17086674278763,213.44022547053265,47.13972765915662,0.0,0.0,0.5881934922532537,0.031139083631011033,0.4011888722045763,0,-1.1119611370078148,-0.05283565503720779,True,False,False,556075.0364752619
125.47500000000001,214.0228694878005,47.17057274957252,213.44022547053265,47.13972765915662,0.0,0.0,0.5826440172678531,0.030845090415901666,0.3974048391524497,0,-1.1119416451216906,-0.05289190964083668,True,False,False,556077.3410912087
125.48,214.01732001281513,47.17027875635741,213.44022547053265,47.13972765915662,0.0,0.0,0.5770945422824809,0.0305510972007923,0.3936207847731704,0,-1.1119221532355663,-0.05294816424446542,True,False,False,556079.6457071556
125.485,214.01177053782973,47.1699847631423,213.44022547053265,47.13972765915662,0.0,0.0,0.5715450672970803,0.03025710398568293,0.3898367090716723,0,-1.111902661349442,-0.053004418848094155,True,False,False,556081.9503231024
125.49000000000001,214.00622106284433,47.16969076992719,213.44022547053265,47.13972765915662,0.0,0.0,0.5659955923116797,0.029963110770573564,0.386052612052891,0,-1.1118831694633178,-0.05306067345172305,True,False,False,556084.2549390492
125.495,214.00067158785896,47.169396776712084,213.44022547053265,47.13972765915662,0.0,0.0,0.5604461173263076,0.029669117555464197,0.3822684937217777,0,-1.1118636775771935,-0.053116928055351786,True,False,False,556086.5595549961
125.5,213.99512211287356,47.169102783496974,213.44022547053265,47.13972765915662,0.0,0.0,0.554896642340907,0.02937512434035483,0.37848435408321635,0,-1.1118441856910692,-0.05317318265898052,True,False,False,556088.8641709429
125.50500000000001,213.98957263788816,47.168808790281865,213.44022547053265,47.13972765915662,0.0,0.0,0.5493471673555064,0.029081131125245463,0.3747001931421941,0,-1.111824693804945,-0.05322943726260942,True,False,False,556091.1687868899
125.51,213.98402316290276,47.168514797066756,213.44022547053265,47.13972765915662,0.0,0.0,0.5437976923701058,0.028787137910136096,0.3709160109036279,0,-1.1118052019188207,-0.053285691866238154,True,False,False,556093.4734028367
125.515,213.9784736879174,47.168220803851646,213.44022547053265,47.13972765915662,0.0,0.0,0.5382482173847336,0.02849314469502673,0.3671318073724542,0,-1.1117857100326964,-0.05334194646986689,True,False,False,556095.7780187835
125.52,213.97292421293199,47.16792681063654,213.44022547053265,47.13972765915662,0.0,0.0,0.532698742399333,0.02819915147991736,0.3633475825536073,0,-1.1117662181465722,-0.053398201073495626,True,False,False,556098.0826347304
125.525,213.96737473794659,47.16763281742143,213.44022547053265,47.13972765915662,0.0,0.0,0.5271492674139324,0.027905158264807994,0.35956333645202304,0,-1.111746726260448,-0.05345445567712452,True,False,False,556100.3872506772
125.53,213.9618252629612,47.16733882420632,213.44022547053265,47.13972765915662,0.0,0.0,0.5215997924285602,0.027611165049698627,0.35577906907265516,0,-1.1117272343743236,-0.05351071028075326,True,False,False,556102.691866624
125.535,213.9562757879758,47.16704483099121,213.44022547053265,47.13972765915662,0.0,0.0,0.5160503174431597,0.02731717183458926,0.3519947804203866,0,-1.1117077424881991,-0.05356696488438199,True,False,False,556104.9964825709
125.54,213.9507263129904,47.1667508377761,213.44022547053265,47.13972765915662,0.0,0.0,0.5105008424577591,0.027023178619479893,0.34821047050020615,0,-1.1116882506020749,-0.05362321948801089,True,False,False,556107.3010985177
125.545,213.945176838005,47.16645684456099,213.44022547053265,47.13972765915662,0.0,0.0,0.5049513674723585,0.026729185404370526,0.34442613931703175,0,-1.1116687587159506,-0.053679474091639624,True,False,False,556109.6057144646
125.55,213.93962736301964,47.16616285134588,213.44022547053265,47.13972765915662,0.0,0.0,0.4994018924869863,0.02643519218926116,0.3406417868758001,0,-1.1116492668298263,-0.05373572869526836,True,False,False,556111.9103304114
125.555,213.93407788803424,47.16586885813077,213.44022547053265,47.13972765915662,0.0,0.0,0.4938524175015857,0.02614119897415179,0.33685741318144835,0,-1.111629774943702,-0.053791983298897256,True,False,False,556114.2149463582
125.56,213.92852841304884,47.16557486491566,213.44022547053265,47.13972765915662,0.0,0.0,0.4883029425161851,0.025847205759042424,0.3330730182389121,0,-1.1116102830575778,-0.05384823790252599,True,False,False,556116.5195623052
125.565,213.92297893806344,47.16528087170055,213.44022547053265,47.13972765915662,0.0,0.0,0.4827534675307845,0.025553212543933057,0.32928860205311217,0,-1.1115907911714535,-0.05390449250615473,True,False,False,556118.824178252
125.57000000000001,213.91742946307804,47.16498687848544,213.44022547053265,47.13972765915662,0.0,0.0,0.4772039925453839,0.02525921932882369,0.32550416462901904,0,-1.1115712992853293,-0.05396074710978362,True,False,False,556121.1287941989
125.575,213.91187998809266,47.164692885270334,213.44022547053265,47.13972765915662,0.0,0.0,0.47165451756001175,0.024965226113714323,0.3217197059715713,0,-1.111551807399205,-0.05401700171341236,True,False,False,556123.4334101457
125.58,213.90633051310726,47.164398892055225,213.44022547053265,47.13972765915662,0.0,0.0,0.46610504257461116,0.024671232898604956,0.3179352260856712,0,-1.1115323155130807,-0.054073256317041095,True,False,False,556125.7380260925
125.58500000000001,213.90078103812186,47.164104898840115,213.44022547053265,47.13972765915662,0.0,0.0,0.46055556758921057,0.02437723968349559,0.31415072497625707,0,-1.1115128236269565,-0.05412951092066999,True,False,False,556128.0426420394
125.59,213.8952315631365,47.163810905625006,213.44022547053265,47.13972765915662,0.0,0.0,0.4550060926038384,0.02408324646838622,0.3103662026483195,0,-1.1114933317408322,-0.054185765524298726,True,False,False,556130.3472579862
125.595,213.8896820881511,47.1635169124099,213.44022547053265,47.13972765915662,0.0,0.0,0.4494566176184378,0.023789253253276854,0.30658165910674434,0,-1.1114738398547077,-0.05424202012792746,True,False,False,556132.651873933
125.60000000000001,213.8841326131657,47.16322291919479,213.44022547053265,47.13972765915662,0.0,0.0,0.4439071426330372,0.023495260038167487,0.3027970943564716,0,-1.1114543479685834,-0.05429827473155636,True,False,False,556134.9564898799
125.605,213.8785831381803,47.16292892597968,213.44022547053265,47.13972765915662,0.0,0.0,0.4383576676476366,0.02320126682305812,0.29901250840247406,0,-1.1114348560824592,-0.054354529335185094,True,False,False,556137.2611058267
125.61,213.87303366319492,47.16263493276457,213.44022547053265,47.13972765915662,0.0,0.0,0.43280819266226445,0.022907273607948753,0.29522790124969206,0,-1.111415364196335,-0.05441078393881383,True,False,False,556139.5657217735
125.61500000000001,213.86748418820952,47.16234093954946,213.44022547053265,47.13972765915662,0.0,0.0,0.42725871767686385,0.022613280392839386,0.2914432729030317,0,-1.1113958723102106,-0.054467038542442725,True,False,False,556141.8703377204
125.62,213.86193471322412,47.16204694633435,213.44022547053265,47.13972765915662,0.0,0.0,0.42170924269146326,0.02231928717773002,0.2876586233674326,0,-1.1113763804240864,-0.05452329314607146,True,False,False,556144.1749536673
125.625,213.85638523823872,47.16175295311924,213.44022547053265,47.13972765915662,0.0,0.0,0.41615976770606267,0.02202529396262065,0.2838739526478714,0,-1.111356888537962,-0.0545795477497002,True,False,False,556146.4795696142
125.63000000000001,213.85083576325331,47.16145895990413,213.44022547053265,47.13972765915662,0.0,0.0,0.4106102927206621,0.021731300747511284,0.2800892607492716,0,-1.1113373966518378,-0.05463580235332909,True,False,False,556148.784185561
125.635,213.84528628826794,47.16116496668902,213.44022547053265,47.13972765915662,0.0,0.0,0.4050608177352899,0.021437307532401917,0.27630454767657586,0,-1.1113179047657136,-0.05469205695695783,True,False,False,556151.0888015078
125.64,213.83973681328254,47.16087097347391,213.44022547053265,47.13972765915662,0.0,0.0,0.3995113427498893,0.02114331431729255,0.2725198134347276,0,-1.1112984128795893,-0.054748311560586564,True,False,False,556153.3934174547
125.645,213.83418733829717,47.1605769802588,213.44022547053265,47.13972765915662,0.0,0.0,0.39396186776451714,0.020849321102183183,0.26873505802868647,0,-1.111278920993465,-0.0548045661642153,True,False,False,556155.6980334015
125.65,213.82863786331177,47.16028298704369,213.44022547053265,47.13972765915662,0.0,0.0,0.38841239277911654,0.020555327887073815,0.26495028146336336,0,-1.1112594291073408,-0.054860820767844196,True,False,False,556158.0026493483
125.655,213.82308838832637,47.159988993828584,213.44022547053265,47.13972765915662,0.0,0.0,0.38286291779371595,0.020261334671964448,0.26116548374370224,0,-1.1112399372212165,-0.05491707537147293,True,False,False,556160.3072652952
125.66,213.81753891334097,47.159695000613475,213.44022547053265,47.13972765915662,0.0,0.0,0.37731344280831536,0.01996734145685508,0.25738066487468375,0,-1.111220445335092,-0.05497332997510167,True,False,False,556162.611881242
125.665,213.81198943835557,47.159401007398365,213.44022547053265,47.13972765915662,0.0,0.0,0.37176396782291476,0.019673348241745714,0.2535958248612381,0,-1.1112009534489677,-0.05502958457873056,True,False,False,556164.9164971889
125.67,213.8064399633702,47.159107014183256,213.44022547053265,47.13972765915662,0.0,0.0,0.3662144928375426,0.019379355026636347,0.2498109637083118,0,-1.1111814615628435,-0.0550858391823593,True,False,False,556167.2211131357
125.675,213.8008904883848,47.15881302096815,213.44022547053265,47.13972765915662,0.0,0.0,0.360665017852142,0.01908536181152698,0.24602608142085464,0,-1.1111619696767192,-0.055142093785988035,True,False,False,556169.5257290825
125.68,213.7953410133994,47.15851902775304,213.44022547053265,47.13972765915662,0.0,0.0,0.3551155428667414,0.018791368596417612,0.24224117800381548,0,-1.111142477790595,-0.05519834838961693,True,False,False,556171.8303450295
125.685,213.78979153841402,47.15822503453793,213.44022547053265,47.13972765915662,0.0,0.0,0.34956606788136924,0.018497375381308245,0.23845625346214572,0,-1.1111229859044707,-0.055254602993245666,True,False,False,556174.1349609763
125.69,213.78424206342862,47.15793104132282,213.44022547053265,47.13972765915662,0.0,0.0,0.34401659289596864,0.018203382166198878,0.23467130780079845,0,-1.1111034940183464,-0.0553108575968744,True,False,False,556176.4395769231
125.69500000000001,213.77869258844322,47.15763704810771,213.44022547053265,47.13972765915662,0.0,0.0,0.33846711791056805,0.01790938895108951,0.2308863410247263,0,-1.1110840021322221,-0.0553671122005033,True,False,False,556178.74419287
125.7,213.77314311345782,47.1573430548926,213.44022547053265,47.13972765915662,0.0,0.0,0.33291764292516746,0.017615395735980144,0.2271013531388857,0,-1.1110645102460979,-0.055423366804132033,True,False,False,556181.0488088168
125.705,213.76759363847245,47.15704906167749,213.44022547053265,47.13972765915662,0.0,0.0,0.3273681679397953,0.017321402520870777,0.22331634414823273,0,-1.1110450183599736,-0.05547962140776077,True,False,False,556183.3534247637
125.71000000000001,213.76204416348705,47.15675506846238,213.44022547053265,47.13972765915662,0.0,0.0,0.3218186929543947,0.01702740930576141,0.2195313140577267,0,-1.1110255264738493,-0.055535876011389665,True,False,False,556185.6580407105
125.715,213.75649468850165,47.15646107524727,213.44022547053265,47.13972765915662,0.0,0.0,0.3162692179689941,0.016733416090652042,0.21574626287232895,0,-1.111006034587725,-0.0555921306150184,True,False,False,556187.9626566573
125.72,213.75094521351625,47.15616708203216,213.44022547053265,47.13972765915662,0.0,0.0,0.3107197429835935,0.016439422875542675,0.21196119059698437,0,-1.1109865427016006,-0.05564838521864714,True,False,False,556190.2672726042
125.72500000000001,213.74539573853085,47.15587308881705,213.44022547053265,47.13972765915662,0.0,0.0,0.3051702679981929,0.016145429660433308,0.2081760972366939,0,-1.1109670508154763,-0.05570463982227603,True,False,False,556192.571888551
125.73,213.73984626354547,47.155579095601944,213.44022547053265,47.13972765915662,0.0,0.0,0.29962079301282074,0.01585143644532394,0.2043909827964245,0,-1.110947558929352,-0.05576089442590477,True,False,False,556194.8765044978
125.735,213.73429678856007,47.155285102386834,213.44022547053265,47.13972765915662,0.0,0.0,0.29407131802742015,0.015557443230214574,0.20060584728109598,0,-1.1109280670432278,-0.055817149029533504,True,False,False,556197.1811204447
125.74000000000001,213.72874731357467,47.154991109171725,213.44022547053265,47.13972765915662,0.0,0.0,0.28852184304201955,0.015263450015105207,0.19682069069573446,0,-1.1109085751571035,-0.0558734036331624,True,False,False,556199.4857363916
125.745,213.7231978385893,47.154697115956616,213.44022547053265,47.13972765915662,0.0,0.0,0.2829723680566474,0.01496945679999584,0.1930355130453166,0,-1.1108890832709792,-0.055929658236791135,True,False,False,556201.7903523385
125.75,213.7176483636039,47.15440312274151,213.44022547053265,47.13972765915662,0.0,0.0,0.2774228930712468,0.014675463584893578,0.18925031433479061,0,-1.110869591384855,-0.05598591284041987,True,False,False,556204.0949682853
125.75500000000001,213.7120988886185,47.1541091295264,213.44022547053265,47.13972765915662,0.0,0.0,0.2718734180858462,0.014381470369777105,0.1854650945691396,0,-1.1108500994987307,-0.05604216744404877,True,False,False,556206.3995842321
125.76,213.7065494136331,47.15381513631129,213.44022547053265,47.13972765915662,0.0,0.0,0.2663239431004456,0.014087477154667738,0.1816798537533901,0,-1.1108306076126064,-0.0560984220476775,True,False,False,556208.704200179
125.765,213.70099993864773,47.153521143096185,213.44022547053265,47.13972765915662,0.0,0.0,0.26077446811507343,0.013793483939565476,0.17789459189253787,0,-1.1108111157264822,-0.05615467665130624,True,False,False,556211.0088161258
125.77,213.69545046366233,47.153227149881076,213.44022547053265,47.13972765915662,0.0,0.0,0.25522499312967284,0.013499490724456109,0.17410930899153013,0,-1.110791623840358,-0.056210931254934975,True,False,False,556213.3134320726
125.775,213.68990098867692,47.152933156665966,213.44022547053265,47.13972765915662,0.0,0.0,0.24967551814427225,0.013205497509346742,0.17032400505542744,0,-1.1107721319542336,-0.05626718585856387,True,False,False,556215.6180480195
125.78,213.68435151369155,47.15263916345086,213.44022547053265,47.13972765915662,0.0,0.0,0.24412604315890007,0.012911504294237375,0.16653868008924316,0,-1.1107526400681094,-0.056323440462192606,True,False,False,556217.9226639663
125.785,213.67880203870615,47.15234517023575,213.44022547053265,47.13972765915662,0.0,0.0,0.23857656817349948,0.012617511079128008,0.16275333409796594,0,-1.1107331481819849,-0.05637969506582134,True,False,False,556220.2272799131
125.79,213.67325256372075,47.15205117702064,213.44022547053265,47.13972765915662,0.0,0.0,0.2330270931880989,0.01232351786401864,0.15896796708662592,0,-1.1107136562958606,-0.05643594966945024,True,False,False,556222.53189586
125.795,213.66770308873535,47.15175718380553,213.44022547053265,47.13972765915662,0.0,0.0,0.2274776182026983,0.012029524648909273,0.15518257906029895,0,-1.1106941644097363,-0.05649220427307897,True,False,False,556224.8365118069
125.8,213.66215361374998,47.15146319059042,213.44022547053265,47.13972765915662,0.0,0.0,0.22192814321732612,0.011735531433799906,0.15139717002403766,0,-1.110674672523612,-0.05654845887670771,True,False,False,556227.1411277538
125.805,213.65660413876458,47.15116919737531,213.44022547053265,47.13972765915662,0.0,0.0,0.21637866823192553,0.011441538218690539,0.147611739982854,0,-1.1106551806374878,-0.056604713480336605,True,False,False,556229.4457437006
125.81,213.65105466377918,47.1508752041602,213.44022547053265,47.13972765915662,0.0,0.0,0.21082919324652494,0.011147545003581172,0.14382628894187968,0,-1.1106356887513635,-0.05666096808396534,True,False,False,556231.7503596474
125.815,213.64550518879378,47.15058121094509,213.44022547053265,47.13972765915662,0.0,0.0,0.20527971826112434,0.010853551788471805,0.14004081690619152,0,-1.1106161968652393,-0.05671722268759408,True,False,False,556234.0549755943
125.82000000000001,213.63995571380838,47.15028721772998,213.44022547053265,47.13972765915662,0.0,0.0,0.19973024327572375,0.010559558573362438,0.13625532388088626,0,-1.110596704979115,-0.05677347729122297,True,False,False,556236.3595915411
125.825,213.634406238823,47.14999322451487,213.44022547053265,47.13972765915662,0.0,0.0,0.19418076829035158,0.01026556535825307,0.13246980987115087,0,-1.1105772130929907,-0.05682973189485171,True,False,False,556238.664207488
125.83,213.6288567638376,47.14969923129976,213.44022547053265,47.13972765915662,0.0,0.0,0.188631293304951,0.009971572143143703,0.12868427488209125,0,-1.1105577212068665,-0.056885986498480444,True,False,False,556240.9688234348
125.83500000000001,213.6233072888522,47.149405238084654,213.44022547053265,47.13972765915662,0.0,0.0,0.1830818183195504,0.009677578928034336,0.12489871891891237,0,-1.1105382293207422,-0.05694224110210934,True,False,False,556243.2734393816
125.84,213.61775781386683,47.149111244869545,213.44022547053265,47.13972765915662,0.0,0.0,0.17753234333417822,0.009383585712924969,0.12111314198683203,0,-1.110518737434618,-0.056998495705738075,True,False,False,556245.5780553285
125.845,213.61220833888143,47.148817251654435,213.44022547053265,47.13972765915662,0.0,0.0,0.17198286834877763,0.009089592497815602,0.11732754409110692,0,-1.1104992455484934,-0.05705475030936681,True,False,False,556247.8826712753
125.85000000000001,213.60665886389603,47.148523258439326,213.44022547053265,47.13972765915662,0.0,0.0,0.16643339336337704,0.008795599282706235,0.11354192523703743,0,-1.1104797536623692,-0.05711100491299571,True,False,False,556250.1872872221
125.855,213.60110938891063,47.14822926522422,213.44022547053265,47.13972765915662,0.0,0.0,0.16088391837797644,0.008501606067596867,0.10975628542995644,0,-1.110460261776245,-0.05716725951662444,True,False,False,556252.4919031691
125.86,213.59555991392526,47.14793527200911,213.44022547053265,47.13972765915662,0.0,0.0,0.15533444339260427,0.0082076128524875,0.105970624675328,0,-1.1104407698901206,-0.05722351412025318,True,False,False,556254.7965191159
125.86500000000001,213.59001043893986,47.147641278794,213.44022547053265,47.13972765915662,0.0,0.0,0.14978496840720368,0.007913619637378133,0.10218494297858234,0,-1.1104212780039964,-0.057279768723882074,True,False,False,556257.1011350628
125.87,213.58446096395446,47.14734728557889,213.44022547053265,47.13972765915662,0.0,0.0,0.14423549342180308,0.007619626422268766,0.0983992403453054,0,-1.110401786117872,-0.05733602332751081,True,False,False,556259.4057510096
125.875,213.57891148896908,47.14705329236378,213.44022547053265,47.13972765915662,0.0,0.0,0.1386860184364309,0.007325633207159399,0.0946135167811682,0,-1.1103822942317478,-0.057392277931139546,True,False,False,556261.7103669564
125.88000000000001,213.57336201398365,47.14675929914867,213.44022547053265,47.13972765915662,0.0,0.0,0.1331365434510019,0.007031639992050032,0.09082777229194676,0,-1.1103628023456236,-0.05744853253476844,True,False,False,556264.0149829033
125.885,213.56781253899828,47.14646530593356,213.44022547053265,47.13972765915662,0.0,0.0,0.12758706846562973,0.0067376467769406645,0.08704200688363868,0,-1.1103433104594993,-0.05750478713839718,True,False,False,556266.3195988501
125.89,213.56226306401288,47.14617131271845,213.44022547053265,47.13972765915662,0.0,0.0,0.12203759348022913,0.006443653561831297,0.08325622056230368,0,-1.110323818573375,-0.05756104174202591,True,False,False,556268.6242147969
125.895,213.5567135890275,47.14587731950334,213.44022547053265,47.13972765915662,0.0,0.0,0.11648811849485696,0.00614966034672193,0.07947041333436994,0,-1.1103043266872508,-0.05761729634565465,True,False,False,556270.9288307438
125.9,213.5511641140421,47.14558332628823,213.44022547053265,47.13972765915662,0.0,0.0,0.11093864350945637,0.005855667131612563,0.07568458520643087,0,-1.1102848348011265,-0.057673550949283545,True,False,False,556273.2334466906
125.905,213.5456146390567,47.14528933307312,213.44022547053265,47.13972765915662,0.0,0.0,0.10538916852405578,0.005561673916503196,0.07189873618550915,0,-1.1102653429150022,-0.05772980555291228,True,False,False,556275.5380626374
125.91,213.5400651640713,47.14499533985801,213.44022547053265,47.13972765915662,0.0,0.0,0.09983969353865518,0.005267680701393829,0.0681128662790568,0,-1.1102458510288777,-0.057786060156541016,True,False,False,556277.8426785843
125.915,213.5345156890859,47.144701346642904,213.44022547053265,47.13972765915662,0.0,0.0,0.09429021855325459,0.0049736874862844616,0.06432697549517369,0,-1.1102263591427535,-0.05784231476016991,True,False,False,556280.1472945312
125.92,213.52896621410054,47.144407353427795,213.44022547053265,47.13972765915662,0.0,0.0,0.08874074356788242,0.004679694271175094,0.06054106384271156,0,-1.1102068672566292,-0.05789856936379865,True,False,False,556282.4519104781
125.925,213.52341673911513,47.144113360212685,213.44022547053265,47.13972765915662,0.0,0.0,0.08319126858248183,0.004385701056065727,0.056755131331517314,0,-1.110187375370505,-0.057954823967427384,True,False,False,556284.7565264249
125.93,213.51786726412973,47.143819366997576,213.44022547053265,47.13972765915662,0.0,0.0,0.07764179359708123,0.00409170784095636,0.05296917797296081,0,-1.1101678834843807,-0.05801107857105628,True,False,False,556287.0611423717
125.935,213.51231778914436,47.14352537378247,213.44022547053265,47.13972765915662,0.0,0.0,0.07209231861170906,0.003797714625846993,0.04918320378033003,0,-1.1101483915982564,-0.058067333174685015,True,False,False,556289.3657583186
125.94,213.50676831415896,47.14323138056736,213.44022547053265,47.13972765915662,0.0,0.0,0.06654284362630847,0.0035037214107376258,0.04539720876964775,0,-1.1101288997121321,-0.05812358777831375,True,False,False,556291.6703742654
125.94500000000001,213.50121883917356,47.14293738735225,213.44022547053265,47.13972765915662,0.0,0.0,0.060993368640907875,0.0032097281956282586,0.041611192961099,0,-1.1101094078260079,-0.05817984238194265,True,False,False,556293.9749902122
125.95,213.49566936418816,47.14264339413714,213.44022547053265,47.13972765915662,0.0,0.0,0.05544389365550728,0.0029157349805188915,0.03782515638088746,0,-1.1100899159398836,-0.05823609698557138,True,False,False,556296.2796061591
125.955,213.4901198892028,47.14234940092203,213.44022547053265,47.13972765915662,0.0,0.0,0.04989441867013511,0.0026217417654095243,0.03403909906472339,0,-1.1100704240537593,-0.05829235158920012,True,False,False,556298.5842221059
125.96000000000001,213.4845704142174,47.14205540770692,213.44022547053265,47.13972765915662,0.0,0.0,0.04434494368473452,0.002327748550300157,0.030253021063651474,0,-1.110050932167635,-0.058348606192829014,True,False,False,556300.8888380527
125.965,213.479020939232,47.14176141449181,213.44022547053265,47.13972765915662,0.0,0.0,0.038795468699333924,0.00203375533519079,0.026466922455235766,0,-1.1100314402815108,-0.05840486079645775,True,False,False,556303.1934539996
125.97,213.4734714642466,47.1414674212767,213.44022547053265,47.13972765915662,0.0,0.0,0.03324599371393333,0.0017397621200814228,0.022680803365440615,0,-1.1100119483953863,-0.058461115400086486,True,False,False,556305.4980699464
125.97500000000001,213.46792198926119,47.14117342806159,213.44022547053265,47.13972765915662,0.0,0.0,0.027696518728532737,0.0014457689049720557,0.018894664017259376,0,-1.109992456509262,-0.05851737000371538,True,False,False,556307.8026858934
125.98,213.4623725142758,47.14087943484648,213.44022547053265,47.13972765915662,0.0,0.0,0.022147043743160566,0.0011517756898626885,0.015108504852359985,0,-1.1099729646231378,-0.05857362460734412,True,False,False,556310.1073018402
125.985,213.4568230392904,47.14058544163137,213.44022547053265,47.13972765915662,0.0,0.0,0.016597568757759973,0.0008577824747533214,0.011322326896429969,0,-1.1099534727370135,-0.05862987921097285,True,False,False,556312.411917787
125.99000000000001,213.451273564305,47.140291448416264,213.44022547053265,47.13972765915662,0.0,0.0,0.01104809377235938,0.0005637892596439542,0.007536133226668502,0,-1.1099339808508892,-0.05868613381460175,True,False,False,556314.7165337339
125.995,213.44572408931964,47.139997455201154,213.44022547053265,47.13972765915662,0.0,0.0,0.005498618786987208,0.00026979604453458705,0.0037499393283708226,0,-1.109914488964765,-0.058742388418230485,True,False,False,556317.0211496807
126.0,213.44017461433424,47.139703461986045,213.44022547053265,47.13972765915662,0.0,0.0,-5.0856198413384845e-05,-2.4197170574780102e-05,4.221589441243584e-05,0,-1.1098949970786407,-0.05879864302185922,True,False,False,556319.3257656276
126.00500000000001,213.43464868628251,47.139353810890654,213.44022547053265,47.13972765915662,0.0,0.0,-0.005576784250138189,-0.00037384826596564835,0.0038117904541924647,0,-1.1098714501449485,-0.05885430090214179,True,False,False,556322.0866419707
126.01,213.42912275823082,47.13900415979526,213.44022547053265,47.13972765915662,0.0,0.0,-0.011102712301834572,-0.0007234993613565166,0.007586834268583199,0,-1.1098479032112565,-0.0589099587824242,True,False,False,556324.8475183137
126.015,213.42359683017912,47.13865450869987,213.44022547053265,47.13972765915662,0.0,0.0,-0.016628640353530955,-0.0010731504567473849,0.011361921611317528,1,-1.1098243562775643,-0.05896561666270661,True,False,False,556327.6083946568
126.02,213.41807090212743,47.13830485760448,213.44022547053265,47.13972765915662,0.0,0.0,-0.022154568405227337,-0.001422801552138253,0.015137038317738407,1,-1.1098008093438723,-0.05902127454298902,True,False,False,556330.3692709999
126.025,213.41254497407573,47.13795520650908,213.44022547053265,47.13972765915662,0.0,0.0,-0.02768049645692372,-0.0017724526475362268,0.018912181528954707,1,-1.10977726241018,-0.05907693242327158,True,False,False,556333.1301473429
126.03,213.40701904602403,47.13760555541369,213.44022547053265,47.13972765915662,0.0,0.0,-0.0332064245086201,-0.002122103742927095,0.02268735028562902,1,-1.1097537154764878,-0.05913259030355399,True,False,False,556335.891023686
126.035,213.40149311797234,47.1372559043183,213.44022547053265,47.13972765915662,0.0,0.0,-0.038732352560316485,-0.0024717548383179633,0.026462544173042366,1,-1.1097301685427958,-0.0591882481838364,True,False,False,556338.6519000292
126.04,213.3959671899206,47.13690625322291,213.44022547053265,47.13972765915662,0.0,0.0,-0.04425828061204129,-0.0028214059337088315,0.030237762981133752,1,-1.1097066216091036,-0.05924390606411897,True,False,False,556341.4127763722
126.045,213.39044126186892,47.13655660212752,213.44022547053265,47.13972765915662,0.0,0.0,-0.04978420866373767,-0.0031710570290996998,0.03401300659085118,1,-1.1096830746754116,-0.05929956394440138,True,False,False,556344.1736527153
126.05,213.38491533381722,47.13620695103213,213.44022547053265,47.13972765915662,0.0,0.0,-0.055310136715434055,-0.003520708124490568,0.03778827492882569,1,-1.1096595277417194,-0.05935522182468379,True,False,False,556346.9345290584
126.055,213.37938940576552,47.13585729993674,213.44022547053265,47.13972765915662,0.0,0.0,-0.06083606476713044,-0.0038703592198814363,0.04156356794650298,1,-1.1096359808080272,-0.05941087970496636,True,False,False,556349.6954054015
126.06,213.37386347771383,47.13550764884134,213.44022547053265,47.13972765915662,0.0,0.0,-0.06636199281882682,-0.00422001031527941,0.0453388856098667,1,-1.1096124338743352,-0.05946653758524877,True,False,False,556352.4562817445
126.065,213.36833754966213,47.13515799774595,213.44022547053265,47.13972765915662,0.0,0.0,-0.0718879208705232,-0.004569661410670278,0.049114227893842205,1,-1.109588886940643,-0.059522195465531176,True,False,False,556355.2171580876
126.07000000000001,213.3628116216104,47.13480834665056,213.44022547053265,47.13972765915662,0.0,0.0,-0.07741384892224801,-0.0049193125060611465,0.052889594779121536,1,-1.1095653400069507,-0.059577853345813746,True,False,False,556357.9780344308
126.075,213.3572856935587,47.13445869555517,213.44022547053265,47.13972765915662,0.0,0.0,-0.08293977697394439,-0.005268963601452015,0.05666498625018147,1,-1.1095417930732587,-0.059633511226096156,True,False,False,556360.7389107738
126.08,213.351759765507,47.13410904445978,213.44022547053265,47.13972765915662,0.0,0.0,-0.08846570502564077,-0.005618614696842883,0.06044040229418519,1,-1.1095182461395665,-0.059689169106378566,True,False,False,556363.4997871169
126.08500000000001,213.34623383745532,47.133759393364386,213.44022547053265,47.13972765915662,0.0,0.0,-0.09399163307733716,-0.005968265792233751,0.06421584290014289,1,-1.1094946992058745,-0.059744826986661136,True,False,False,556366.26066346
126.09,213.34070790940362,47.133409742268995,213.44022547053265,47.13972765915662,0.0,0.0,-0.09951756112903354,-0.0063179168876246194,0.06799130805840745,1,-1.1094711522721823,-0.059800484866943546,True,False,False,556369.021539803
126.095,213.33518198135192,47.133060091173604,213.44022547053265,47.13972765915662,0.0,0.0,-0.10504348918072992,-0.006667567983015488,0.07176679776032534,1,-1.1094476053384903,-0.059856142747225956,True,False,False,556371.7824161461
126.10000000000001,213.3296560533002,47.132710440078206,213.44022547053265,47.13972765915662,0.0,0.0,-0.11056941723245473,-0.007017219078413461,0.07554231199800203,1,-1.109424058404798,-0.05991180062750852,True,False,False,556374.5432924893
126.105,213.3241301252485,47.132360788982815,213.44022547053265,47.13972765915662,0.0,0.0,-0.11609534528415111,-0.00736687017380433,0.07931785076405858,1,-1.1094005114711059,-0.05996745850779093,True,False,False,556377.3041688323
126.11,213.3186041971968,47.132011137887424,213.44022547053265,47.13972765915662,0.0,0.0,-0.12162127333584749,-0.007716521269195198,0.08309341405160496,1,-1.1093769645374139,-0.06002311638807334,True,False,False,556380.0650451754
126.11500000000001,213.3130782691451,47.131661486792034,213.44022547053265,47.13972765915662,0.0,0.0,-0.12714720138754387,-0.008066172364586066,0.08686900185406135,2,-1.1093534176037216,-0.06007877426835591,True,False,False,556382.8259215185
126.12,213.3075523410934,47.13131183569664,213.43897547053265,47.13847765915662,-0.24999999999977263,-0.24999999999977263,-0.1314231294392414,-0.007165823459978071,0.0896905214463327,2,-1.1093298706700296,-0.06013443214863832,True,False,False,556385.5867978615
126.125,213.30202641304172,47.13096218460125,213.43647547053266,47.13597765915662,-0.49999999999954525,-0.49999999999954525,-0.13444905749094005,-0.005015474555371213,0.09160212719394366,2,-1.1093063237363374,-0.06019009002892073,True,False,False,556388.3476742046
126.13000000000001,213.29650048499,47.13061253350586,213.43272547053266,47.13222765915663,-0.7500000000000284,-0.7500000000000284,-0.13622498554266826,-0.001615125650765492,0.09269051403931021,2,-1.1092827768026452,-0.0602457479092033,True,False,False,556391.1085505477
126.135,213.2909745569383,47.13026288241047,213.42772547053266,47.12722765915663,-0.999999999999801,-0.999999999999801,-0.1367509135943692,0.003035223253839092,0.09308841500957749,2,-1.1092592298689532,-0.06030140578948571,True,False,False,556393.8694268907
126.14,213.2854486288866,47.12991323131507,213.42147547053267,47.12097765915664,-1.2499999999995737,-1.2499999999995737,-0.13602684164607126,0.008935572158435434,0.09298238383100418,2,-1.109235682935261,-0.06035706366976812,True,False,False,556396.6303032339
126.145,213.2799227008349,47.12956358021968,213.41397547053268,47.11347765915664,-1.4999999999993463,-1.4999999999993463,-0.13405276969777447,0.016085921063037745,0.09262313542737963,2,-1.109212136001569,-0.06041272155005053,True,False,False,556399.391179577
126.15,213.2743967727832,47.12921392912429,213.40522547053268,47.104727659156644,-1.7499999999998295,-1.7499999999998295,-0.1308286977494788,0.024486269967646024,0.09233534087904478,2,-1.1091885890678768,-0.06046837943033309,True,False,False,556402.15205592
126.155,213.2688708447315,47.1288642780289,213.3952254705327,47.096025464599734,-1.999999999999602,-1.7404389113826368,-0.12635462580118428,0.032838813429165725,0.09204906614024953,2,-1.1091650421341845,-0.0605240373106155,True,False,False,556404.9129322631
126.16,213.2633449166798,47.12851462693351,213.3839754705327,47.088573270042815,-2.2499999999993747,-1.4904389113832468,-0.1206305538528909,0.03994135689069367,0.09130246073130217,2,-1.1091414952004925,-0.06057969519089791,True,False,False,556407.6738086062
126.165,213.2578189886281,47.12816497583812,213.37147547053272,47.0823710754859,-2.499999999999858,-1.2404389113827639,-0.11365648190462707,0.045793900352215644,0.08989857734176797,2,-1.1091179482668003,-0.06063535307118048,True,False,False,556410.4346849492
126.17,213.2522930605764,47.12781532474273,213.35772547053273,47.07741888092899,-2.7499999999996305,-0.990438911382991,-0.10543240995633596,0.050396443813738756,0.08769396667586736,2,-1.1090944013331083,-0.06069101095146289,True,False,False,556413.1955612923
126.175,213.2467671325247,47.127465673647336,213.34272547053274,47.07371668637207,-2.999999999999403,-0.7404389113832184,-0.09595833800804598,0.053748987275263005,0.0845911904706525,2,-1.109070854399416,-0.0607466688317453,True,False,False,556415.9564376355
126.18,213.241241204473,47.12711602255194,213.32647547053273,47.07126449181516,-3.2499999999998863,-0.4904389113827352,-0.08523426605972872,0.055851530736781285,0.08053509204668144,2,-1.1090473074657239,-0.06080232671202787,True,False,False,556418.7173139786
126.185,213.2357152764213,47.12676637145655,213.30897547053274,47.07006229725824,-3.499999999999659,-0.24043891138296258,-0.07326019411144102,0.05670407419830781,0.07551483524628314,2,-1.1090237605320319,-0.06085798459231028,True,False,False,556421.4781903216
126.19,213.2301893483696,47.126416720361156,213.29022547053273,47.07006229725824,-3.7499999999994316,0.0,-0.06003612216312604,0.05635442310291694,0.06961401596007427,2,-1.1090002135983397,-0.060913642472592684,True,False,False,556424.2390666647
126.19500000000001,213.22466342031788,47.126067069265765,213.27022547053272,47.07006229725824,-3.9999999999999147,0.0,-0.04556205021484061,0.05600477200752607,0.06401981456130394,2,-1.1089766666646474,-0.060969300352875254,True,False,False,556426.9999430078
126.2,213.21913749226619,47.125717418170375,213.2489754705327,47.07006229725824,-4.249999999999687,0.0,-0.029837978266527898,0.0556551209121352,0.05924588883233085,2,-1.1089531197309554,-0.061024958233157664,True,False,False,556429.7608193508
126.205,213.2136115642145,47.125367767074984,213.2264754705327,47.07006229725824,-4.49999999999946,0.0,-0.012863906318216323,0.055305469816744335,0.05599448060147416,2,-1.1089295727972632,-0.061080616113440074,True,False,False,556432.521695694
126.21000000000001,213.2080856361628,47.12501811597959,213.2027254705327,47.07006229725824,-4.749999999999943,0.0,0.005360165630094116,0.05495581872135347,0.05507682641230831,2,-1.1089060258635712,-0.061136273993722644,True,False,False,556435.2825720371
126.215,213.2025597081111,47.1246684648842,213.1777254705327,47.07006229725824,-4.999999999999716,0.0,0.024834237578403418,0.0546061676259626,0.05716333585189522,2,-1.108882478929879,-0.061191931874005054,True,False,False,556438.0434483801
126.22,213.1970337800594,47.12431881378881,213.1514754705327,47.07006229725824,-5.249999999999488,0.0,0.04555830952671158,0.05425651653057173,0.062495163017309056,2,-1.108858931996187,-0.061247589754287464,True,False,False,556440.8043247232
126.22500000000001,213.19150785200767,47.12396916269341,213.12397547053268,47.07006229725824,-5.499999999999972,0.0,0.06753238147499019,0.053906865435173756,0.07084837051132085,2,-1.1088353850624948,-0.06130324763457003,True,False,False,556443.5652010663
126.23,213.18598192395598,47.12361951159802,213.09522547053268,47.07006229725824,-5.749999999999744,0.0,0.09075645342329608,0.05355721433978289,0.08176534482804075,2,-1.1088118381288026,-0.06135890551485244,True,False,False,556446.3260774093
126.235,213.18045599590428,47.12326986050263,213.06522547053268,47.07006229725824,-5.999999999999517,0.0,0.11523052537160083,0.05320756324439202,0.09478722559445192,2,-1.1087882911951106,-0.06141456339513485,True,False,False,556449.0869537524
126.24000000000001,213.17493006785259,47.12292020940724,213.03397547053268,47.07006229725824,-6.25,0.0,0.14095459731990445,0.05285791214900115,0.10955231922387201,2,-1.1087647442614184,-0.06147022127541742,True,False,False,556451.8478300956
126.245,213.1694041398009,47.12257055831185,213.00147547053268,47.07006229725824,-6.499999999999773,0.0,0.16792866926820693,0.05250826105361028,0.12580252585726895,2,-1.1087411973277264,-0.06152587915569983,True,False,False,556454.6087064386
126.25,213.1638782117492,47.12222090721646,212.96772547053268,47.07006229725824,-6.749999999999545,0.0,0.19615274121650828,0.052158609958219415,0.14335998770402136,2,-1.1087176503940341,-0.06158153703598224,True,False,False,556457.3695827817
126.25500000000001,213.15835228369747,47.12187125612107,212.9327254705327,47.07006229725824,-7.000000000000028,0.0,0.22562681316478006,0.05180895886282855,0.1621026303025958,2,-1.108694103460342,-0.061637194916264806,True,False,False,556460.1304591248
126.26,213.15282635564577,47.12152160502567,212.8964754705327,47.07006229725824,-7.249999999999801,0.0,0.25635088511307913,0.05145930776743057,0.1819457971810603,2,-1.10867055652665,-0.061692852796547216,True,False,False,556462.8913354678
126.265,213.14730042759408,47.12117195393028,212.8596371739912,47.07006229725824,-7.367659308301345,0.0,0.28766325360288647,0.051109656672039705,0.20239390651211484,2,-1.1086470095929577,-0.06174851067682963,True,False,False,556465.6522118109
126.27,213.14177449954238,47.12082230283489,212.82404887744968,47.07006229725824,-7.117659308302199,0.0,0.31772562209269495,0.05076000557664884,0.2221769835819725,2,-1.1086234626592657,-0.06180416855711204,True,False,False,556468.413088154
126.275,213.13624857149068,47.1204726517395,212.78971058090818,47.07006229725824,-6.8676593083017154,0.0,0.34653799058250456,0.05041035448125797,0.24124208425430754,2,-1.1085999157255735,-0.0618598264373946,True,False,False,556471.173964497
126.28,213.130722643439,47.12012300064411,212.75662228436667,47.07006229725824,-6.617659308301943,0.0,0.3741003590723153,0.0500607033858671,0.25955450975123145,2,-1.1085763687918813,-0.06191548431767701,True,False,False,556473.9348408402
126.285,213.1251967153873,47.119773349548716,212.72478398782516,47.07006229725824,-6.367659308302171,0.0,0.4004127275621272,0.04971105229047623,0.27709062081417435,2,-1.1085528218581893,-0.06197114219795942,True,False,False,556476.6957171833
126.29,213.11967078733556,47.119423698453325,212.69419569128365,47.07006229725824,-6.117659308301687,0.0,0.4254750960519118,0.049361401195085364,0.29383378110785446,2,-1.108529274924497,-0.06202680007824199,True,False,False,556479.4565935263
126.295,213.11414485928387,47.119074047357934,212.66485739474214,47.07006229725824,-5.867659308301915,0.0,0.44928746454172597,0.049011750099694495,0.30977195578180583,2,-1.108505727990805,-0.0620824579585244,True,False,False,556482.2174698694
126.3,213.10861893123217,47.11872439626254,212.63676909820063,47.07006229725824,-5.617659308302142,0.0,0.47184983303154127,0.04866209900430363,0.3248962309186871,2,-1.1084821810571128,-0.06213811583880681,True,False,False,556484.9783462125
126.305,213.10309300318048,47.118374745167145,212.60993080165912,47.07006229725824,-5.367659308301659,0.0,0.4931622015213577,0.048312447908905654,0.3391998681989515,2,-1.1084586341234206,-0.06219377371908938,True,False,False,556487.7392225557
126.31,213.09756707512878,47.118025094071754,212.5843425051176,47.07006229725824,-5.117659308301886,0.0,0.5132245700111753,0.047962796813514785,0.35267768264844435,2,-1.1084350871897286,-0.06224943159937179,True,False,False,556490.5000988987
126.315,213.09204114707708,47.11767544297636,212.5600042085761,47.07006229725824,-4.867659308302114,0.0,0.532036938500994,0.04761314571812392,0.3653256219890224,2,-1.1084115402560364,-0.06230508947965419,True,False,False,556493.2609752418
126.32000000000001,213.08651521902536,47.11732579188097,212.53691591203457,47.07006229725824,-4.61765930830163,0.0,0.5495993069907854,0.04726349462273305,0.37714047551637125,2,-1.1083879933223442,-0.06236074735993676,True,False,False,556496.0218515849
126.325,213.08098929097366,47.11697614078558,212.51507761549306,47.07006229725824,-4.3676593083018584,0.0,0.5659116754806064,0.04691384352734218,0.38811966838148215,2,-1.1083644463886522,-0.06241640524021917,True,False,False,556498.7827279279
126.33,213.07546336292197,47.11662648969019,212.49448931895154,47.07006229725824,-4.117659308302085,0.0,0.5809740439704285,0.04656419243195131,0.39826111350019694,2,-1.10834089945496,-0.06247206312050158,True,False,False,556501.543604271
126.33500000000001,213.06993743487027,47.1162768385948,212.47515102241002,47.07006229725824,-3.8676593083016018,0.0,0.5947864124602518,0.046214541336560444,0.4075631031661278,2,-1.108317352521268,-0.06252772100078414,True,False,False,556504.3044806141
126.34,213.06441150681857,47.1159271874994,212.4570627258685,47.07006229725824,-3.6176593083018296,0.0,0.6073487809500762,0.04586489024116247,0.4160242285373183,2,-1.1082938055875757,-0.06258337888106656,True,False,False,556507.0653569571
126.345,213.05888557876688,47.11557753640401,212.44022442932697,47.07006229725824,-3.3676593083020565,0.0,0.6186611494399017,0.0455152391457716,0.42364331903089497,2,-1.1082702586538837,-0.06263903676134897,True,False,False,556509.8262333003
126.35000000000001,213.05335965071515,47.11522788530862,212.42463613278548,47.07006229725824,-3.117659308301574,0.0,0.6287235179296715,0.045165588050380734,0.43041939616260116,2,-1.1082467117201915,-0.06269469464163153,True,False,False,556512.5871096434
126.355,213.04783372266346,47.11487823421323,212.41029783624398,47.07006229725824,-2.867659308301801,0.0,0.6375358864194709,0.044815936954989866,0.4363516380237086,2,-1.1082231647864993,-0.06275035252191395,True,False,False,556515.3479859864
126.36,213.04230779461176,47.11452858311784,212.3972095397025,47.07006229725824,-2.6176593083020285,0.0,0.6450982549092714,0.044466285859599,0.44143935170019716,2,-1.1081996178528073,-0.06280601040219636,True,False,False,556518.1088623295
126.36500000000001,213.03678186656006,47.11417893202245,212.385371243161,47.07006229725824,-2.367659308301545,0.0,0.6514106233990731,0.04411663476420813,0.4456819517037426,2,-1.108176070919115,-0.06286166828247892,True,False,False,556520.8697386726
126.37,213.03125593850837,47.11382928092706,212.3747829466195,47.07006229725824,-2.1176593083017723,0.0,0.6564729918888759,0.04376698366881726,0.4490789430133682,2,-1.108152523985423,-0.06291732616276134,True,False,False,556523.6306150156
126.375,213.02573001045667,47.113479629831666,212.365444650078,47.07006229725824,-1.8676593083019999,0.0,0.6602853603786798,0.04341733257342639,0.4516299077033963,2,-1.1081289770517309,-0.06297298404304374,True,False,False,556526.3914913588
126.38000000000001,213.02020408240494,47.11312997873627,212.3573563535365,47.07006229725824,-1.6176593083015167,0.0,0.6628477288684564,0.04306768147802842,0.4533344944026044,2,-1.1081054301180386,-0.06302864192332631,True,False,False,556529.1523677019
126.385,213.01467815435325,47.11278032764088,212.35051805699499,47.07006229725824,-1.367659308301744,0.0,0.6641600973582626,0.04271803038263755,0.45419241002650823,2,-1.1080818831843466,-0.06308429980360872,True,False,False,556531.9132440449
126.39,213.00915222630155,47.112430676545486,212.34492976045348,47.07006229725824,-1.1176593083019715,0.0,0.66422246584807,0.04236837928724668,0.4542034133719583,2,-1.1080583362506544,-0.06313995768389113,True,False,False,556534.674120388
126.395,213.00362629824986,47.112081025450095,212.34059146391198,47.07006229725824,-0.8676593083021988,0.0,0.6630348343378785,0.042018728191855814,0.4533673102752582,2,-1.1080347893169624,-0.06319561556417354,True,False,False,556537.4349967311
126.4,212.99810037019816,47.111731374354704,212.33750316737047,47.07006229725824,-0.6176593083017157,0.0,0.6605972028276881,0.041669077096464946,0.4516839501233838,2,-1.1080112423832702,-0.06325127344445611,True,False,False,556540.1958730741
126.405,212.99257444214646,47.11138172325931,212.33566487082896,47.07006229725824,-0.36765930830194304,0.0,0.6569095713174988,0.04131942600107408,0.4491532235805471,2,-1.107987695449578,-0.06330693132473852,True,False,False,556542.9567494172
126.41,212.98704851409477,47.11103207216392,212.33507657428746,47.07006229725824,-0.11765930830217042,0.0,0.6519719398073107,0.04096977490568321,0.44577506145587115,2,-1.107964148515886,-0.06336258920502093,True,False,False,556545.7176257604
126.415,212.98152258604304,47.11068242106853,212.33507657428746,47.07006229725824,0.0,0.0,0.6464460117555859,0.04062012381029234,0.44199803916007185,0,-1.1079406015821938,-0.0634182470853035,True,False,False,556548.4785021034
126.42,212.97599665799135,47.110332769973134,212.33507657428746,47.07006229725824,0.0,0.0,0.6409200837038895,0.04027047271489437,0.4382209917151627,0,-1.1079170546485018,-0.0634739049655859,True,False,False,556551.2393784465
126.425,212.97047072993965,47.10998311887774,212.33507657428746,47.07006229725824,0.0,0.0,0.6353941556521931,0.0399208216195035,0.43444391912640945,0,-1.1078935077148095,-0.06352956284586832,True,False,False,556554.0002547896
126.43,212.96494480188795,47.10963346778235,212.33507657428746,47.07006229725824,0.0,0.0,0.6298682276004968,0.03957117052411263,0.43066682139910356,0,-1.1078699607811173,-0.06358522072615089,True,False,False,556556.7611311327
126.435,212.95941887383626,47.10928381668696,212.33507657428746,47.07006229725824,0.0,0.0,0.6243422995488004,0.03922151942872176,0.4268896985385514,0,-1.1078464138474253,-0.06364087860643329,True,False,False,556559.5220074757
126.44,212.95389294578456,47.10893416559157,212.33507657428746,47.07006229725824,0.0,0.0,0.618816371497104,0.038871868333330895,0.42311255055007074,0,-1.107822866913733,-0.06369653648671571,True,False,False,556562.2828838188
126.44500000000001,212.94836701773283,47.10858451449618,212.33507657428746,47.07006229725824,0.0,0.0,0.6132904434453792,0.038522217237940026,0.4193353774389775,0,-1.1077993199800409,-0.06375219436699828,True,False,False,556565.043760162
126.45,212.94284108968114,47.10823486340079,212.33507657428746,47.07006229725824,0.0,0.0,0.6077645153936828,0.03817256614254916,0.4155581792106518,0,-1.1077757730463489,-0.06380785224728068,True,False,False,556567.804636505
126.455,212.93731516162944,47.1078852123054,212.33507657428746,47.07006229725824,0.0,0.0,0.6022385873419864,0.03782291504715829,0.4117809558704563,0,-1.1077522261126567,-0.0638635101275631,True,False,False,556570.5655128481
126.46000000000001,212.93178923357775,47.10753556121,212.33507657428746,47.07006229725824,0.0,0.0,0.59671265929029,0.037473263951760316,0.4080037074237321,0,-1.1077286791789647,-0.06391916800784565,True,False,False,556573.3263891912
126.465,212.92626330552605,47.10718591011461,212.33507657428746,47.07006229725824,0.0,0.0,0.5911867312385937,0.03712361285636945,0.4042264338758925,0,-1.1077051322452725,-0.06397482588812807,True,False,False,556576.0872655342
126.47,212.92073737747435,47.10683625901922,212.33507657428746,47.07006229725824,0.0,0.0,0.5856608031868973,0.03677396176097858,0.40044913523234643,0,-1.1076815853115805,-0.06403048376841047,True,False,False,556578.8481418773
126.47500000000001,212.91521144942263,47.10648660792383,212.33507657428746,47.07006229725824,0.0,0.0,0.5801348751351725,0.03642431066558771,0.396671811498507,0,-1.1076580383778882,-0.06408614164869304,True,False,False,556581.6090182204
126.48,212.90968552137093,47.106136956828436,212.33507657428746,47.07006229725824,0.0,0.0,0.5746089470834761,0.03607465957019684,0.39289446267985517,0,-1.107634491444196,-0.06414179952897546,True,False,False,556584.3698945635
126.485,212.90415959331924,47.105787305733045,212.33507657428746,47.07006229725824,0.0,0.0,0.5690830190317797,0.035725008474805975,0.38911708878184237,0,-1.107610944510504,-0.06419745740925786,True,False,False,556587.1307709066
126.49000000000001,212.8986336652675,47.105437654637655,212.33507657428746,47.07006229725824,0.0,0.0,0.5635570909800549,0.03537535737941511,0.38533968980993877,0,-1.1075873975768118,-0.06425311528954043,True,False,False,556589.8916472497
126.495,212.89310773721581,47.105088003542264,212.33507657428746,47.07006229725824,0.0,0.0,0.5580311629283585,0.03502570628402424,0.38156226576969,0,-1.1075638506431198,-0.06430877316982285,True,False,False,556592.6525235927
126.5,212.88758180916415,47.10473835244687,212.33507657428746,47.07006229725824,0.0,0.0,0.5525052348766906,0.03467605518863337,0.3777848166666281,0,-1.1075403037094276,-0.06436443105010525,True,False,False,556595.4133999358
126.50500000000001,212.88205588111242,47.104388701351475,212.33507657428746,47.07006229725824,0.0,0.0,0.5469793068249658,0.034326404093235396,0.37400734250625894,0,-1.1075167567757354,-0.06442008893038782,True,False,False,556598.1742762789
126.51,212.87652995306073,47.104039050256084,212.33507657428746,47.07006229725824,0.0,0.0,0.5414533787732694,0.03397675299784453,0.37022984329421676,0,-1.1074932098420434,-0.06447574681067023,True,False,False,556600.9351526219
126.515,212.87100402500903,47.10368939916069,212.33507657428746,47.07006229725824,0.0,0.0,0.535927450721573,0.03362710190245366,0.3664523190360939,0,-1.1074696629083511,-0.06453140469095264,True,False,False,556603.6960289651
126.52,212.86547809695733,47.1033397480653,212.33507657428746,47.07006229725824,0.0,0.0,0.5304015226698766,0.03327745080706279,0.36267476973752616,0,-1.1074461159746591,-0.06458706257123505,True,False,False,556606.4569053082
126.525,212.8599521689056,47.10299009696991,212.33507657428746,47.07006229725824,0.0,0.0,0.5248755946181518,0.03292779971167192,0.3588971954041638,0,-1.107422569040967,-0.06464272045151762,True,False,False,556609.2177816512
126.53,212.8544262408539,47.10264044587452,212.33507657428746,47.07006229725824,0.0,0.0,0.5193496665664554,0.032578148616281055,0.35511959604175525,0,-1.1073990221072747,-0.06469837833180003,True,False,False,556611.9786579943
126.535,212.84890031280221,47.10229079477913,212.33507657428746,47.07006229725824,0.0,0.0,0.513823738514759,0.03222849752089019,0.3513419716559797,0,-1.1073754751735827,-0.06475403621208244,True,False,False,556614.7395343374
126.54,212.84337438475052,47.10194114368373,212.33507657428746,47.07006229725824,0.0,0.0,0.5082978104630627,0.03187884642549221,0.3475643222526177,0,-1.1073519282398905,-0.064809694092365,True,False,False,556617.5004106804
126.545,212.83784845669882,47.10159149258834,212.33507657428746,47.07006229725824,0.0,0.0,0.5027718824113663,0.031529195330101345,0.3437866478374718,0,-1.1073283813061985,-0.06486535197264741,True,False,False,556620.2612870235
126.55,212.83232252864713,47.10124184149295,212.33507657428746,47.07006229725824,0.0,0.0,0.4972459543596699,0.031179544234710477,0.3400089484163815,0,-1.1073048343725063,-0.06492100985292983,True,False,False,556623.0221633667
126.555,212.8267966005954,47.10089219039756,212.33507657428746,47.07006229725824,0.0,0.0,0.4917200263079451,0.03082989313931961,0.3362312239952085,0,-1.107281287438814,-0.0649766677332124,True,False,False,556625.7830397098
126.56,212.8212706725437,47.10054253930217,212.33507657428746,47.07006229725824,0.0,0.0,0.4861940982562487,0.03048024204392874,0.33245347457991137,0,-1.107257740505122,-0.0650323256134948,True,False,False,556628.5439160528
126.565,212.815744744492,47.10019288820678,212.33507657428746,47.07006229725824,0.0,0.0,0.4806681702045523,0.030130590948537872,0.3286757001764399,0,-1.1072341935714298,-0.06508798349377722,True,False,False,556631.3047923959
126.57000000000001,212.8102188164403,47.099843237111386,212.33507657428746,47.07006229725824,0.0,0.0,0.47514224215285594,0.029780939853147004,0.3248979007908115,0,-1.1072106466377376,-0.06514364137405979,True,False,False,556634.065668739
126.575,212.80469288838862,47.099493586015996,212.33507657428746,47.07006229725824,0.0,0.0,0.46961631410115956,0.029431288757756136,0.3211200764290921,0,-1.1071870997040456,-0.06519929925434219,True,False,False,556636.826545082
126.58,212.79916696033692,47.099143934920605,212.33507657428746,47.07006229725824,0.0,0.0,0.4640903860494632,0.029081637662365267,0.3173422270974036,0,-1.1071635527703534,-0.0652549571346246,True,False,False,556639.5874214252
126.58500000000001,212.7936410322852,47.09879428382521,212.33507657428746,47.07006229725824,0.0,0.0,0.4585644579977384,0.028731986566967294,0.3135643528019051,0,-1.1071400058366614,-0.06531061501490716,True,False,False,556642.3482977683
126.59,212.7881151042335,47.098444632729816,212.33507657428746,47.07006229725824,0.0,0.0,0.453038529946042,0.028382335471576425,0.3097864535488719,0,-1.1071164589029692,-0.06536627289518958,True,False,False,556645.1091741113
126.595,212.7825891761818,47.098094981634425,212.33507657428746,47.07006229725824,0.0,0.0,0.4475126018943456,0.028032684376185557,0.30600852934458783,0,-1.1070929119692772,-0.06542193077547198,True,False,False,556647.8700504544
126.60000000000001,212.7770632481301,47.097745330539034,212.33507657428746,47.07006229725824,0.0,0.0,0.4419866738426492,0.02768303328079469,0.3022305801954425,0,-1.107069365035585,-0.06547758865575455,True,False,False,556650.6309267975
126.605,212.7715373200784,47.09739567944364,212.33507657428746,47.07006229725824,0.0,0.0,0.43646074579095284,0.02733338218540382,0.2984526061078442,0,-1.1070458181018927,-0.06553324653603697,True,False,False,556653.3918031405
126.61,212.7660113920267,47.09704602834825,212.33507657428746,47.07006229725824,0.0,0.0,0.43093481773925646,0.026983731090012952,0.29467460708833226,0,-1.1070222711682007,-0.06558890441631937,True,False,False,556656.1526794836
126.61500000000001,212.760485463975,47.09669637725286,212.33507657428746,47.07006229725824,0.0,0.0,0.42540888968753165,0.026634079994622084,0.29089658314349204,0,-1.1069987242345085,-0.06564456229660194,True,False,False,556658.9135558268
126.62,212.7549595359233,47.09634672615746,212.33507657428746,47.07006229725824,0.0,0.0,0.4198829616358353,0.02628442889922411,0.28711853428004974,0,-1.1069751773008165,-0.06570022017688436,True,False,False,556661.6744321698
126.625,212.7494336078716,47.09599707506207,212.33507657428746,47.07006229725824,0.0,0.0,0.4143570335841389,0.025934777803833242,0.2833404605047732,0,-1.1069516303671243,-0.06575587805716676,True,False,False,556664.4353085129
126.63000000000001,212.7439076798199,47.09564742396668,212.33507657428746,47.07006229725824,0.0,0.0,0.4088311055324425,0.025585126708442374,0.27956236182454774,0,-1.106928083433432,-0.06581153593744933,True,False,False,556667.196184856
126.635,212.7383817517682,47.09529777287129,212.33507657428746,47.07006229725824,0.0,0.0,0.4033051774807461,0.025235475613051506,0.27578423824636406,0,-1.10690453649974,-0.06586719381773173,True,False,False,556669.957061199
126.64,212.7328558237165,47.0949481217759,212.33507657428746,47.07006229725824,0.0,0.0,0.39777924942904974,0.024885824517660637,0.2720060897773292,0,-1.1068809895660479,-0.06592285169801415,True,False,False,556672.7179375421
126.645,212.7273298956648,47.09459847068051,212.33507657428746,47.07006229725824,0.0,0.0,0.39225332137735336,0.02453617342226977,0.26822791642467037,0,-1.1068574426323559,-0.06597850957829655,True,False,False,556675.4788138852
126.65,212.72180396761308,47.09424881958512,212.33507657428746,47.07006229725824,0.0,0.0,0.38672739332562855,0.0241865223268789,0.26444971819573054,0,-1.1068338956986636,-0.06603416745857912,True,False,False,556678.2396902282
126.655,212.7162780395614,47.09389916848973,212.33507657428746,47.07006229725824,0.0,0.0,0.38120146527393217,0.023836871231488033,0.26067149509804305,0,-1.1068103487649714,-0.06608982533886154,True,False,False,556681.0005665714
126.66,212.7107521115097,47.09354951739434,212.33507657428746,47.07006229725824,0.0,0.0,0.3756755372222358,0.023487220136097164,0.2568932471392425,0,-1.1067868018312794,-0.06614548321914394,True,False,False,556683.7614429145
126.665,212.705226183458,47.09319986629894,212.33507657428746,47.07006229725824,0.0,0.0,0.3701496091705394,0.02313756904069919,0.2531149743271573,0,-1.1067632548975872,-0.06620114109942651,True,False,False,556686.5223192575
126.67,212.6997002554063,47.09285021520355,212.33507657428746,47.07006229725824,0.0,0.0,0.364623681118843,0.022787917945308322,0.2493366766697424,0,-1.1067397079638952,-0.06625679897970892,True,False,False,556689.2831956006
126.675,212.6941743273546,47.09250056410816,212.33507657428746,47.07006229725824,0.0,0.0,0.35909775306714664,0.022438266849917454,0.24555835417518854,0,-1.106716161030203,-0.06631245685999133,True,False,False,556692.0440719437
126.68,212.68864839930288,47.092150913012766,212.33507657428746,47.07006229725824,0.0,0.0,0.35357182501542184,0.022088615754526586,0.24178000685185735,0,-1.1066926140965108,-0.0663681147402739,True,False,False,556694.8049482869
126.685,212.68312247125118,47.091801261917375,212.33507657428746,47.07006229725824,0.0,0.0,0.34804589696372545,0.021738964659135718,0.2380016347083785,0,-1.1066690671628188,-0.0664237726205563,True,False,False,556697.5658246299
126.69,212.67759654319948,47.091451610821984,212.33507657428746,47.07006229725824,0.0,0.0,0.34251996891202907,0.02138931356374485,0.2342232377535684,0,-1.1066455202291265,-0.06647943050083872,True,False,False,556700.326700973
126.69500000000001,212.6720706151478,47.09110195972659,212.33507657428746,47.07006229725824,0.0,0.0,0.3369940408603327,0.02103966246835398,0.23044481599651437,0,-1.1066219732954343,-0.0665350883811213,True,False,False,556703.0875773161
126.7,212.6665446870961,47.090752308631195,212.33507657428746,47.07006229725824,0.0,0.0,0.3314681128086363,0.020690011372956008,0.22666636944658203,0,-1.1065984263617423,-0.0665907462614037,True,False,False,556705.8484536591
126.705,212.6610187590444,47.090402657535805,212.33507657428746,47.07006229725824,0.0,0.0,0.3259421847569399,0.02034036027756514,0.22288789811343718,0,-1.10657487942805,-0.06664640414168611,True,False,False,556708.6093300022
126.71000000000001,212.65549283099267,47.090053006440414,212.33507657428746,47.07006229725824,0.0,0.0,0.3204162567052151,0.01999070918217427,0.21910940200705523,0,-1.106551332494358,-0.06670206202196867,True,False,False,556711.3702063453
126.715,212.64996690294097,47.08970335534502,212.33507657428746,47.07006229725824,0.0,0.0,0.31489032865351874,0.019641058086783403,0.2153308811378165,0,-1.1065277855606659,-0.06675771990225109,True,False,False,556714.1310826883
126.72,212.64444097488928,47.08935370424963,212.33507657428746,47.07006229725824,0.0,0.0,0.30936440060182235,0.019291406991392535,0.2115523355164388,0,-1.106504238626974,-0.06681337778253349,True,False,False,556716.8919590315
126.72500000000001,212.63891504683758,47.08900405315424,212.33507657428746,47.07006229725824,0.0,0.0,0.30383847255012597,0.018941755896001666,0.20777376515407664,0,-1.1064806916932817,-0.06686903566281606,True,False,False,556719.6528353746
126.73,212.63338911878589,47.08865440205885,212.33507657428746,47.07006229725824,0.0,0.0,0.2983125444984296,0.018592104800610798,0.203995170062348,0,-1.1064571447595895,-0.06692469354309848,True,False,False,556722.4137117176
126.735,212.6278631907342,47.08830475096346,212.33507657428746,47.07006229725824,0.0,0.0,0.2927866164467332,0.01824245370521993,0.20021655025339022,0,-1.1064335978258975,-0.06698035142338088,True,False,False,556725.1745880607
126.74000000000001,212.62233726268246,47.08795509986806,212.33507657428746,47.07006229725824,0.0,0.0,0.2872606883950084,0.017892802609821956,0.1964379057398263,0,-1.1064100508922052,-0.06703600930366345,True,False,False,556727.9354644038
126.745,212.61681133463077,47.08760544877267,212.33507657428746,47.07006229725824,0.0,0.0,0.281734760343312,0.017543151514431088,0.19265923653498962,0,-1.1063865039585132,-0.06709166718394587,True,False,False,556730.6963407468
126.75,212.61128540657907,47.08725579767728,212.33507657428746,47.07006229725824,0.0,0.0,0.27620883229161564,0.01719350041904022,0.1888805426528132,0,-1.106362957024821,-0.06714732506422827,True,False,False,556733.45721709
126.75500000000001,212.60575947852737,47.08690614658189,212.33507657428746,47.07006229725824,0.0,0.0,0.27068290423991925,0.01684384932364935,0.18510182410798176,0,-1.1063394100911288,-0.06720298294451084,True,False,False,556736.2180934331
126.76,212.60023355047568,47.0865564954865,212.33507657428746,47.07006229725824,0.0,0.0,0.26515697618822287,0.016494198228258483,0.18132308091599528,0,-1.1063158631574368,-0.06725864082479324,True,False,False,556738.9789697761
126.765,212.59470762242398,47.08620684439111,212.33507657428746,47.07006229725824,0.0,0.0,0.2596310481365265,0.016144547132867615,0.1775443130932512,0,-1.1062923162237446,-0.06731429870507566,True,False,False,556741.7398461192
126.77,212.5891816943723,47.085857193295716,212.33507657428746,47.07006229725824,0.0,0.0,0.2541051200848301,0.015794896037476747,0.17376552065714634,0,-1.1062687692900526,-0.06736995658535806,True,False,False,556744.5007224623
126.775,212.58365576632056,47.085507542200325,212.33507657428746,47.07006229725824,0.0,0.0,0.2485791920331053,0.015445244942085878,0.16998670362616644,0,-1.1062452223563604,-0.06742561446564063,True,False,False,556747.2615988053
126.78,212.57812983826886,47.08515789110493,212.33507657428746,47.07006229725824,0.0,0.0,0.24305326398140892,0.015095593846687905,0.16620786202008483,0,-1.1062216754226681,-0.06748127234592305,True,False,False,556750.0224751484
126.785,212.57260391021717,47.08480824000954,212.33507657428746,47.07006229725824,0.0,0.0,0.23752733592971254,0.014745942751297036,0.16242899586000045,0,-1.1061981284889761,-0.06753693022620545,True,False,False,556752.7833514916
126.79,212.56707798216547,47.084458588914146,212.33507657428746,47.07006229725824,0.0,0.0,0.23200140787801615,0.014396291655906168,0.15865010516857195,0,-1.106174581555284,-0.06759258810648802,True,False,False,556755.5442278346
126.795,212.56155205411378,47.084108937818755,212.33507657428746,47.07006229725824,0.0,0.0,0.22647547982631977,0.0140466405605153,0.15487118997018653,0,-1.106151034621592,-0.06764824598677042,True,False,False,556758.3051041777
126.8,212.55602612606208,47.083759286723364,212.33507657428746,47.07006229725824,0.0,0.0,0.2209495517746234,0.013696989465124432,0.15109225029119736,0,-1.1061274876878997,-0.06770390386705284,True,False,False,556761.0659805208
126.805,212.55050019801035,47.08340963562797,212.33507657428746,47.07006229725824,0.0,0.0,0.21542362372289858,0.013347338369733563,0.14731328616008246,0,-1.1061039407542075,-0.06775956174733541,True,False,False,556763.8268568639
126.81,212.54497426995866,47.08305998453258,212.33507657428746,47.07006229725824,0.0,0.0,0.2098976956712022,0.012997687274342695,0.14353429760791123,0,-1.1060803938205155,-0.06781521962761781,True,False,False,556766.5877332069
126.815,212.53944834190696,47.08271033343719,212.33507657428746,47.07006229725824,0.0,0.0,0.20437176761950582,0.012648036178951827,0.13975528466850312,0,-1.1060568468868233,-0.06787087750790023,True,False,False,556769.34860955
126.82000000000001,212.53392241385527,47.08236068234179,212.33507657428746,47.07006229725824,0.0,0.0,0.19884583956780943,0.012298385083553853,0.1359762473789101,0,-1.106033299953131,-0.0679265353881828,True,False,False,556772.1094858932
126.825,212.52839648580357,47.0820110312464,212.33507657428746,47.07006229725824,0.0,0.0,0.19331991151611305,0.011948733988162985,0.1321971857798567,0,-1.106009753019439,-0.0679821932684652,True,False,False,556774.8703622362
126.83,212.52287055775187,47.08166138015101,212.33507657428746,47.07006229725824,0.0,0.0,0.18779398346441667,0.011599082892772117,0.1284180999162813,0,-1.1059862060857468,-0.06803785114874762,True,False,False,556777.6312385793
126.83500000000001,212.51734462970015,47.08131172905562,212.33507657428746,47.07006229725824,0.0,0.0,0.18226805541269187,0.011249431797381249,0.12463898983795578,0,-1.1059626591520548,-0.06809350902903018,True,False,False,556780.3921149224
126.84,212.51181870164845,47.08096207796023,212.33507657428746,47.07006229725824,0.0,0.0,0.17674212736099548,0.01089978070199038,0.12085985560031702,0,-1.1059391122183626,-0.0681491669093126,True,False,False,556783.1529912654
126.845,212.50629277359675,47.08061242686484,212.33507657428746,47.07006229725824,0.0,0.0,0.1712161993092991,0.010550129606599512,0.11708069726526471,0,-1.1059155652846706,-0.068204824789595,True,False,False,556785.9138676085
126.85000000000001,212.50076684554506,47.08026277576945,212.33507657428746,47.07006229725824,0.0,0.0,0.16569027125760272,0.010200478511208644,0.11330151490232156,0,-1.1058920183509784,-0.06826048266987757,True,False,False,556788.6747439516
126.855,212.49524091749336,47.07991312467406,212.33507657428746,47.07006229725824,0.0,0.0,0.16016434320590633,0.009850827415817776,0.10952230858992382,0,-1.1058684714172862,-0.06831614055015998,True,False,False,556791.4356202947
126.86,212.48971498944167,47.079563473578666,212.33507657428746,47.07006229725824,0.0,0.0,0.15463841515420995,0.009501176320426907,0.105743078417019,0,-1.1058449244835942,-0.06837179843044239,True,False,False,556794.1964966378
126.86500000000001,212.48418906138994,47.07921382248327,212.33507657428746,47.07006229725824,0.0,0.0,0.14911248710248515,0.009151525225028934,0.10196382448499129,0,-1.105821377549902,-0.06842745631072496,True,False,False,556796.9573729809
126.87,212.47866313333824,47.07886417138788,212.33507657428746,47.07006229725824,0.0,0.0,0.14358655905078876,0.008801874129638065,0.09818454691013455,0,-1.10579783061621,-0.06848311419100737,True,False,False,556799.7182493239
126.875,212.47313720528655,47.07851452029249,212.33507657428746,47.07006229725824,0.0,0.0,0.13806063099909238,0.008452223034247197,0.09440524582653431,0,-1.1057742836825177,-0.06853877207128978,True,False,False,556802.479125667
126.88000000000001,212.46761127723485,47.078164869197096,212.33507657428746,47.07006229725824,0.0,0.0,0.132534702947396,0.008102571938856329,0.09062592138978615,0,-1.1057507367488255,-0.06859442995157235,True,False,False,556805.2400020101
126.885,212.46208534918316,47.077815218101705,212.33507657428746,47.07006229725824,0.0,0.0,0.12700877489569962,0.007752920843465461,0.08684657378177374,0,-1.1057271898151335,-0.06865008783185475,True,False,False,556808.0008783531
126.89,212.45655942113146,47.077465567006314,212.33507657428746,47.07006229725824,0.0,0.0,0.12148284684400323,0.007403269748074592,0.0830672032165642,0,-1.1057036428814413,-0.06870574571213717,True,False,False,556810.7617546963
126.895,212.45103349307976,47.07711591591092,212.33507657428746,47.07006229725824,0.0,0.0,0.11595691879230685,0.007053618652683724,0.0792878099481026,0,-1.1056800959477493,-0.06876140359241957,True,False,False,556813.5226310394
126.9,212.44550756502804,47.076766264815525,212.33507657428746,47.07006229725824,0.0,0.0,0.11043099074058205,0.0067039675572857504,0.07550839428017588,0,-1.105656549014057,-0.06881706147270214,True,False,False,556816.2835073824
126.905,212.43998163697634,47.076416613720134,212.33507657428746,47.07006229725824,0.0,0.0,0.10490506268888566,0.006354316461894882,0.07172895657961915,0,-1.1056330020803649,-0.06887271935298456,True,False,False,556819.0443837255
126.91,212.43445570892465,47.07606696262474,212.33507657428746,47.07006229725824,0.0,0.0,0.09937913463718928,0.006004665366504014,0.0679494972937275,0,-1.1056094551466729,-0.06892837723326696,True,False,False,556821.8052600686
126.915,212.42892978087295,47.07571731152935,212.33507657428746,47.07006229725824,0.0,0.0,0.0938532065854929,0.005655014271113146,0.06417001697404322,0,-1.1055859082129806,-0.06898403511354953,True,False,False,556824.5661364116
126.92,212.42340385282125,47.07536766043396,212.33507657428746,47.07006229725824,0.0,0.0,0.08832727853379652,0.0053053631757222774,0.060390516308950065,0,-1.1055623612792886,-0.06903969299383193,True,False,False,556827.3270127547
126.925,212.41787792476956,47.07501800933857,212.33507657428746,47.07006229725824,0.0,0.0,0.08280135048210013,0.004955712080331409,0.05661099616936023,0,-1.1055388143455964,-0.06909535087411435,True,False,False,556830.0878890979
126.93,212.41235199671783,47.07466835824318,212.33507657428746,47.07006229725824,0.0,0.0,0.07727542243037533,0.004606060984940541,0.05283145767398443,0,-1.1055152674119042,-0.06915100875439692,True,False,False,556832.848765441
126.935,212.40682606866613,47.07431870714779,212.33507657428746,47.07006229725824,0.0,0.0,0.07174949437867895,0.004256409889549673,0.049051902284883354,0,-1.1054917204782122,-0.06920666663467932,True,False,False,556835.609641784
126.94,212.40130014061444,47.0739690560524,212.33507657428746,47.07006229725824,0.0,0.0,0.06622356632698256,0.0039067587941588044,0.04527233195068204,0,-1.10546817354452,-0.06926232451496174,True,False,False,556838.3705181271
126.94500000000001,212.39577421256274,47.073619404957,212.33507657428746,47.07006229725824,0.0,0.0,0.06069763827528618,0.0035571076987608308,0.04149274932820245,0,-1.1054446266108278,-0.06931798239524431,True,False,False,556841.1313944702
126.95,212.39024828451105,47.07326975386161,212.33507657428746,47.07006229725824,0.0,0.0,0.0551717102235898,0.0032074566033699625,0.037713158137446884,0,-1.1054210796771358,-0.06937364027552671,True,False,False,556843.8922708132
126.955,212.38472235645935,47.07292010276622,212.33507657428746,47.07006229725824,0.0,0.0,0.049645782171893416,0.0028578055079790943,0.033933563753607184,0,-1.1053975327434435,-0.06942929815580913,True,False,False,556846.6531471564
126.96000000000001,212.37919642840762,47.07257045167083,212.33507657428746,47.07006229725824,0.0,0.0,0.04411985412016861,0.002508154412588226,0.030153974244414655,0,-1.1053739858097515,-0.06948495603609169,True,False,False,556849.4140234995
126.965,212.37367050035593,47.07222080057544,212.33507657428746,47.07006229725824,0.0,0.0,0.03859392606847223,0.0021585033171973578,0.026374402299497068,0,-1.1053504388760593,-0.0695406139163741,True,False,False,556852.1748998425
126.97,212.36814457230423,47.071871149480046,212.33507657428746,47.07006229725824,0.0,0.0,0.033067998016775846,0.0018088522218064895,0.022594869095822222,0,-1.1053268919423673,-0.0695962717966565,True,False,False,556854.9357761856
126.97500000000001,212.3626186442525,47.071521498384655,212.33507657428746,47.07006229725824,0.0,0.0,0.02754206996505104,0.0014592011264156213,0.01881541282197582,0,-1.105303345008675,-0.06965192967693908,True,False,False,556857.6966525287
126.98,212.35709271620084,47.07117184728926,212.33507657428746,47.07006229725824,0.0,0.0,0.02201614191338308,0.0011095500310176476,0.015036110057075237,0,-1.1052797980749829,-0.06970758755722149,True,False,False,556860.4575288717
126.985,212.35156678814914,47.070822196193866,212.33507657428746,47.07006229725824,0.0,0.0,0.016490213861686698,0.0007598989356267793,0.011257140207444314,0,-1.105256251141291,-0.0697632454375039,True,False,False,556863.2184052148
126.99000000000001,212.34604086009742,47.070472545098475,212.33507657428746,47.07006229725824,0.0,0.0,0.010964285809961893,0.0004102478402359111,0.007479045243495139,0,-1.1052327042075987,-0.06981890331778647,True,False,False,556865.979281558
126.995,212.34051493204572,47.070122894003084,212.33507657428746,47.07006229725824,0.0,0.0,0.005438357758265511,6.059674484504285e-05,0.0037045782356421794,0,-1.1052091572739067,-0.06987456119806888,True,False,False,556868.740157901
127.0,212.33498900399402,47.069773242907694,212.33507657428746,47.07006229725824,0.0,0.0,-8.757029343087197e-05,-0.0002890543505458254,0.00029514385593106684,0,-1.1051856103402145,-0.06993021907835129,True,False,False,556871.5010342441
127.00500000000001,212.3294905734179,47.069368639383576,212.33507657428746,47.07006229725824,0.0,0.0,-0.005586000869556074,-0.0006936578746632449,0.003867385793110042,0,-1.1051581128646386,-0.06998517150707957,True,False,False,556874.716812488
127.01,212.32399214284177,47.06896403585945,212.33507657428746,47.07006229725824,0.0,0.0,-0.011084431445681275,-0.0010982613987877698,0.0076291873276862305,0,-1.1051306153890628,-0.07004012393580772,True,False,False,556877.9325907319
127.015,212.31849371226565,47.068559432335334,212.33507657428746,47.07006229725824,0.0,0.0,-0.016582862021806477,-0.0015028649229051894,0.011394350692723806,1,-1.105103117913487,-0.07009507636453585,True,False,False,556881.1483689758
127.02,212.31299528168952,47.06815482881122,212.33507657428746,47.07006229725824,0.0,0.0,-0.02208129259793168,-0.0019074684470226089,0.015160392363022392,1,-1.105075620437911,-0.07015002879326399,True,False,False,556884.3641472197
127.025,212.3074968511134,47.06775022528709,212.33507657428746,47.07006229725824,0.0,0.0,-0.02757972317405688,-0.002312071971147134,0.018926804914126353,1,-1.105048122962335,-0.07020498122199227,True,False,False,556887.5799254637
127.03,212.30199842053727,47.067345621762975,212.33507657428746,47.07006229725824,0.0,0.0,-0.03307815375018208,-0.0027166754952645533,0.02269341774248357,1,-1.1050206254867592,-0.0702599336507204,True,False,False,556890.7957037075
127.035,212.29649998996115,47.06694101823886,212.33507657428746,47.07006229725824,0.0,0.0,-0.038576584326307284,-0.003121279019381973,0.026460157375673646,1,-1.1049931280111833,-0.07031488607944855,True,False,False,556894.0114819515
127.04,212.29100155938502,47.06653641471473,212.33507657428746,47.07006229725824,0.0,0.0,-0.044075014902432486,-0.0035258825435064978,0.030226986959624443,1,-1.1049656305356075,-0.07036983850817684,True,False,False,556897.2272601954
127.045,212.2855031288089,47.066131811190616,212.33507657428746,47.07006229725824,0.0,0.0,-0.04957344547855769,-0.003930486067623917,0.03399388597225204,1,-1.1049381330600316,-0.07042479093690497,True,False,False,556900.4430384393
127.05,212.28000469823277,47.06572720766649,212.33507657428746,47.07006229725824,0.0,0.0,-0.05507187605468289,-0.004335089591748442,0.037760842077964644,1,-1.1049106355844558,-0.0704797433656331,True,False,False,556903.6588166832
127.055,212.27450626765665,47.065322604142374,212.33507657428746,47.07006229725824,0.0,0.0,-0.06057030663080809,-0.004739693115865862,0.04152784741496498,1,-1.10488313810888,-0.0705346957943614,True,False,False,556906.8745949271
127.06,212.26900783708052,47.064918000618256,212.33507657428746,47.07006229725824,0.0,0.0,-0.06606873720693329,-0.005144296639983281,0.04529489673503185,1,-1.104855640633304,-0.07058964822308954,True,False,False,556910.090373171
127.065,212.2635094065044,47.06451339709413,212.33507657428746,47.07006229725824,0.0,0.0,-0.0715671677830585,-0.005548900164107806,0.049061986400227735,1,-1.104828143157728,-0.07064460065181767,True,False,False,556913.306151415
127.07000000000001,212.25801097592827,47.064108793570014,212.33507657428746,47.07006229725824,0.0,0.0,-0.0770655983591837,-0.005953503688225226,0.05282911380874915,1,-1.1048006456821522,-0.07069955308054596,True,False,False,556916.5219296588
127.075,212.25251254535215,47.0637041900459,212.33507657428746,47.07006229725824,0.0,0.0,-0.0825640289353089,-0.006358107212342645,0.05659627705020173,1,-1.1047731482065763,-0.0707545055092741,True,False,False,556919.7377079028
127.08,212.24701411477602,47.06329958652177,212.33507657428746,47.07006229725824,0.0,0.0,-0.0880624595114341,-0.00676271073646717,0.06036347468981473,1,-1.1047456507310005,-0.07080945793800224,True,False,False,556922.9534861466
127.08500000000001,212.2415156841999,47.062894982997655,212.33507657428746,47.07006229725824,0.0,0.0,-0.0935608900875593,-0.00716731426058459,0.06413070562876316,1,-1.1047181532554247,-0.07086441036673052,True,False,False,556926.1692643906
127.09,212.23601725362377,47.06249037947354,212.33507657428746,47.07006229725824,0.0,0.0,-0.0990593206636845,-0.007571917784702009,0.06789796901097943,1,-1.1046906557798488,-0.07091936279545866,True,False,False,556929.3850426344
127.095,212.23051882304765,47.06208577594941,212.33507657428746,47.07006229725824,0.0,0.0,-0.1045577512398097,-0.007976521308826534,0.07166526415935323,1,-1.104663158304273,-0.0709743152241868,True,False,False,556932.6008208784
127.10000000000001,212.22502039247152,47.061681172425295,212.33507657428746,47.07006229725824,0.0,0.0,-0.1100561818159349,-0.008381124832943954,0.07543259053104105,1,-1.104635660828697,-0.07102926765291509,True,False,False,556935.8165991224
127.105,212.2195219618954,47.06127656890117,212.33507657428746,47.07006229725824,0.0,0.0,-0.11555461239206011,-0.008785728357068479,0.07919994768554177,1,-1.104608163353121,-0.07108422008164322,True,False,False,556939.0323773662
127.11,212.21402353131927,47.06087196537705,212.33507657428746,47.07006229725824,0.0,0.0,-0.12105304296818531,-0.009190331881185898,0.08296733526145736,1,-1.1045806658775452,-0.07113917251037136,True,False,False,556942.2481556102
127.11500000000001,212.20852510074315,47.060467361852936,212.33507657428746,47.07006229725824,0.0,0.0,-0.1265514735443105,-0.009594935405303318,0.08673475295931901,2,-1.1045531684019694,-0.07119412493909966,True,False,False,556945.463933854
127.12,212.20302667016702,47.06006275832881,212.33382657428746,47.06881229725824,-0.24999999999977263,-0.24999999999977263,-0.13079990412043685,-0.00874953892942898,0.08952624695193462,2,-1.1045256709263935,-0.07124907736782779,True,False,False,556948.679712098
127.125,212.1975282395909,47.059658154804694,212.33132657428746,47.06631229725824,-0.49999999999954525,-0.49999999999954525,-0.13379833469656432,-0.006654142453548673,0.0913851877457216,2,-1.1044981734508177,-0.07130402979655592,True,False,False,556951.8954903418
127.13000000000001,212.19202980901477,47.05925355128058,212.32757657428746,47.06256229725824,-0.7500000000000284,-0.7500000000000284,-0.13554676527269294,-0.0033087459776623973,0.09239648808786145,2,-1.1044706759752418,-0.07135898222528421,True,False,False,556955.1112685858
127.135,212.18653137843864,47.05884894775645,212.32257657428747,47.057562297258244,-0.999999999999801,-0.999999999999801,-0.1360451958488227,0.0012866504982085303,0.09269039431294666,2,-1.104443178499666,-0.07141393465401236,True,False,False,556958.3270468297
127.14,212.18103294786252,47.058444344232335,212.31632657428747,47.05131229725825,-1.2499999999995737,-1.2499999999995737,-0.13529362642495357,0.007132046974085426,0.09245071361416508,2,-1.1044156810240902,-0.07146888708274049,True,False,False,556961.5428250736
127.145,212.1755345172864,47.05803974070822,212.30882657428748,47.043812297258256,-1.4999999999993463,-1.4999999999993463,-0.1332920570010856,0.014227443449961186,0.09192593959037022,2,-1.1043881835485143,-0.07152383951146862,True,False,False,556964.7586033175
127.15,212.17003608671027,47.05763513718409,212.3000765742875,47.03506229725826,-1.7499999999998295,-1.7499999999998295,-0.13004048757721876,0.022572839925835808,0.09144036400399866,2,-1.1043606860729382,-0.07157879194019691,True,False,False,556967.9743815614
127.155,212.16453765613414,47.057230533659975,212.2900765742875,47.02506229725826,-1.999999999999602,-1.999999999999602,-0.12553891815335305,0.0321682364017164,0.0913992971343045,2,-1.1043331885973624,-0.07163374436892504,True,False,False,556971.1901598054
127.16,212.15903922555802,47.05682593013586,212.2788265742875,47.01616164476577,-2.2499999999993747,-1.7801304984964539,-0.11978734872948849,0.040664285370084485,0.0912058174887688,2,-1.1043056911217866,-0.07168869679765319,True,False,False,556974.4059380493
127.165,212.1535407949819,47.05642132661173,212.26632657428752,47.008510992273294,-2.499999999999858,-1.5301304984960462,-0.11278577930562506,0.0479103343384395,0.09058062805250978,2,-1.1042781936462107,-0.07174364922638148,True,False,False,556977.6217162932
127.17,212.14804236440577,47.056016723087616,212.25257657428753,47.00211033978081,-2.7499999999996305,-1.2801304984962736,-0.10453420988176276,0.05390638330680275,0.08934729152181098,2,-1.1042506961706349,-0.07179860165510961,True,False,False,556980.8374945371
127.175,212.14254393382964,47.0556121195635,212.23757657428754,46.99695968728833,-2.999999999999403,-1.0301304984965012,-0.09503264045790161,0.05865243227516714,0.08738753653689893,2,-1.104223198695059,-0.07185355408383774,True,False,False,556984.053272781
127.18,212.13704550325352,47.055207516039374,212.22132657428756,46.99305903479585,-3.2499999999998863,-0.7801304984960178,-0.08428107103404159,0.062148481243525566,0.08463655425012101,2,-1.1041957012194832,-0.07190850651256604,True,False,False,556987.2690510249
127.185,212.1315470726774,47.05480291251526,212.20382657428758,46.990408382303364,-3.499999999999659,-0.5301304984962452,-0.0722795016101827,0.06439453021189223,0.08108357386916243,2,-1.1041682037439073,-0.07196345894129418,True,False,False,556990.4848292688
127.19,212.12604864210127,47.05439830899114,212.18507657428756,46.98900772981088,-3.7499999999994316,-0.2801304984964725,-0.05902793218629654,0.06539057918026003,0.07678041861526412,2,-1.1041407062683313,-0.07201841137002231,True,False,False,556993.7006075127
127.19500000000001,212.12055021152514,47.053993705467015,212.16507657428755,46.9888570773184,-3.9999999999999147,-0.03013049849598934,-0.04452636276241151,0.06513662814861476,0.07186229406867392,2,-1.1041132087927554,-0.0720733637987506,True,False,False,556996.9163857567
127.2,212.11505178094902,47.0535891019429,212.14382657428754,46.9888570773184,-4.249999999999687,0.0,-0.028774793338527616,0.06473202462449734,0.06763907496016375,2,-1.1040857113171796,-0.07212831622747874,True,False,False,557000.1321640005
127.205,212.1095533503729,47.05318449841877,212.12132657428754,46.9888570773184,-4.49999999999946,0.0,-0.01177322391464486,0.06432742110037282,0.06482620085533343,2,-1.1040582138416037,-0.07218326865620688,True,False,False,557003.3479422445
127.21000000000001,212.10405491979677,47.052779894894655,212.09757657428753,46.9888570773184,-4.749999999999943,0.0,0.00647834550923676,0.0639228175762554,0.06407520630361067,2,-1.104030716366028,-0.07223822108493516,True,False,False,557006.5637204883
127.215,212.09855648922064,47.05237529137054,212.07257657428752,46.9888570773184,-4.999999999999716,0.0,0.025979914933117243,0.06351821405213798,0.06594132104112518,2,-1.104003218890452,-0.0722931735136633,True,False,False,557009.7794987323
127.22,212.09305805864452,47.05197068784641,212.04632657428752,46.9888570773184,-5.249999999999488,0.0,0.04673148435699659,0.06311361052801345,0.07069864781831556,2,-1.1039757214148762,-0.07234812594239144,True,False,False,557012.9952769763
127.22500000000001,212.0875596280684,47.051566084322296,212.01882657428752,46.9888570773184,-5.499999999999972,0.0,0.0687330537808748,0.06270900700389603,0.07828217845334437,2,-1.1039482239393001,-0.07240307837111973,True,False,False,557016.2110552201
127.23,212.08206119749227,47.05116148079818,211.9900765742875,46.9888570773184,-5.749999999999744,0.0,0.09198462320475187,0.062304403479778614,0.08839888935195561,2,-1.1039207264637243,-0.07245803079984786,True,False,False,557019.4268334641
127.235,212.07656276691614,47.050756877274054,211.9600765742875,46.9888570773184,-5.999999999999517,0.0,0.1164861926286278,0.06189979995565409,0.10068840396317268,2,-1.1038932289881485,-0.072512983228576,True,False,False,557022.6426117079
127.24000000000001,212.07106433634002,47.05035227374994,211.9288265742875,46.9888570773184,-6.25,0.0,0.1422377620525026,0.06149519643153667,0.114825500866506,2,-1.1038657315125726,-0.0725679356573043,True,False,False,557025.8583899519
127.245,212.0655659057639,47.04994767022582,211.8963265742875,46.9888570773184,-6.499999999999773,0.0,0.16923933147637626,0.06109059290741925,0.13055408580635863,2,-1.1038382340369968,-0.07262288808603243,True,False,False,557029.0741681957
127.25,212.06006747518776,47.049543066701695,211.86257657428752,46.9888570773184,-6.749999999999545,0.0,0.1974909009002488,0.060685989383294725,0.14768452332153859,2,-1.103810736561421,-0.07267784051476056,True,False,False,557032.2899464397
127.25500000000001,212.05456904461164,47.04913846317758,211.82757657428752,46.9888570773184,-7.000000000000028,0.0,0.22699247032412018,0.060281385859177306,0.16607963667121417,2,-1.103783239085845,-0.07273279294348885,True,False,False,557035.5057246836
127.26,212.04907061403551,47.04873385965345,211.79132657428752,46.9888570773184,-7.249999999999801,0.0,0.2577440397479904,0.05987678233505278,0.18564055067462842,2,-1.1037557416102692,-0.072787745372217,True,False,False,557038.7215029275
127.265,212.0435721834594,47.048329256129335,211.75467221886862,46.9888570773184,-7.330871083779611,0.0,0.28889996459076883,0.05947217881093536,0.2057435496225481,2,-1.1037282441346934,-0.07284269780094513,True,False,False,557041.9372811714
127.27,212.03807375288326,47.04792465260522,211.71926786344972,46.9888570773184,-7.080871083780401,0.0,0.3188058894335484,0.05906757528681794,0.22523326255601345,2,-1.1037007466591175,-0.07289765022967326,True,False,False,557045.1530594153
127.275,212.03257532230714,47.04752004908109,211.6851135080308,46.9888570773184,-6.830871083779918,0.0,0.34746181427632905,0.05866297176269342,0.24404306093043945,2,-1.1036732491835415,-0.07295260265840155,True,False,False,557048.3688376592
127.28,212.027076891731,47.047115445556976,211.6522091526119,46.9888570773184,-6.580871083780146,0.0,0.37486773911911087,0.058258368238576,0.2621287858143987,2,-1.1036457517079656,-0.07300755508712968,True,False,False,557051.5846159031
127.285,212.0215784611549,47.04671084203286,211.620554797193,46.9888570773184,-6.330871083780374,0.0,0.4010236639618938,0.05785376471445858,0.2794600949516074,2,-1.1036182542323898,-0.07306250751585783,True,False,False,557054.800394147
127.29,212.01608003057876,47.046306238508734,211.59015044177409,46.9888570773184,-6.08087108377989,0.0,0.4259295888046779,0.05744916119033405,0.29601549162483587,2,-1.103590756756814,-0.07311745994458611,True,False,False,557058.016172391
127.295,212.01058160000264,47.04590163498462,211.56099608635517,46.9888570773184,-5.830871083780118,0.0,0.44958551364746313,0.05704455766621663,0.3117793418662082,2,-1.103563259281238,-0.07317241237331425,True,False,False,557061.2319506349
127.3,212.0050831694265,47.0454970314605,211.53309173093626,46.9888570773184,-5.580871083780345,0.0,0.4719914384902495,0.056639954142099214,0.32674001582459017,2,-1.1035357618056623,-0.07322736480204238,True,False,False,557064.4477288788
127.305,211.9995847388504,47.045092427936375,211.50643737551735,46.9888570773184,-5.330871083779861,0.0,0.493147363333037,0.05623535061797469,0.3408886908264176,2,-1.1035082643300864,-0.07328231723077068,True,False,False,557067.6635071227
127.31,211.99408630827426,47.04468782441226,211.48103302009844,46.9888570773184,-5.080871083780089,0.0,0.5130532881758256,0.05583074709385727,0.35421855797280904,2,-1.1034807668545106,-0.07333726965949881,True,False,False,557070.8792853666
127.315,211.98858787769814,47.04428322088814,211.45687866467952,46.9888570773184,-4.830871083780317,0.0,0.5317092130186154,0.05542614356973985,0.36672428266351187,2,-1.1034532693789345,-0.07339222208822695,True,False,False,557074.0950636106
127.32000000000001,211.983089447122,47.043878617364015,211.43397430926063,46.9888570773184,-4.580871083779834,0.0,0.5491151378613779,0.055021540045615325,0.37840162940898175,2,-1.1034257719033587,-0.07344717451695523,True,False,False,557077.3108418544
127.325,211.9775910165459,47.0434740138399,211.41231995384175,46.9888570773184,-4.330871083780061,0.0,0.5652710627041415,0.054616936521497905,0.38924719560583837,2,-1.1033982744277828,-0.07350212694568338,True,False,False,557080.5266200984
127.33,211.97209258596976,47.04306941031578,211.39191559842286,46.9888570773184,-4.080871083780289,0.0,0.5801769875469063,0.054212332997380486,0.3992582192083844,2,-1.103370776952207,-0.07355707937441151,True,False,False,557083.7423983422
127.33500000000001,211.96659415539364,47.042664806791656,211.37276124300396,46.9888570773184,-3.830871083779805,0.0,0.5938329123896722,0.05380772947325596,0.40843243753315417,2,-1.1033432794766311,-0.0736120318031398,True,False,False,557086.9581765862
127.34,211.9610957248175,47.04226020326754,211.35485688758507,46.9888570773184,-3.5808710837800324,0.0,0.6062388372324392,0.05340312594913854,0.4167679820972767,2,-1.1033157820010553,-0.07366698423186793,True,False,False,557090.17395483
127.345,211.9555972942414,47.04185559974342,211.33820253216618,46.9888570773184,-3.3308710837802598,0.0,0.6173947620752074,0.05299852242502112,0.4242632992787323,2,-1.1032882845254794,-0.07372193666059608,True,False,False,557093.389733074
127.35000000000001,211.95009886366526,47.0414509962193,211.32279817674728,46.9888570773184,-3.0808710837797766,0.0,0.6273006869179767,0.0525939189008966,0.43091708976904347,2,-1.1032607870499034,-0.07377688908932437,True,False,False,557096.605511318
127.355,211.94460043308914,47.04104639269518,211.3086438213284,46.9888570773184,-2.830871083780004,0.0,0.6359566117607471,0.05218931537677918,0.4367282619014648,2,-1.1032332895743275,-0.0738318415180525,True,False,False,557099.8212895618
127.36,211.939102002513,47.040641789171055,211.2957394659095,46.9888570773184,-2.5808710837802313,0.0,0.6433625366035187,0.05178471185265465,0.4416958953659726,2,-1.1032057920987517,-0.07388679394678063,True,False,False,557103.0370678058
127.36500000000001,211.93360357193689,47.04023718564694,211.2840851104906,46.9888570773184,-2.330871083779748,0.0,0.6495184614462914,0.05138010832853723,0.44581921280431386,2,-1.1031782946231758,-0.07394174637550893,True,False,False,557106.2528460496
127.37,211.92810514136076,47.03983258212282,211.2736807550717,46.9888570773184,-2.0808710837799755,0.0,0.6544243862890653,0.05097550480441981,0.4490975574631918,2,-1.1031507971476,-0.07399669880423707,True,False,False,557109.4686242936
127.375,211.92260671078463,47.039427978598695,211.2645263996528,46.9888570773184,-1.830871083780203,0.0,0.6580803111318403,0.05057090128029529,0.4515303755709059,2,-1.1031232996720242,-0.0740516512329652,True,False,False,557112.6844025375
127.38000000000001,211.9171082802085,47.03902337507458,211.2566220442339,46.9888570773184,-1.5808710837797195,0.0,0.6604862359746164,0.05016629775617787,0.45311720245243475,2,-1.1030958021964483,-0.07410660366169348,True,False,False,557115.9001807814
127.385,211.91160984963238,47.03861877155046,211.249967688815,46.9888570773184,-1.3308710837799471,0.0,0.6616421608173937,0.04976169423206045,0.45385765165557335,2,-1.1030683047208725,-0.07416155609042163,True,False,False,557119.1159590253
127.39,211.90611141905626,47.038214168026336,211.2445633333961,46.9888570773184,-1.0808710837801743,0.0,0.6615480856601721,0.049357090707935924,0.45375140655256585,2,-1.1030408072452966,-0.07421650851914977,True,False,False,557122.3317372692
127.395,211.90061298848013,47.03780956450222,211.24040897797718,46.9888570773184,-0.8308710837804018,0.0,0.6602040105029516,0.048952487183818505,0.4527982140292572,2,-1.1030133097697208,-0.0742714609478779,True,False,False,557125.5475155131
127.4,211.895114557904,47.0374049609781,211.23750462255828,46.9888570773184,-0.5808710837799186,0.0,0.6576099353457323,0.048547883659701085,0.4509978799908975,2,-1.1029858122941447,-0.07432641337660618,True,False,False,557128.763293757
127.405,211.88961612732788,47.03700035745398,211.23585026713937,46.9888570773184,-0.33087108378014596,0.0,0.6537658601885141,0.04814328013557656,0.44835026651043225,2,-1.1029583148185689,-0.07438136580533432,True,False,False,557131.979072001
127.41,211.88411769675176,47.03659575392986,211.23544591172046,46.9888570773184,-0.08087108378037333,0.0,0.6486717850312971,0.04773867661145914,0.4448552905308323,2,-1.102930817342993,-0.07443631823406247,True,False,False,557135.1948502449
127.415,211.87861926617563,47.036191150405735,211.23544591172046,46.9888570773184,0.0,0.0,0.6431733544551719,0.047334073087334616,0.4410861782553659,0,-1.1029033198674172,-0.07449127066279075,True,False,False,557138.4106284888
127.42,211.8731208355995,47.03578654688162,211.23544591172046,46.9888570773184,0.0,0.0,0.6376749238790467,0.0469294695632172,0.437317037174116,0,-1.1028758223918413,-0.07454622309151888,True,False,False,557141.6264067327
127.425,211.86762240502338,47.0353819433575,211.23544591172046,46.9888570773184,0.0,0.0,0.6321764933029215,0.04652486603909978,0.43354786729202377,0,-1.1028483249162655,-0.07460117552024702,True,False,False,557144.8421849766
127.43,211.86212397444726,47.034977339833375,211.23544591172046,46.9888570773184,0.0,0.0,0.6266780627267963,0.04612026251497525,0.429778668614013,0,-1.1028208274406897,-0.07465612794897532,True,False,False,557148.0579632205
127.435,211.85662554387113,47.03457273630926,211.23544591172046,46.9888570773184,0.0,0.0,0.6211796321506711,0.04571565899085783,0.4260094411450618,0,-1.1027933299651138,-0.07471108037770345,True,False,False,557151.2737414644
127.44,211.851127113295,47.03416813278514,211.23544591172046,46.9888570773184,0.0,0.0,0.6156812015745459,0.04531105546674041,0.4222401848900928,0,-1.1027658324895377,-0.07476603280643158,True,False,False,557154.4895197083
127.44500000000001,211.84562868271888,47.033763529261016,211.23544591172046,46.9888570773184,0.0,0.0,0.6101827709984207,0.04490645194261589,0.4184708998540475,0,-1.102738335013962,-0.07482098523515987,True,False,False,557157.7052979523
127.45,211.84013025214276,47.0333589257369,211.23544591172046,46.9888570773184,0.0,0.0,0.6046843404222955,0.04450184841849847,0.414701586041869,0,-1.102710837538386,-0.07487593766388802,True,False,False,557160.9210761961
127.455,211.83463182156663,47.03295432221278,211.23544591172046,46.9888570773184,0.0,0.0,0.5991859098461703,0.04409724489438105,0.410932243458498,0,-1.1026833400628102,-0.07493089009261615,True,False,False,557164.1368544401
127.46000000000001,211.8291333909905,47.03254971868866,211.23544591172046,46.9888570773184,0.0,0.0,0.5936874792700451,0.043692641370256524,0.4071628721088753,0,-1.1026558425872344,-0.07498584252134444,True,False,False,557167.3526326839
127.465,211.82363496041438,47.03214511516454,211.23544591172046,46.9888570773184,0.0,0.0,0.5881890486939199,0.043288037846139105,0.4033934719979444,0,-1.1026283451116585,-0.07504079495007257,True,False,False,557170.5684109279
127.47,211.81813652983826,47.03174051164042,211.23544591172046,46.9888570773184,0.0,0.0,0.5826906181177947,0.042883434322021685,0.3996240431306445,0,-1.1026008476360827,-0.07509574737880072,True,False,False,557173.7841891719
127.47500000000001,211.81263809926213,47.0313359081163,211.23544591172046,46.9888570773184,0.0,0.0,0.5771921875416695,0.04247883079789716,0.39585458551191727,0,-1.1025733501605066,-0.075150699807529,True,False,False,557176.9999674157
127.48,211.807139668686,47.03093130459218,211.23544591172046,46.9888570773184,0.0,0.0,0.5716937569655443,0.04207422727377974,0.39208509914670486,0,-1.1025458526849308,-0.07520565223625714,True,False,False,557180.2157456597
127.485,211.80164123810988,47.03052670106806,211.23544591172046,46.9888570773184,0.0,0.0,0.566195326389419,0.04166962374966232,0.38831558403994815,0,-1.102518355209355,-0.07526060466498527,True,False,False,557183.4315239035
127.49000000000001,211.79614280753376,47.03012209754394,211.23544591172046,46.9888570773184,0.0,0.0,0.5606968958132938,0.041265020225537796,0.3845460401965883,0,-1.102490857733779,-0.07531555709371357,True,False,False,557186.6473021475
127.495,211.79064437695763,47.02971749401982,211.23544591172046,46.9888570773184,0.0,0.0,0.5551984652371686,0.04086041670142038,0.38077646762156625,0,-1.1024633602582032,-0.0753705095224417,True,False,False,557189.8630803913
127.5,211.7851459463815,47.0293128904957,211.23544591172046,46.9888570773184,0.0,0.0,0.5497000346610434,0.04045581317730296,0.37700686631982305,0,-1.1024358627826274,-0.07542546195116984,True,False,False,557193.0788586353
127.50500000000001,211.77964751580538,47.02890828697158,211.23544591172046,46.9888570773184,0.0,0.0,0.5442016040849182,0.04005120965317843,0.373237236296282,0,-1.1024083653070516,-0.07548041437989812,True,False,False,557196.2946368792
127.51,211.77414908522925,47.02850368344746,211.23544591172046,46.9888570773184,0.0,0.0,0.538703173508793,0.03964660612906101,0.3694675775559198,0,-1.1023808678314757,-0.07553536680862627,True,False,False,557199.5104151231
127.515,211.76865065465313,47.02809907992334,211.23544591172046,46.9888570773184,0.0,0.0,0.5332047429326678,0.03924200260493649,0.3656978901036589,0,-1.1023533703558999,-0.0755903192373544,True,False,False,557202.726193367
127.52,211.763152224077,47.02769447639922,211.23544591172046,46.9888570773184,0.0,0.0,0.5277063123565426,0.03883739908081907,0.36192817394444193,0,-1.102325872880324,-0.07564527166608254,True,False,False,557205.9419716109
127.525,211.75765379350088,47.0272898728751,211.23544591172046,46.9888570773184,0.0,0.0,0.5222078817804174,0.03843279555670165,0.3581584290832079,0,-1.102298375404748,-0.07570022409481082,True,False,False,557209.1577498548
127.53,211.75215536292475,47.02688526935098,211.23544591172046,46.9888570773184,0.0,0.0,0.5167094512042922,0.038028192032577124,0.3543886555248977,0,-1.102270877929172,-0.07575517652353896,True,False,False,557212.3735280987
127.535,211.74665693234863,47.02648066582686,211.23544591172046,46.9888570773184,0.0,0.0,0.511211020628167,0.037623588508459704,0.3506188532744532,0,-1.1022433804535963,-0.0758101289522671,True,False,False,557215.5893063426
127.54,211.7411585017725,47.02607606230274,211.23544591172046,46.9888570773184,0.0,0.0,0.5057125900520418,0.037218984984342285,0.34684902233681447,0,-1.1022158829780204,-0.07586508138099539,True,False,False,557218.8050845866
127.545,211.73566007119638,47.02567145877862,211.23544591172046,46.9888570773184,0.0,0.0,0.5002141594759166,0.03681438146021776,0.3430791627169216,0,-1.1021883855024446,-0.07592003380972352,True,False,False,557222.0208628305
127.55,211.73016164062025,47.0252668552545,211.23544591172046,46.9888570773184,0.0,0.0,0.49471572889979143,0.03640977793610034,0.33930927441971726,0,-1.1021608880268687,-0.07597498623845166,True,False,False,557225.2366410744
127.555,211.72466321004413,47.02486225173038,211.23544591172046,46.9888570773184,0.0,0.0,0.4892172983236662,0.03600517441198292,0.3355393574501398,0,-1.102133390551293,-0.07602993866717996,True,False,False,557228.4524193183
127.56,211.719164779468,47.02445764820626,211.23544591172046,46.9888570773184,0.0,0.0,0.483718867747541,0.035600570887858396,0.33176941181312986,0,-1.102105893075717,-0.07608489109590809,True,False,False,557231.6681975622
127.565,211.71366634889188,47.02405304468214,211.23544591172046,46.9888570773184,0.0,0.0,0.4782204371714158,0.035195967363740976,0.3279994375136295,0,-1.102078395600141,-0.07613984352463622,True,False,False,557234.8839758062
127.57000000000001,211.70816791831575,47.02364844115802,211.23544591172046,46.9888570773184,0.0,0.0,0.4727220065952906,0.03479136383961645,0.32422943455657743,0,-1.1020508981245651,-0.07619479595336451,True,False,False,557238.09975405
127.575,211.70266948773963,47.0232438376339,211.23544591172046,46.9888570773184,0.0,0.0,0.4672235760191654,0.03438676031549903,0.3204594029468991,0,-1.1020234006489893,-0.07624974838209266,True,False,False,557241.315532294
127.58,211.6971710571635,47.02283923410978,211.23544591172046,46.9888570773184,0.0,0.0,0.4617251454430402,0.03398215679138161,0.31668934268956744,0,-1.1019959031734134,-0.07630470081082079,True,False,False,557244.5313105378
127.58500000000001,211.69167262658738,47.02243463058566,211.23544591172046,46.9888570773184,0.0,0.0,0.456226714866915,0.03357755326725709,0.31291925378950536,0,-1.1019684056978376,-0.07635965323954907,True,False,False,557247.7470887818
127.59,211.68617419601125,47.02203002706154,211.23544591172046,46.9888570773184,0.0,0.0,0.4507282842907898,0.03317294974313967,0.3091491362516547,0,-1.1019409082222618,-0.07641460566827721,True,False,False,557250.9628670256
127.595,211.68067576543513,47.02162542353742,211.23544591172046,46.9888570773184,0.0,0.0,0.4452298537146646,0.03276834621902225,0.3053789900809549,0,-1.101913410746686,-0.07646955809700536,True,False,False,557254.1786452696
127.60000000000001,211.675177334859,47.0212208200133,211.23544591172046,46.9888570773184,0.0,0.0,0.4397314231385394,0.032363742694897724,0.30160881528234584,0,-1.1018859132711099,-0.07652451052573364,True,False,False,557257.3944235136
127.605,211.66967890428288,47.02081621648918,211.23544591172046,46.9888570773184,0.0,0.0,0.4342329925624142,0.031959139170780304,0.29783861186076954,0,-1.101858415795534,-0.07657946295446177,True,False,False,557260.6102017574
127.61,211.66418047370675,47.02041161296506,211.23544591172046,46.9888570773184,0.0,0.0,0.428734561986289,0.031554535646662885,0.2940683798211643,0,-1.1018309183199582,-0.07663441538318991,True,False,False,557263.8259800014
127.61500000000001,211.65868204313063,47.02000700944094,211.23544591172046,46.9888570773184,0.0,0.0,0.4232361314101638,0.03114993212253836,0.29029811916847026,0,-1.1018034208443823,-0.07668936781191821,True,False,False,557267.0417582452
127.62,211.6531836125545,47.01960240591682,211.23544591172046,46.9888570773184,0.0,0.0,0.4177377008340386,0.03074532859842094,0.28652782990762904,0,-1.1017759233688065,-0.07674432024064634,True,False,False,557270.2575364892
127.625,211.64768518197837,47.0191978023927,211.23544591172046,46.9888570773184,0.0,0.0,0.4122392702579134,0.03034072507430352,0.28275751204357996,0,-1.1017484258932306,-0.07679927266937447,True,False,False,557273.473314733
127.63000000000001,211.64218675140225,47.01879319886858,211.23544591172046,46.9888570773184,0.0,0.0,0.4067408396817882,0.029936121550178996,0.27898716558126263,0,-1.1017209284176548,-0.07685422509810276,True,False,False,557276.689092977
127.635,211.63668832082612,47.01838859534446,211.23544591172046,46.9888570773184,0.0,0.0,0.401242409105663,0.029531518026061576,0.27521679052561926,0,-1.101693430942079,-0.07690917752683091,True,False,False,557279.9048712209
127.64,211.63118989025,47.017983991820344,211.23544591172046,46.9888570773184,0.0,0.0,0.3957439785295378,0.029126914501944157,0.2714463868815879,0,-1.101665933466503,-0.07696412995555904,True,False,False,557283.1206494648
127.645,211.62569145967387,47.01757938829622,211.23544591172046,46.9888570773184,0.0,0.0,0.3902455479534126,0.02872231097781963,0.26767595465410865,0,-1.1016384359909273,-0.07701908238428717,True,False,False,557286.3364277087
127.65,211.62019302909775,47.0171747847721,211.23544591172046,46.9888570773184,0.0,0.0,0.3847471173772874,0.028317707453702212,0.2639054938481057,0,-1.1016109385153512,-0.07707403481301546,True,False,False,557289.5522059526
127.655,211.61469459852162,47.01677018124798,211.23544591172046,46.9888570773184,0.0,0.0,0.3792486868011622,0.027913103929577687,0.2601350044685525,0,-1.1015834410397753,-0.0771289872417436,True,False,False,557292.7679841965
127.66,211.6091961679455,47.01636557772386,211.23544591172046,46.9888570773184,0.0,0.0,0.373750256225037,0.027508500405460268,0.2563644865203737,0,-1.1015559435641995,-0.07718393967047174,True,False,False,557295.9837624405
127.665,211.60369773736937,47.01596097419974,211.23544591172046,46.9888570773184,0.0,0.0,0.3682518256489118,0.027103896881342848,0.2525939400085076,0,-1.1015284460886237,-0.07723889209920003,True,False,False,557299.1995406843
127.67,211.59819930679325,47.01555637067562,211.23544591172046,46.9888570773184,0.0,0.0,0.3627533950727866,0.026699293357218323,0.24882336493789436,0,-1.1015009486130478,-0.07729384452792816,True,False,False,557302.4153189283
127.675,211.59270087621712,47.0151517671515,211.23544591172046,46.9888570773184,0.0,0.0,0.3572549644966614,0.026294689833100904,0.24505276131347564,0,-1.101473451137472,-0.0773487969566563,True,False,False,557305.6310971722
127.68,211.587202445641,47.01474716362738,211.23544591172046,46.9888570773184,0.0,0.0,0.3517565339205362,0.025890086308983484,0.2412821291401908,0,-1.1014459536618961,-0.0774037493853846,True,False,False,557308.8468754161
127.685,211.58170401506487,47.01434256010326,211.23544591172046,46.9888570773184,0.0,0.0,0.346258103344411,0.02548548278485896,0.23751146842297954,0,-1.1014184561863203,-0.07745870181411273,True,False,False,557312.06265366
127.69,211.57620558448875,47.01393795657914,211.23544591172046,46.9888570773184,0.0,0.0,0.3407596727682858,0.02508087926074154,0.23374077916678418,0,-1.1013909587107442,-0.07751365424284086,True,False,False,557315.2784319039
127.69500000000001,211.57070715391262,47.013533353055024,211.23544591172046,46.9888570773184,0.0,0.0,0.3352612421921606,0.02467627573662412,0.22997006137654316,0,-1.1013634612351684,-0.07756860667156915,True,False,False,557318.4942101479
127.7,211.5652087233365,47.0131287495309,211.23544591172046,46.9888570773184,0.0,0.0,0.3297628116160354,0.024271672212499595,0.22619931505719676,0,-1.1013359637595925,-0.07762355910029729,True,False,False,557321.7099883917
127.705,211.55971029276037,47.01272414600678,211.23544591172046,46.9888570773184,0.0,0.0,0.3242643810399102,0.023867068688382176,0.22242854021368694,0,-1.1013084662840167,-0.07767851152902543,True,False,False,557324.9257666357
127.71000000000001,211.55421186218425,47.01231954248266,211.23544591172046,46.9888570773184,0.0,0.0,0.318765950463785,0.02346246516425765,0.21865773685095302,0,-1.1012809688084408,-0.07773346395775371,True,False,False,557328.1415448795
127.715,211.54871343160812,47.01191493895854,211.23544591172046,46.9888570773184,0.0,0.0,0.3132675198876598,0.02305786164014023,0.21488690497393698,0,-1.101253471332865,-0.07778841638648185,True,False,False,557331.3573231235
127.72,211.543215001032,47.01151033543442,211.23544591172046,46.9888570773184,0.0,0.0,0.30776908931153457,0.022653258116022812,0.2111160445875624,0,-1.1012259738572892,-0.07784336881520999,True,False,False,557334.5731013675
127.72500000000001,211.53771657045587,47.0111057319103,211.23544591172046,46.9888570773184,0.0,0.0,0.30227065873540937,0.022248654591898287,0.20734515569680267,0,-1.101198476381713,-0.07789832124393828,True,False,False,557337.7888796113
127.73,211.53221813987975,47.01070112838618,211.23544591172046,46.9888570773184,0.0,0.0,0.29677222815928417,0.021844051067780867,0.20357423830658372,0,-1.1011709789061372,-0.07795327367266641,True,False,False,557341.0046578553
127.735,211.52671970930362,47.01029652486206,211.23544591172046,46.9888570773184,0.0,0.0,0.29127379758315897,0.021439447543663448,0.1998032924218461,0,-1.1011434814305614,-0.07800822610139455,True,False,False,557344.2204360991
127.74000000000001,211.5212212787275,47.00989192133794,211.23544591172046,46.9888570773184,0.0,0.0,0.28577536700703376,0.021034844019538923,0.1960323180475307,0,-1.1011159839549856,-0.07806317853012285,True,False,False,557347.4362143431
127.745,211.51572284815137,47.00948731781382,211.23544591172046,46.9888570773184,0.0,0.0,0.28027693643090856,0.020630240495421504,0.19226131518858108,0,-1.1010884864794097,-0.07811813095885098,True,False,False,557350.6519925869
127.75,211.51022441757524,47.009082714289704,211.23544591172046,46.9888570773184,0.0,0.0,0.27477850585478336,0.020225636971304084,0.18849028384993718,0,-1.1010609890038339,-0.07817308338757911,True,False,False,557353.8677708309
127.75500000000001,211.50472598699912,47.00867811076558,211.23544591172046,46.9888570773184,0.0,0.0,0.26928007527865816,0.01982103344717956,0.18471922403654112,0,-1.101033491528258,-0.0782280358163074,True,False,False,557357.0835490748
127.76,211.499227556423,47.00827350724146,211.23544591172046,46.9888570773184,0.0,0.0,0.26378164470253296,0.01941642992306214,0.18094813575333685,0,-1.1010059940526822,-0.07828298824503555,True,False,False,557360.2993273187
127.765,211.49372912584687,47.007868903717345,211.23544591172046,46.9888570773184,0.0,0.0,0.25828321412640776,0.01901182639894472,0.17717701900526645,0,-1.1009784965771063,-0.07833794067376368,True,False,False,557363.5151055626
127.77,211.48823069527074,47.00746430019322,211.23544591172046,46.9888570773184,0.0,0.0,0.25278478355028255,0.018607222874820195,0.17340587379727254,0,-1.1009509991015305,-0.07839289310249181,True,False,False,557366.7308838065
127.775,211.48273226469462,47.0070596966691,211.23544591172046,46.9888570773184,0.0,0.0,0.24728635297415735,0.018202619350702776,0.16963470013430063,0,-1.1009235016259544,-0.0784478455312201,True,False,False,557369.9466620504
127.78,211.4772338341185,47.006655093144985,211.23544591172046,46.9888570773184,0.0,0.0,0.24178792239803215,0.017798015826585356,0.16586349802129297,0,-1.1008960041503786,-0.07850279795994823,True,False,False,557373.1624402943
127.785,211.47173540354237,47.00625048962086,211.23544591172046,46.9888570773184,0.0,0.0,0.23628949182190695,0.01739341230246083,0.16209226746319422,0,-1.1008685066748027,-0.07855775038867638,True,False,False,557376.3782185382
127.79,211.46623697296624,47.00584588609674,211.23544591172046,46.9888570773184,0.0,0.0,0.23079106124578175,0.01698880877834341,0.15832100846495106,0,-1.100841009199227,-0.07861270281740466,True,False,False,557379.5939967822
127.795,211.46073854239012,47.005441282572626,211.23544591172046,46.9888570773184,0.0,0.0,0.22529263066965655,0.016584205254225992,0.15454972103149164,0,-1.100813511723651,-0.0786676552461328,True,False,False,557382.809775026
127.8,211.455240111814,47.0050366790485,211.23544591172046,46.9888570773184,0.0,0.0,0.21979420009353134,0.016179601730101467,0.15077840516779653,0,-1.1007860142480752,-0.07872260767486093,True,False,False,557386.02555327
127.805,211.44974168123787,47.004632075524384,211.23544591172046,46.9888570773184,0.0,0.0,0.21429576951740614,0.015774998205984048,0.14700706087879842,0,-1.1007585167724994,-0.07877756010358923,True,False,False,557389.2413315139
127.81,211.44424325066174,47.00422747200026,211.23544591172046,46.9888570773184,0.0,0.0,0.20879733894128094,0.015370394681859523,0.1432356881694434,0,-1.1007310192969235,-0.07883251253231736,True,False,False,557392.4571097578
127.815,211.43874482008562,47.00382286847614,211.23544591172046,46.9888570773184,0.0,0.0,0.20329890836515574,0.014965791157742103,0.13946428704468342,0,-1.1007035218213475,-0.0788874649610455,True,False,False,557395.6728880018
127.82000000000001,211.4332463895095,47.003418264952025,211.23544591172046,46.9888570773184,0.0,0.0,0.19780047778903054,0.014561187633624684,0.13569285750946933,0,-1.1006760243457716,-0.07894241738977378,True,False,False,557398.8886662456
127.825,211.42774795893337,47.0030136614279,211.23544591172046,46.9888570773184,0.0,0.0,0.19230204721290534,0.014156584109500159,0.13192139956875334,0,-1.1006485268701958,-0.07899736981850193,True,False,False,557402.1044444896
127.83,211.42224952835724,47.00260905790378,211.23544591172046,46.9888570773184,0.0,0.0,0.18680361663678013,0.01375198058538274,0.1281499132274923,0,-1.10062102939462,-0.07905232224723006,True,False,False,557405.3202227334
127.83500000000001,211.41675109778112,47.002204454379665,211.23544591172046,46.9888570773184,0.0,0.0,0.18130518606065493,0.01334737706126532,0.12437839849064111,0,-1.100593531919044,-0.07910727467595835,True,False,False,557408.5360009774
127.84,211.411252667205,47.00179985085554,211.23544591172046,46.9888570773184,0.0,0.0,0.17580675548452973,0.012942773537140795,0.12060685536315909,0,-1.1005660344434682,-0.07916222710468648,True,False,False,557411.7517792212
127.845,211.40575423662887,47.00139524733142,211.23544591172046,46.9888570773184,0.0,0.0,0.17030832490840453,0.012538170013023375,0.11683528385000978,0,-1.1005385369678924,-0.07921717953341463,True,False,False,557414.9675574652
127.85000000000001,211.40025580605274,47.000990643807306,211.23544591172046,46.9888570773184,0.0,0.0,0.16480989433227933,0.012133566488905956,0.113063683956158,0,-1.1005110394923163,-0.07927213196214292,True,False,False,557418.1833357092
127.855,211.39475737547662,47.00058604028318,211.23544591172046,46.9888570773184,0.0,0.0,0.15931146375615413,0.01172896296478143,0.10929205568657259,0,-1.1004835420167405,-0.07932708439087105,True,False,False,557421.399113953
127.86,211.3892589449005,47.000181436759064,211.23544591172046,46.9888570773184,0.0,0.0,0.15381303318002892,0.011324359440664011,0.10552039904622956,0,-1.1004560445411646,-0.07938203681959918,True,False,False,557424.614892197
127.86500000000001,211.38376051432436,46.99977683323494,211.23544591172046,46.9888570773184,0.0,0.0,0.14831460260390372,0.010919755916539486,0.10174871404008852,0,-1.1004285470655888,-0.07943698924832748,True,False,False,557427.8306704408
127.87,211.37826208374824,46.99937222971082,211.23544591172046,46.9888570773184,0.0,0.0,0.14281617202777852,0.010515152392422067,0.09797700067317214,0,-1.100401049590013,-0.07949194167705562,True,False,False,557431.0464486848
127.875,211.37276365317211,46.998967626186705,211.23544591172046,46.9888570773184,0.0,0.0,0.13731774145165332,0.010110548868304647,0.09420525895045645,0,-1.100373552114437,-0.07954689410578375,True,False,False,557434.2622269287
127.88000000000001,211.367265222596,46.99856302266258,211.23544591172046,46.9888570773184,0.0,0.0,0.13181931087552812,0.009705945344180122,0.09043348887694433,0,-1.1003460546388613,-0.07960184653451204,True,False,False,557437.4780051726
127.885,211.36176679201986,46.99815841913846,211.23544591172046,46.9888570773184,0.0,0.0,0.12632088029940292,0.009301341820062703,0.08666169045765232,0,-1.1003185571632854,-0.07965679896324018,True,False,False,557440.6937834165
127.89,211.35626836144374,46.997753815614345,211.23544591172046,46.9888570773184,0.0,0.0,0.12082244972327771,0.008896738295945283,0.08288986369760985,0,-1.1002910596877096,-0.07971175139196832,True,False,False,557443.9095616604
127.895,211.3507699308676,46.99734921209023,211.23544591172046,46.9888570773184,0.0,0.0,0.11532401914715251,0.008492134771827864,0.07911800860186277,0,-1.1002635622121337,-0.07976670382069645,True,False,False,557447.1253399043
127.9,211.3452715002915,46.9969446085661,211.23544591172046,46.9888570773184,0.0,0.0,0.10982558857102731,0.008087531247703339,0.07534612517548038,0,-1.1002360647365577,-0.07982165624942474,True,False,False,557450.3411181482
127.905,211.33977306971536,46.996540005041986,211.23544591172046,46.9888570773184,0.0,0.0,0.10432715799490211,0.0076829277235859195,0.07157421342356138,0,-1.1002085672609818,-0.07987660867815287,True,False,False,557453.5568963921
127.91,211.33427463913924,46.99613540151786,211.23544591172046,46.9888570773184,0.0,0.0,0.09882872741877691,0.0072783241994613945,0.06780227335123758,0,-1.100181069785406,-0.07993156110688102,True,False,False,557456.7726746361
127.915,211.3287762085631,46.995730797993744,211.23544591172046,46.9888570773184,0.0,0.0,0.0933302968426517,0.006873720675343975,0.06403030496369055,0,-1.1001535723098301,-0.0799865135356093,True,False,False,557459.98845288
127.92,211.323277777987,46.99532619446963,211.23544591172046,46.9888570773184,0.0,0.0,0.0878318662665265,0.0064691171512265555,0.060258308266158765,0,-1.1001260748342543,-0.08004146596433744,True,False,False,557463.2042311239
127.925,211.31777934741086,46.9949215909455,211.23544591172046,46.9888570773184,0.0,0.0,0.0823334356904013,0.006064513627102031,0.056486283263963925,0,-1.1000985773586784,-0.08009641839306557,True,False,False,557466.4200093678
127.93,211.31228091683474,46.994516987421385,211.23544591172046,46.9888570773184,0.0,0.0,0.0768350051142761,0.005659910102984611,0.05271422996253957,0,-1.1000710798831026,-0.08015137082179387,True,False,False,557469.6357876117
127.935,211.3067824862586,46.99411238389727,211.23544591172046,46.9888570773184,0.0,0.0,0.0713365745381509,0.0052553065788671915,0.04894214836747013,0,-1.1000435824075268,-0.080206323250522,True,False,False,557472.8515658556
127.94,211.3012840556825,46.99370778037314,211.23544591172046,46.9888570773184,0.0,0.0,0.0658381439620257,0.004850703054742667,0.045170038484539626,0,-1.1000160849319507,-0.08026127567925014,True,False,False,557476.0673440995
127.94500000000001,211.29578562510636,46.993303176849025,211.23544591172046,46.9888570773184,0.0,0.0,0.060339713385900495,0.004446099530625247,0.041397900319902224,0,-1.0999885874563748,-0.08031622810797842,True,False,False,557479.2831223435
127.95,211.29028719453024,46.99289857332491,211.23544591172046,46.9888570773184,0.0,0.0,0.054841282809775294,0.004041496006507828,0.037625733880130234,0,-1.099961089980799,-0.08037118053670657,True,False,False,557482.4989005873
127.955,211.2847887639541,46.99249396980078,211.23544591172046,46.9888570773184,0.0,0.0,0.04934285223365009,0.0036368924823833026,0.03385353917255328,0,-1.0999335925052232,-0.0804261329654347,True,False,False,557485.7146788313
127.96000000000001,211.279290333378,46.992089366276666,211.23544591172046,46.9888570773184,0.0,0.0,0.04384442165752489,0.003232288958265883,0.030081316205703177,0,-1.0999060950296473,-0.08048108539416299,True,False,False,557488.9304570751
127.965,211.27379190280186,46.99168476275254,211.23544591172046,46.9888570773184,0.0,0.0,0.03834599108139969,0.002827685434141358,0.02630906499017089,0,-1.0998785975540715,-0.08053603782289112,True,False,False,557492.1462353191
127.97,211.26829347222574,46.991280159228424,211.23544591172046,46.9888570773184,0.0,0.0,0.03284756050527449,0.0024230819100239387,0.022536785540337584,0,-1.0998511000784956,-0.08059099025161927,True,False,False,557495.362013563
127.97500000000001,211.2627950416496,46.99087555570431,211.23544591172046,46.9888570773184,0.0,0.0,0.027349129929149285,0.002018478385906519,0.018764477878177768,0,-1.0998236026029196,-0.08064594268034755,True,False,False,557498.5777918069
127.98,211.25729661107349,46.99047095218018,211.23544591172046,46.9888570773184,0.0,0.0,0.021850699353024083,0.0016138748617819942,0.014992142042813803,0,-1.0997961051273437,-0.08070089510907569,True,False,False,557501.7935700509
127.985,211.25179818049736,46.990066348656065,211.23544591172046,46.9888570773184,0.0,0.0,0.01635226877689888,0.0012092713376645747,0.011219778119353688,0,-1.0997686076517679,-0.08075584753780382,True,False,False,557505.0093482947
127.99000000000001,211.24629974992123,46.98966174513195,211.23544591172046,46.9888570773184,0.0,0.0,0.01085383820077368,0.0008046678135471552,0.007447386355342805,0,-1.099741110176192,-0.08081079996653212,True,False,False,557508.2251265387
127.995,211.2408013193451,46.98925714160782,211.23544591172046,46.9888570773184,0.0,0.0,0.005355407624648478,0.0004000642894226303,0.0036749679945114883,0,-1.0997136127006162,-0.08086575239526025,True,False,False,557511.4409047825
128.0,211.23530288876898,46.988852538083705,211.23544591172046,46.9888570773184,0.0,0.0,-0.0001430229514767234,-4.539234694789229e-06,9.766730430554516e-05,0,-1.0996861152250403,-0.08092070482398839,True,False,False,557514.6566830265
128.005,211.22983578586894,46.988393792011045,211.23544591172046,46.9888570773184,0.0,0.0,-0.005610125851518433,-0.0004632853073545107,0.00385485172173415,0,-1.0996547875489524,-0.08097484737253022,True,False,False,557518.3257875381
128.01,211.22436868296893,46.987935045938386,211.23544591172046,46.9888570773184,0.0,0.0,-0.01107722875153172,-0.0009220313800142321,0.007612338478328363,0,-1.0996234598728647,-0.08102898992107203,True,False,False,557521.9948920497
128.01500000000001,211.21890158006886,46.98747629986572,211.23544591172046,46.9888570773184,0.0,0.0,-0.01654433165160185,-0.001380777452681059,0.011369859314346953,1,-1.0995921321967765,-0.08108313246961417,True,False,False,557525.6639965613
128.02,211.21343447716882,46.98701755379306,211.23544591172046,46.9888570773184,0.0,0.0,-0.02201143455164356,-0.0018395235253407805,0.015127412495204405,1,-1.0995608045206886,-0.081137275018156,True,False,False,557529.3331010729
128.025,211.2079673742688,46.98655880772039,211.23544591172046,46.9888570773184,0.0,0.0,-0.027478537451656848,-0.0022982695980076073,0.018884997662905884,1,-1.099529476844601,-0.08119141756669783,True,False,False,557533.0022055845
128.03,211.20250027136876,46.98610006164773,211.23544591172046,46.9888570773184,0.0,0.0,-0.03294564035169856,-0.0027570156706673288,0.022642614693842482,1,-1.099498149168513,-0.08124556011523966,True,False,False,557536.6713100962
128.035,211.19703316846872,46.98564131557507,211.23544591172046,46.9888570773184,0.0,0.0,-0.03841274325174027,-0.0032157617433270502,0.026400263531934944,1,-1.099466821492425,-0.08129970266378148,True,False,False,557540.3404146078
128.04,211.1915660655687,46.98518256950241,211.23544591172046,46.9888570773184,0.0,0.0,-0.043879846151753554,-0.0036745078159867717,0.03015794414658019,1,-1.0994354938163373,-0.0813538452123233,True,False,False,557544.0095191194
128.04500000000002,211.18609896266864,46.984723823429746,211.23544591172046,46.9888570773184,0.0,0.0,-0.049346949051823685,-0.0041332538886535986,0.03391565651860971,1,-1.0994041661402492,-0.08140798776086544,True,False,False,557547.678623631
128.05,211.1806318597686,46.98426507735709,211.23544591172046,46.9888570773184,0.0,0.0,-0.054814051951865395,-0.00459199996131332,0.037673400634443736,1,-1.0993728384641612,-0.08146213030940727,True,False,False,557551.3477281426
128.055,211.17516475686855,46.98380633128443,211.23544591172046,46.9888570773184,0.0,0.0,-0.060281154851907104,-0.0050507460339730414,0.041431176483689505,1,-1.0993415107880735,-0.08151627285794909,True,False,False,557555.0168326542
128.06,211.16969765396854,46.98334758521176,211.23544591172046,46.9888570773184,0.0,0.0,-0.06574825775192039,-0.005509492106639868,0.04518898405773803,1,-1.0993101831119856,-0.08157041540649092,True,False,False,557558.6859371659
128.065,211.1642305510685,46.9828888391391,211.23544591172046,46.9888570773184,0.0,0.0,-0.0712153606519621,-0.00596823817929959,0.048946823349151285,1,-1.0992788554358977,-0.08162455795503275,True,False,False,557562.3550416775
128.07,211.15876344816846,46.98243009306644,211.23544591172046,46.9888570773184,0.0,0.0,-0.07668246355200381,-0.006426984251959311,0.05270469435116078,1,-1.0992475277598097,-0.08167870050357458,True,False,False,557566.0241461891
128.075,211.15329634526844,46.98197134699378,211.23544591172046,46.9888570773184,0.0,0.0,-0.0821495664520171,-0.006885730324619033,0.056462597057480905,1,-1.099216200083722,-0.0817328430521164,True,False,False,557569.6932507007
128.08,211.14782924236837,46.981512600921114,211.23544591172046,46.9888570773184,0.0,0.0,-0.08761666935208723,-0.0073444763972858595,0.06022053146222611,1,-1.0991848724076339,-0.08178698560065853,True,False,False,557573.3623552123
128.085,211.14236213946833,46.981053854848454,211.23544591172046,46.9888570773184,0.0,0.0,-0.09308377225212894,-0.007803222469945581,0.06397849755963905,1,-1.099153544731546,-0.08184112814920036,True,False,False,557577.031459724
128.09,211.13689503656832,46.980595108775795,211.23544591172046,46.9888570773184,0.0,0.0,-0.09855087515214223,-0.008261968542605302,0.0677364953441862,1,-1.0991222170554582,-0.08189527069774219,True,False,False,557580.7005642356
128.095,211.13142793366828,46.98013636270313,211.23544591172046,46.9888570773184,0.0,0.0,-0.10401797805218393,-0.00872071461527213,0.07149452481049089,1,-1.0990908893793703,-0.081949413246284,True,False,False,557584.3696687472
128.1,211.12596083076824,46.97967761663047,211.23544591172046,46.9888570773184,0.0,0.0,-0.10948508095222564,-0.00917946068793185,0.07525258595321818,1,-1.0990595617032823,-0.08200355579482584,True,False,False,557588.0387732588
128.105,211.12049372786822,46.97921887055781,211.23544591172046,46.9888570773184,0.0,0.0,-0.11495218385223893,-0.009638206760591572,0.07901067876710607,1,-1.0990282340271946,-0.08205769834336767,True,False,False,557591.7078777704
128.11,211.11502662496815,46.97876012448514,211.23544591172046,46.9888570773184,0.0,0.0,-0.12041928675230906,-0.010096952833258399,0.08276880324701741,1,-1.0989969063511065,-0.0821118408919098,True,False,False,557595.376982282
128.115,211.1095595220681,46.97830137841248,211.23544591172046,46.9888570773184,0.0,0.0,-0.12588638965235077,-0.01055569890591812,0.08652695938775011,2,-1.0989655786750185,-0.08216598344045163,True,False,False,557599.0460867936
128.12,211.1040924191681,46.97784263233982,211.23419591172046,46.9876070773184,-0.24999999999977263,-0.24999999999977263,-0.1301034925523652,-0.009764444978578979,0.08929452432855502,2,-1.0989342509989308,-0.08222012598899345,True,False,False,557602.7151913053
128.125,211.09862531626806,46.97738388626716,211.23169591172046,46.9851070773184,-0.49999999999954525,-0.49999999999954525,-0.13307059545240918,-0.007723191051240974,0.09111368358057964,2,-1.098902923322843,-0.08227426853753528,True,False,False,557606.3842958169
128.13,211.093158213368,46.976925140194496,211.22794591172047,46.98135707731841,-0.7499999999993179,-0.7499999999993179,-0.1347876983524543,-0.0044319371239112115,0.09206759331792883,2,-1.098871595646755,-0.08232841108607711,True,False,False,557610.0534003285
128.135,211.087691110468,46.976466394121836,211.22294591172047,46.97635707731841,-0.9999999999990905,-0.9999999999990905,-0.13525480125247213,0.00010931680342451955,0.0922843224090045,2,-1.0988402679706673,-0.08238255363461892,True,False,False,557613.7225048401
128.14000000000001,211.08222400756793,46.976007648049176,211.21669591172048,46.97010707731841,-1.2500000000002842,-1.2500000000002842,-0.13447190415254795,0.005900570730766219,0.09194537192681891,2,-1.098808940294579,-0.08243669618316106,True,False,False,557617.3916093518
128.145,211.0767569046679,46.97554890197651,211.20919591172049,46.96260707731841,-1.5000000000000568,-1.5000000000000568,-0.13243900705259648,0.012941824658099677,0.09129737187136988,2,-1.0987776126184912,-0.08249083873170289,True,False,False,557621.0607138633
128.15,211.07128980176785,46.97509015590385,211.2004459117205,46.95385707731841,-1.7499999999998295,-1.7499999999998295,-0.12915610995264615,0.021233078585439102,0.09066419366642547,2,-1.0987462849424035,-0.08254498128024472,True,False,False,557624.729818375
128.155,211.06582269886783,46.97463140983119,211.1904459117205,46.94385707731841,-1.999999999999602,-1.999999999999602,-0.12462321285266853,0.03077433251277739,0.09045362894937141,2,-1.0987149572663155,-0.08259912382878655,True,False,False,557628.3989228866
128.16,211.0603555959678,46.97417266375853,211.1791959117205,46.93368818918585,-2.2499999999993747,-2.0337776265127183,-0.11884031575272047,0.04048447457267912,0.09066004234359061,2,-1.0986836295902276,-0.08265326637732837,True,False,False,557632.0680273982
128.165,211.05488849306775,46.97371391768586,211.16669591172052,46.92476930105328,-2.4999999999991473,-1.7837776265136551,-0.11180741865277355,0.04894461663258198,0.09067006849042608,2,-1.0986523019141399,-0.0827074089258702,True,False,False,557635.7371319098
128.17000000000002,211.0494213901677,46.973255171613204,211.1529459117205,46.91710041292072,-2.750000000000341,-1.5337776265124614,-0.10352452155279934,0.056154758692485984,0.09026874646289416,2,-1.0986209742380517,-0.08276155147441233,True,False,False,557639.4062364215
128.175,211.04395428726767,46.972796425540544,211.13794591172052,46.91068152478815,-3.0000000000001137,-1.2837776265126888,-0.0939916244528547,0.06211490075239112,0.08931015713583333,2,-1.0985896465619638,-0.08281569402295416,True,False,False,557643.0753409332
128.18,211.03848718436763,46.97233767946788,211.1216959117205,46.90551263665559,-3.2499999999998863,-1.0337776265129162,-0.08320872735288276,0.06682504281229029,0.0877115004923772,2,-1.098558318885876,-0.08286983657149598,True,False,False,557646.7444454448
128.185,211.0330200814676,46.97187893339522,211.10419591172052,46.90159374852302,-3.499999999999659,-0.7837776265131435,-0.07117583025291196,0.0702851848721977,0.08545111178783503,2,-1.0985269912097881,-0.08292397912003781,True,False,False,557650.4135499564
128.19,211.02755297856757,46.97142018732256,211.0854459117205,46.89892486039045,-3.7499999999994316,-0.5337776265133709,-0.057892933152942305,0.07249532693210625,0.0825727128250061,2,-1.0984956635337002,-0.08297812166857964,True,False,False,557654.082654468
128.195,211.02208587566753,46.9709614412499,211.06544591172053,46.89750597225788,-3.999999999999204,-0.2837776265135983,-0.043360036053002204,0.07345546899201594,0.07919804524397452,2,-1.0984643358576123,-0.08303226421712147,True,False,False,557657.7517589796
128.2,211.01661877276752,46.97050269517723,211.04419591172052,46.89733708412531,-4.249999999998977,-0.033777626513825626,-0.027577138953006397,0.07316561105191965,0.07555002248631713,2,-1.0984330081815246,-0.08308640676566328,True,False,False,557661.4208634913
128.205,211.01115166986744,46.97004394910457,211.0216959117205,46.89733708412531,-4.5000000000001705,0.0,-0.01054424185306857,0.07270686497925993,0.07306250250667998,2,-1.0984016805054364,-0.08314054931420542,True,False,False,557665.0899680029
128.21,211.0056845669674,46.96958520303191,210.9979459117205,46.89733708412531,-4.749999999999943,0.0,0.007738655246896542,0.07224811890660021,0.07244111194730139,2,-1.0983703528293485,-0.08319469186274725,True,False,False,557668.7590725145
128.215,211.0002174640674,46.969126456959245,210.9729459117205,46.89733708412531,-4.999999999999716,0.0,0.02727155234688894,0.07178937283393338,0.0741654031920631,2,-1.0983390251532608,-0.08324883441128908,True,False,False,557672.4281770261
128.22,210.99475036116735,46.968667710886585,210.9466959117205,46.89733708412531,-5.249999999999488,0.0,0.04805444944685178,0.07133062676127366,0.07851639786780323,2,-1.0983076974771728,-0.0833029769598309,True,False,False,557676.0972815377
128.225,210.9892832582673,46.968208964813925,210.9191959117205,46.89733708412531,-5.499999999999261,0.0,0.07008734654681348,0.07087188068861394,0.08551818562601926,2,-1.098276369801085,-0.08335711950837273,True,False,False,557679.7663860493
128.23,210.9838161553673,46.967750218741266,210.8904459117205,46.89733708412531,-5.749999999999034,0.0,0.09337024364680246,0.07041313461595422,0.09499041671700893,2,-1.0982450421249972,-0.08341126205691456,True,False,False,557683.435490561
128.235,210.97834905246722,46.9672914726686,210.8604459117205,46.89733708412531,-6.000000000000227,0.0,0.11790314074673347,0.0699543885432874,0.10665703288259652,2,-1.098213714448909,-0.08346540460545669,True,False,False,557687.1045950726
128.24,210.97288194956718,46.96683272659594,210.8291959117205,46.89733708412531,-6.25,0.0,0.14368603784669176,0.06949564247062767,0.12023645403982873,2,-1.098182386772821,-0.08351954715399852,True,False,False,557690.7736995842
128.245,210.96741484666714,46.96637398052327,210.7966959117205,46.89733708412531,-6.499999999999773,0.0,0.17071893494664891,0.06903689639796085,0.13548658593438356,2,-1.0981510590967334,-0.08357368970254034,True,False,False,557694.4428040958
128.25,210.96194774376713,46.96591523445061,210.7629459117205,46.89733708412531,-6.749999999999545,0.0,0.19900183204663335,0.06857815032530112,0.15221601935548912,2,-1.0981197314206455,-0.08362783225108217,True,False,False,557698.1119086074
128.255,210.95648064086708,46.96545648837795,210.7279459117205,46.89733708412531,-6.999999999999318,0.0,0.22853472914658823,0.0681194042526414,0.17027932331137918,2,-1.0980884037445575,-0.083681974799624,True,False,False,557701.781013119
128.26,210.95101353796704,46.96499774230529,210.6916959117205,46.89733708412531,-7.2499999999990905,0.0,0.259317626246542,0.06766065817998168,0.18956772489768023,2,-1.0980570760684698,-0.08373611734816581,True,False,False,557705.4501176307
128.26500000000001,210.945546435067,46.964538996232626,210.65525121607035,46.89733708412531,-7.288939130031575,0.0,0.290295218996647,0.06720191210731485,0.2093174444265052,2,-1.0980257483923817,-0.08379025989670795,True,False,False,557709.1192221423
128.27,210.94007933216696,46.96408025015997,210.6200565204202,46.89733708412531,-7.038939130031801,0.0,0.3200228117467532,0.06674316603465513,0.22850248200862416,2,-1.0979944207162937,-0.08384440244524978,True,False,False,557712.7883266539
128.275,210.93461222926692,46.96362150408731,210.58611182477006,46.89733708412531,-6.788939130032029,0.0,0.3485004044968605,0.06628441996199541,0.24704400126056053,2,-1.097963093040206,-0.08389854499379161,True,False,False,557716.4574311655
128.28,210.9291451263669,46.96316275801464,210.5534171291199,46.89733708412531,-6.538939130032256,0.0,0.37572799724699735,0.06582567388932858,0.26488915581771355,2,-1.097931765364118,-0.08395268754233344,True,False,False,557720.1265356771
128.285,210.92367802346686,46.96270401194198,210.52197243346976,46.89733708412531,-6.288939130032484,0.0,0.4017055899971069,0.06536692781666886,0.28200131456439176,2,-1.0979004376880301,-0.08400683009087526,True,False,False,557723.7956401887
128.29,210.91821092056682,46.96224526586932,210.4917777378196,46.89733708412531,-6.038939130032711,0.0,0.42643318274721764,0.06490818174400914,0.2983543451700263,2,-1.0978691100119424,-0.08406097263941709,True,False,False,557727.4647447004
128.29500000000002,210.91274381766678,46.961786519796654,210.46283304216945,46.89733708412531,-5.788939130031518,0.0,0.4499107754973295,0.06444943567134231,0.3139291363060369,2,-1.0978377823358543,-0.08411511518795922,True,False,False,557731.133849212
128.3,210.90727671476674,46.961327773723994,210.4351383465193,46.89733708412531,-5.5389391300317445,0.0,0.4721383682474425,0.06399068959868259,0.32871140661806875,2,-1.0978064546597663,-0.08416925773650105,True,False,False,557734.8029537236
128.305,210.9018096118667,46.960869027651334,210.40869365086914,46.89733708412531,-5.288939130031972,0.0,0.4931159609975566,0.06353194352602287,0.34269028111279076,2,-1.0977751269836786,-0.08422340028504287,True,False,False,557738.4720582352
128.31,210.89634250896668,46.960410281578675,210.38349895521898,46.89733708412531,-5.038939130032199,0.0,0.5128435537477003,0.06307319745336315,0.35585734056621043,2,-1.0977437993075907,-0.0842775428335847,True,False,False,557742.1411627468
128.315,210.89087540606664,46.95995153550601,210.35955425956882,46.89733708412531,-4.7889391300324275,0.0,0.5313211464978167,0.06261445138069632,0.36820597120699256,2,-1.0977124716315028,-0.08433168538212653,True,False,False,557745.8102672584
128.32,210.8854083031666,46.95949278943335,210.33685956391867,46.89733708412531,-4.538939130032654,0.0,0.5485487392479342,0.0621557053080366,0.3797309101061969,2,-1.0976811439554148,-0.08438582793066836,True,False,False,557749.47937177
128.325,210.8799412002666,46.95903404336069,210.3154148682685,46.89733708412531,-4.288939130032882,0.0,0.5645263319980813,0.06169695923537688,0.3904279211766822,2,-1.0976498162793271,-0.08443997047921017,True,False,False,557753.1484762817
128.33,210.87447409736652,46.95857529728802,210.29522017261834,46.89733708412531,-4.038939130031688,0.0,0.5792539247481727,0.06123821316271005,0.40029356022130635,2,-1.097618488603239,-0.08449411302775231,True,False,False,557756.8175807933
128.335,210.86900699446647,46.95811655121536,210.27627547696818,46.89733708412531,-3.788939130031915,0.0,0.5927315174982937,0.06077946709005033,0.409325001883385,2,-1.097587160927151,-0.08454825557629414,True,False,False,557760.4866853049
128.34,210.86353989156643,46.9576578051427,210.25858078131802,46.89733708412531,-3.538939130032143,0.0,0.6049591102484158,0.06032072101739061,0.417519910395518,2,-1.0975558332510633,-0.08460239812483597,True,False,False,557764.1557898165
128.345,210.85807278866642,46.95719905907004,210.24213608566785,46.89733708412531,-3.28893913003237,0.0,0.6159367029985674,0.05986197494473089,0.42487634182665657,2,-1.0975245055749754,-0.08465654067337779,True,False,False,557767.8248943281
128.35,210.85260568576638,46.956740312997375,210.22694139001769,46.89733708412531,-3.0389391300325976,0.0,0.6256642957486918,0.05940322887206406,0.4313926693251708,2,-1.0974931778988875,-0.08471068322191962,True,False,False,557771.4939988398
128.355,210.84713858286634,46.956281566924716,210.21299669436752,46.89733708412531,-2.788939130032825,0.0,0.6341418884988173,0.05894448279940434,0.4370675253905198,2,-1.0974618502227997,-0.08476482577046145,True,False,False,557775.1631033514
128.36,210.8416714799663,46.955822820852056,210.20030199871735,46.89733708412531,-2.538939130031631,0.0,0.6413694812489439,0.05848573672674462,0.44189975692577793,2,-1.0974305225467116,-0.08481896831900358,True,False,False,557778.832207863
128.365,210.83620437706625,46.95536407477939,210.18885730306718,46.89733708412531,-2.2889391300318582,0.0,0.6473470739990717,0.05802699065407779,0.44588839001109093,2,-1.0973991948706237,-0.08487311086754541,True,False,False,557782.5013123746
128.37,210.8307372741662,46.95490532870673,210.178662607417,46.89733708412531,-2.0389391300320856,0.0,0.6520746667492006,0.05756824458141807,0.4490326021693536,2,-1.097367867194536,-0.08492725341608723,True,False,False,557786.1704168862
128.375,210.8252701712662,46.95444658263407,210.16971791176684,46.89733708412531,-1.7889391300323132,0.0,0.655552259499359,0.05710949850875835,0.4513317004879882,2,-1.097336539518448,-0.08498139596462906,True,False,False,557789.8395213978
128.38,210.81980306836616,46.95398783656141,210.16202321611667,46.89733708412531,-1.5389391300325406,0.0,0.6577798522494902,0.05665075243609863,0.4527851043885748,2,-1.09730521184236,-0.08503553851317089,True,False,False,557793.5086259095
128.385,210.8143359654661,46.95352909048874,210.1555785204665,46.89733708412531,-1.288939130032768,0.0,0.6587574449996225,0.0561920063634318,0.4533923321518068,2,-1.0972738841662724,-0.0850896810617127,True,False,False,557797.1777304211
128.39000000000001,210.80886886256607,46.95307034441608,210.15038382481634,46.89733708412531,-1.0389391300315742,0.0,0.6584850377497276,0.05573326029077208,0.453152990540983,2,-1.0972425564901842,-0.08514382361025484,True,False,False,557800.8468349327
128.395,210.80340175966603,46.952611598343424,210.1464391291662,46.89733708412531,-0.7889391300318016,0.0,0.6569626304998337,0.05527451421811236,0.45206676705055643,2,-1.0972112288140963,-0.08519796615879667,True,False,False,557804.5159394443
128.4,210.797934656766,46.95215285227076,210.14374443351605,46.89733708412531,-0.538939130032029,0.0,0.654190223249941,0.05481576814544553,0.45013342445146387,2,-1.0971799011380086,-0.0852521087073385,True,False,False,557808.1850439559
128.405,210.79246755386598,46.9516941061981,210.1422997378659,46.89733708412531,-0.28893913003225635,0.0,0.6501678160000779,0.05435702207278581,0.4473527974270063,2,-1.0971485734619206,-0.08530625125588033,True,False,False,557811.8541484675
128.41,210.78700045096593,46.95123536012544,210.14210504221575,46.89733708412531,-0.038939130032483726,0.0,0.6448954087501875,0.05389827600012609,0.44372479120150066,2,-1.0971172457858327,-0.08536039380442215,True,False,False,557815.5232529792
128.415,210.7815333480659,46.95077661405278,210.14210504221575,46.89733708412531,0.0,0.0,0.6394283058501458,0.05343952992746637,0.4399647691978336,0,-1.097085918109745,-0.08541453635296398,True,False,False,557819.1923574908
128.42000000000002,210.77606624516582,46.95031786798011,210.14210504221575,46.89733708412531,0.0,0.0,0.6339612029500756,0.05298078385479954,0.4362047149021202,0,-1.0970545904336568,-0.08546867890150611,True,False,False,557822.8614620024
128.425,210.7705991422658,46.94985912190745,210.14210504221575,46.89733708412531,0.0,0.0,0.6284941000500623,0.05252203778213982,0.432444628319627,0,-1.097023262757569,-0.08552282145004794,True,False,False,557826.530566514
128.43,210.76513203936577,46.94940037583479,210.14210504221575,46.89733708412531,0.0,0.0,0.6230269971500206,0.0520632917094801,0.4286845094553983,0,-1.0969919350814812,-0.08557696399858976,True,False,False,557830.1996710256
128.435,210.75966493646573,46.948941629762125,210.14210504221575,46.89733708412531,0.0,0.0,0.6175598942499789,0.05160454563681327,0.4249243583146247,0,-1.0969606074053933,-0.08563110654713159,True,False,False,557833.8687755372
128.44,210.7541978335657,46.948482883689465,210.14210504221575,46.89733708412531,0.0,0.0,0.6120927913499656,0.05114579956415355,0.4211641749024889,0,-1.0969292797293053,-0.08568524909567342,True,False,False,557837.5378800489
128.445,210.74873073066567,46.948024137616805,210.14210504221575,46.89733708412531,0.0,0.0,0.6066256884499239,0.05068705349149383,0.4174039592241269,0,-1.0968979520532174,-0.08573939164421525,True,False,False,557841.2069845605
128.45,210.74326362776563,46.947565391544146,210.14210504221575,46.89733708412531,0.0,0.0,0.6011585855498822,0.050228307418834106,0.41364371128473765,0,-1.0968666243771297,-0.08579353419275706,True,False,False,557844.8760890721
128.455,210.7377965248656,46.94710664547148,210.14210504221575,46.89733708412531,0.0,0.0,0.5956914826498405,0.04976956134616728,0.4098834310895083,0,-1.0968352967010415,-0.0858476767412992,True,False,False,557848.5451935837
128.46,210.73232942196555,46.94664789939882,210.14210504221575,46.89733708412531,0.0,0.0,0.5902243797497988,0.04931081527350756,0.40612311864363815,0,-1.0968039690249536,-0.08590181928984103,True,False,False,557852.2142980953
128.465,210.7268623190655,46.94618915332616,210.14210504221575,46.89733708412531,0.0,0.0,0.5847572768497571,0.048852069200847836,0.40236277395233283,0,-1.0967726413488659,-0.08595596183838286,True,False,False,557855.8834026069
128.47,210.7213952161655,46.94573040725349,210.14210504221575,46.89733708412531,0.0,0.0,0.5792901739497438,0.04839332312818101,0.39860239702082734,0,-1.096741313672778,-0.08601010438692468,True,False,False,557859.5525071186
128.475,210.71592811326545,46.94527166118083,210.14210504221575,46.89733708412531,0.0,0.0,0.5738230710497021,0.04793457705552129,0.394841987854315,0,-1.09670998599669,-0.0860642469354665,True,False,False,557863.2216116302
128.48,210.7104610103654,46.94481291510817,210.14210504221575,46.89733708412531,0.0,0.0,0.5683559681496604,0.04747583098286157,0.3910815464580507,0,-1.0966786583206023,-0.08611838948400834,True,False,False,557866.8907161418
128.485,210.70499390746537,46.944354169035506,210.14210504221575,46.89733708412531,0.0,0.0,0.5628888652496187,0.04701708491019474,0.3873210728372822,0,-1.0966473306445141,-0.08617253203255047,True,False,False,557870.5598206535
128.49,210.69952680456532,46.94389542296285,210.14210504221575,46.89733708412531,0.0,0.0,0.557421762349577,0.04655833883753502,0.3835605669972739,0,-1.0966160029684262,-0.0862266745810923,True,False,False,557874.2289251651
128.495,210.69405970166528,46.94343667689019,210.14210504221575,46.89733708412531,0.0,0.0,0.5519546594495353,0.0460995927648753,0.3798000289432981,0,-1.0965846752923385,-0.08628081712963412,True,False,False,557877.8980296768
128.5,210.68859259876524,46.94297793081752,210.14210504221575,46.89733708412531,0.0,0.0,0.5464875565494935,0.04564084669220847,0.37603945868064126,0,-1.0965533476162506,-0.08633495967817595,True,False,False,557881.5671341883
128.505,210.68312549586523,46.94251918474486,210.14210504221575,46.89733708412531,0.0,0.0,0.5410204536494803,0.04518210061954875,0.37227885621462187,0,-1.0965220199401626,-0.08638910222671778,True,False,False,557885.2362386999
128.51,210.67765839296518,46.9420604386722,210.14210504221575,46.89733708412531,0.0,0.0,0.5355533507494386,0.04472335454688903,0.36851822155052166,0,-1.096490692264075,-0.0864432447752596,True,False,False,557888.9053432115
128.51500000000001,210.67219129006511,46.941601692599534,210.14210504221575,46.89733708412531,0.0,0.0,0.5300862478493684,0.0442646084742222,0.3647575546936695,0,-1.0964593645879868,-0.08649738732380173,True,False,False,557892.5744477232
128.52,210.6667241871651,46.941142946526874,210.14210504221575,46.89733708412531,0.0,0.0,0.5246191449493551,0.04380586240156248,0.3609968556494654,0,-1.0964280369118988,-0.08655152987234356,True,False,False,557896.2435522348
128.525,210.66125708426506,46.940684200454214,210.14210504221575,46.89733708412531,0.0,0.0,0.5191520420493134,0.04334711632890276,0.3572361244232202,0,-1.0963967092358111,-0.08660567242088539,True,False,False,557899.9126567465
128.53,210.65578998136502,46.940225454381554,210.14210504221575,46.89733708412531,0.0,0.0,0.5136849391492717,0.042888370256243036,0.35347536102033195,0,-1.0963653815597232,-0.08665981496942722,True,False,False,557903.5817612581
128.535,210.650322878465,46.93976670830889,210.14210504221575,46.89733708412531,0.0,0.0,0.5082178362492584,0.04242962418357621,0.3497145654462184,0,-1.0963340538836353,-0.08671395751796904,True,False,False,557907.2508657697
128.54,210.64485577556496,46.93930796223623,210.14210504221575,46.89733708412531,0.0,0.0,0.5027507333492167,0.04197087811091649,0.34595373770626586,0,-1.0963027262075475,-0.08676810006651087,True,False,False,557910.9199702813
128.54500000000002,210.6393886726649,46.93884921616357,210.14210504221575,46.89733708412531,0.0,0.0,0.4972836304491466,0.041512132038256766,0.3421928778059144,0,-1.0962713985314594,-0.086822242615053,True,False,False,557914.5890747929
128.55,210.63392156976488,46.9383904700909,210.14210504221575,46.89733708412531,0.0,0.0,0.4918165275491333,0.04105338596558994,0.3384319857506766,0,-1.0962400708553715,-0.08687638516359483,True,False,False,557918.2581793045
128.555,210.62845446686484,46.93793172401824,210.14210504221575,46.89733708412531,0.0,0.0,0.4863494246490916,0.04059463989293022,0.33467106154599047,0,-1.0962087431792837,-0.08693052771213665,True,False,False,557921.9272838162
128.56,210.6229873639648,46.93747297794558,210.14210504221575,46.89733708412531,0.0,0.0,0.4808823217490499,0.040135893820270496,0.3309101051973819,0,-1.0961774155031958,-0.08698467026067848,True,False,False,557925.5963883278
128.565,210.61752026106478,46.93701423187292,210.14210504221575,46.89733708412531,0.0,0.0,0.4754152188490366,0.039677147747610775,0.32714911671040503,0,-1.0961460878271079,-0.08703881280922031,True,False,False,557929.2654928394
128.57,210.61205315816474,46.936555485800255,210.14210504221575,46.89733708412531,0.0,0.0,0.4699481159489949,0.03921840167494395,0.32338809609058833,0,-1.09611476015102,-0.08709295535776214,True,False,False,557932.934597351
128.575,210.6065860552647,46.936096739727596,210.14210504221575,46.89733708412531,0.0,0.0,0.4644810130489532,0.038759655602284226,0.31962704334354525,0,-1.0960834324749322,-0.08714709790630396,True,False,False,557936.6037018626
128.58,210.60111895236463,46.935637993654936,210.14210504221575,46.89733708412531,0.0,0.0,0.45901391014888304,0.038300909529624505,0.3158659584748817,0,-1.096052104798844,-0.08720124045484609,True,False,False,557940.2728063742
128.585,210.59565184946462,46.93517924758227,210.14210504221575,46.89733708412531,0.0,0.0,0.45354680724886975,0.03784216345695768,0.31210484149030554,0,-1.0960207771227561,-0.08725538300338792,True,False,False,557943.9419108859
128.59,210.59018474656457,46.93472050150961,210.14210504221575,46.89733708412531,0.0,0.0,0.44807970434882805,0.03738341738429796,0.308343692395458,0,-1.0959894494466684,-0.08730952555192975,True,False,False,557947.6110153975
128.595,210.58471764366453,46.93426175543695,210.14210504221575,46.89733708412531,0.0,0.0,0.44261260144878634,0.036924671311638235,0.304582511196086,0,-1.0959581217705805,-0.08736366810047157,True,False,False,557951.2801199091
128.6,210.57925054076452,46.93380300936429,210.14210504221575,46.89733708412531,0.0,0.0,0.43714549854877305,0.036465925238978514,0.3008212978979742,0,-1.0959267940944926,-0.0874178106490134,True,False,False,557954.9492244207
128.605,210.57378343786448,46.93334426329162,210.14210504221575,46.89733708412531,0.0,0.0,0.43167839564873134,0.03600717916631169,0.29706005250689715,0,-1.0958954664184049,-0.08747195319755523,True,False,False,557958.6183289323
128.61,210.5683163349644,46.93288551721896,210.14210504221575,46.89733708412531,0.0,0.0,0.4262112927486612,0.035548433093651965,0.2932987750287102,0,-1.0958641387423167,-0.08752609574609736,True,False,False,557962.2874334439
128.615,210.5628492320644,46.932426771146304,210.14210504221575,46.89733708412531,0.0,0.0,0.4207441898486479,0.035089687020992244,0.2895374654693675,0,-1.0958328110662288,-0.08758023829463919,True,False,False,557965.9565379556
128.62,210.55738212916435,46.93196802507364,210.14210504221575,46.89733708412531,0.0,0.0,0.4152770869486062,0.03463094094832542,0.28577612383476797,0,-1.095801483390141,-0.08763438084318101,True,False,False,557969.6256424672
128.625,210.5519150262643,46.93150927900098,210.14210504221575,46.89733708412531,0.0,0.0,0.4098099840485645,0.034172194875665696,0.2820147501309363,0,-1.0957701557140531,-0.08768852339172284,True,False,False,557973.2947469788
128.63,210.5464479233643,46.93105053292832,210.14210504221575,46.89733708412531,0.0,0.0,0.4043428811485512,0.033713448803005974,0.27825334436396976,0,-1.0957388280379652,-0.08774266594026467,True,False,False,557976.9638514904
128.635,210.54098082046426,46.93059178685566,210.14210504221575,46.89733708412531,0.0,0.0,0.3988757782485095,0.03325470273034625,0.2744919065399234,0,-1.0957075003618775,-0.08779680848880649,True,False,False,557980.632956002
128.64000000000001,210.53551371756419,46.93013304078299,210.14210504221575,46.89733708412531,0.0,0.0,0.3934086753484394,0.032795956657679426,0.2707304366649885,0,-1.0956761726857893,-0.08785095103734862,True,False,False,557984.3020605136
128.645,210.53004661466417,46.92967429471033,210.14210504221575,46.89733708412531,0.0,0.0,0.3879415724484261,0.032337210585019704,0.26696893474553024,0,-1.0956448450097014,-0.08790509358589045,True,False,False,557987.9711650253
128.65,210.52457951176413,46.92921554863767,210.14210504221575,46.89733708412531,0.0,0.0,0.3824744695483844,0.03187846451235998,0.2632074007877805,0,-1.0956135173336137,-0.08795923613443228,True,False,False,557991.6402695369
128.655,210.5191124088641,46.928756802565005,210.14210504221575,46.89733708412531,0.0,0.0,0.37700736664834267,0.031419718439693156,0.2594458347981893,0,-1.0955821896575257,-0.08801337868297411,True,False,False,557995.3093740485
128.66,210.51364530596408,46.928298056492345,210.14210504221575,46.89733708412531,0.0,0.0,0.3715402637483294,0.030960972367033435,0.2556842367832806,0,-1.0955508619814378,-0.08806752123151593,True,False,False,557998.9784785601
128.665,210.50817820306403,46.927839310419685,210.14210504221575,46.89733708412531,0.0,0.0,0.36607316084828767,0.030502226294373713,0.2519226067496155,0,-1.09551953430535,-0.08812166378005776,True,False,False,558002.6475830717
128.67000000000002,210.50271110016396,46.92738056434702,210.14210504221575,46.89733708412531,0.0,0.0,0.36060605794821754,0.030043480221706886,0.2481609447038905,0,-1.095488206629262,-0.08817580632859989,True,False,False,558006.3166875833
128.675,210.49724399726392,46.92692181827436,210.14210504221575,46.89733708412531,0.0,0.0,0.35513895504817583,0.029584734149047165,0.24439925065294618,0,-1.095456878953174,-0.08822994887714172,True,False,False,558009.985792095
128.68,210.4917768943639,46.9264630722017,210.14210504221575,46.89733708412531,0.0,0.0,0.34967185214816254,0.029125988076387443,0.2406375246037052,0,-1.0954255512770863,-0.08828409142568354,True,False,False,558013.6548966066
128.685,210.48630979146387,46.92600432612904,210.14210504221575,46.89733708412531,0.0,0.0,0.34420474924812083,0.028667242003727722,0.23687576656318002,0,-1.0953942236009984,-0.08833823397422537,True,False,False,558017.3240011182
128.69,210.48084268856383,46.92554558005637,210.14210504221575,46.89733708412531,0.0,0.0,0.3387376463480791,0.028208495931060895,0.23311397653857055,0,-1.0953628959249104,-0.0883923765227672,True,False,False,558020.9931056298
128.695,210.4753755856638,46.92508683398371,210.14210504221575,46.89733708412531,0.0,0.0,0.33327054344806584,0.027749749858401174,0.22935215453722546,0,-1.0953315682488225,-0.08844651907130903,True,False,False,558024.6622101414
128.7,210.46990848276377,46.92462808791105,210.14210504221575,46.89733708412531,0.0,0.0,0.3278034405480241,0.027291003785741452,0.22559030056660087,0,-1.0953002405727348,-0.08850066161985085,True,False,False,558028.331314653
128.705,210.4644413798637,46.924169341838386,210.14210504221575,46.89733708412531,0.0,0.0,0.322336337647954,0.026832257713074625,0.22182841463435818,0,-1.0952689128966466,-0.08855480416839298,True,False,False,558032.0004191647
128.71,210.4589742769637,46.923710595765726,210.14210504221575,46.89733708412531,0.0,0.0,0.3168692347479407,0.026373511640414904,0.2180664967484012,0,-1.0952375852205587,-0.08860894671693481,True,False,False,558035.6695236763
128.715,210.45350717406365,46.92325184969307,210.14210504221575,46.89733708412531,0.0,0.0,0.311402131847899,0.025914765567755182,0.21430454691673148,0,-1.095206257544471,-0.08866308926547664,True,False,False,558039.3386281879
128.72,210.4480400711636,46.92279310362041,210.14210504221575,46.89733708412531,0.0,0.0,0.3059350289478573,0.02545601949509546,0.21054256514764513,0,-1.095174929868383,-0.08871723181401846,True,False,False,558043.0077326995
128.725,210.4425729682636,46.92233435754774,210.14210504221575,46.89733708412531,0.0,0.0,0.300467926047844,0.024997273422428634,0.2067805514496781,0,-1.0951436021922951,-0.08877137436256029,True,False,False,558046.6768372111
128.73,210.43710586536355,46.92187561147508,210.14210504221575,46.89733708412531,0.0,0.0,0.2950008231478023,0.024538527349768913,0.2030185058315828,0,-1.0951122745162074,-0.08882551691110212,True,False,False,558050.3459417227
128.735,210.43163876246348,46.92141686540241,210.14210504221575,46.89733708412531,0.0,0.0,0.28953372024773216,0.024079781277102086,0.19925642830243276,0,-1.0950809468401193,-0.08887965945964425,True,False,False,558054.0150462344
128.74,210.42617165956347,46.920958119329754,210.14210504221575,46.89733708412531,0.0,0.0,0.2840666173477189,0.023621035204442364,0.19549431887167676,0,-1.0950496191640313,-0.08893380200818608,True,False,False,558057.684150746
128.745,210.42070455666342,46.920499373257094,210.14210504221575,46.89733708412531,0.0,0.0,0.27859951444767717,0.023162289131782643,0.19173217754900523,0,-1.0950182914879436,-0.0889879445567279,True,False,False,558061.3532552576
128.75,210.41523745376338,46.920040627184434,210.14210504221575,46.89733708412531,0.0,0.0,0.27313241154763546,0.02270354305912292,0.1879700043445636,0,-1.0949869638118557,-0.08904208710526973,True,False,False,558065.0223597692
128.755,210.40977035086337,46.919581881111775,210.14210504221575,46.89733708412531,0.0,0.0,0.26766530864762217,0.0222447969864632,0.18420779926892095,0,-1.0949556361357677,-0.08909622965381156,True,False,False,558068.6914642808
128.76,210.40430324796333,46.91912313503911,210.14210504221575,46.89733708412531,0.0,0.0,0.26219820574758046,0.021786050913796373,0.18044556233306117,0,-1.09492430845968,-0.08915037220235338,True,False,False,558072.3605687924
128.76500000000001,210.39883614506326,46.91866438896645,210.14210504221575,46.89733708412531,0.0,0.0,0.25673110284751033,0.02132730484113665,0.17668329354852522,0,-1.0948929807835919,-0.08920451475089551,True,False,False,558076.0296733041
128.77,210.39336904216321,46.91820564289378,210.14210504221575,46.89733708412531,0.0,0.0,0.2512639999474686,0.020868558768469825,0.17292099292745722,0,-1.094861653107504,-0.08925865729943734,True,False,False,558079.6987778157
128.775,210.3879019392632,46.91774689682112,210.14210504221575,46.89733708412531,0.0,0.0,0.24579689704745533,0.020409812695810103,0.16915866048260883,0,-1.0948303254314162,-0.08931279984797917,True,False,False,558083.3678823273
128.78,210.38243483636316,46.91728815074846,210.14210504221575,46.89733708412531,0.0,0.0,0.24032979414741362,0.019951066623150382,0.16539629622740476,0,-1.0947989977553283,-0.089366942396521,True,False,False,558087.0369868389
128.785,210.37696773346312,46.9168294046758,210.14210504221575,46.89733708412531,0.0,0.0,0.2348626912473719,0.01949232055049066,0.16163390017611795,0,-1.0947676700792404,-0.08942108494506282,True,False,False,558090.7060913505
128.79,210.3715006305631,46.916370658603135,210.14210504221575,46.89733708412531,0.0,0.0,0.22939558834735863,0.019033574477823834,0.1578714723439063,0,-1.0947363424031527,-0.08947522749360465,True,False,False,558094.3751958621
128.79500000000002,210.36603352766303,46.915911912530476,210.14210504221575,46.89733708412531,0.0,0.0,0.2239284854472885,0.018574828405164112,0.15410901274685804,0,-1.0947050147270645,-0.08952937004214678,True,False,False,558098.0443003738
128.8,210.360566424763,46.915453166457816,210.14210504221575,46.89733708412531,0.0,0.0,0.21846138254724679,0.01811608233250439,0.1503465214022831,0,-1.0946736870509766,-0.08958351259068861,True,False,False,558101.7134048854
128.805,210.35509932186298,46.91499442038515,210.14210504221575,46.89733708412531,0.0,0.0,0.2129942796472335,0.017657336259837564,0.14658399832870692,0,-1.0946423593748889,-0.08963765513923043,True,False,False,558105.382509397
128.81,210.34963221896294,46.91453567431249,210.14210504221575,46.89733708412531,0.0,0.0,0.2075271767471918,0.017198590187177842,0.14282144354605217,0,-1.094611031698801,-0.08969179768777226,True,False,False,558109.0516139086
128.815,210.3441651160629,46.91407692823983,210.14210504221575,46.89733708412531,0.0,0.0,0.20206007384715008,0.01673984411451812,0.13905885707591709,0,-1.094579704022713,-0.08974594023631409,True,False,False,558112.7207184202
128.82,210.33869801316288,46.91361818216717,210.14210504221575,46.89733708412531,0.0,0.0,0.1965929709471368,0.0162810980418584,0.13529623894175147,0,-1.094548376346625,-0.08980008278485592,True,False,False,558116.3898229318
128.825,210.33323091026284,46.9131594360945,210.14210504221575,46.89733708412531,0.0,0.0,0.19112586804709508,0.015822351969191573,0.13153358916907124,0,-1.0945170486705373,-0.08985422533339774,True,False,False,558120.0589274435
128.83,210.32776380736277,46.91270069002184,210.14210504221575,46.89733708412531,0.0,0.0,0.18565876514702495,0.015363605896531851,0.1277709077858547,0,-1.0944857209944492,-0.08990836788193987,True,False,False,558123.7280319552
128.835,210.32229670446276,46.912241943949184,210.14210504221575,46.89733708412531,0.0,0.0,0.18019166224701166,0.01490485982387213,0.12400819482292713,0,-1.0944543933183613,-0.0899625104304817,True,False,False,558127.3971364668
128.84,210.31682960156272,46.91178319787652,210.14210504221575,46.89733708412531,0.0,0.0,0.17472455934696995,0.014446113751205303,0.12024545031424332,0,-1.0944230656422735,-0.09001665297902353,True,False,False,558131.0662409784
128.845,210.31136249866267,46.91132445180386,210.14210504221575,46.89733708412531,0.0,0.0,0.16925745644692824,0.013987367678545581,0.11648267429758823,0,-1.0943917379661856,-0.09007079552756535,True,False,False,558134.73534549
128.85,210.30589539576266,46.9108657057312,210.14210504221575,46.89733708412531,0.0,0.0,0.16379035354691496,0.01352862160588586,0.11271986681514311,0,-1.0943604102900977,-0.09012493807610718,True,False,False,558138.4044500017
128.855,210.30042829286262,46.91040695965854,210.14210504221575,46.89733708412531,0.0,0.0,0.15832325064687325,0.013069875533226138,0.1089570279141278,0,-1.09432908261401,-0.09017908062464901,True,False,False,558142.0735545133
128.86,210.29496118996255,46.90994821358587,210.14210504221575,46.89733708412531,0.0,0.0,0.15285614774680312,0.012611129460559312,0.10519415764788975,0,-1.0942977549379218,-0.09023322317319114,True,False,False,558145.7426590249
128.865,210.2894940870625,46.90948946751321,210.14210504221575,46.89733708412531,0.0,0.0,0.1473890448467614,0.01215238338789959,0.10143125607703454,0,-1.0942664272618339,-0.09028736572173297,True,False,False,558149.4117635365
128.87,210.2840269841625,46.90903072144055,210.14210504221575,46.89733708412531,0.0,0.0,0.14192194194674812,0.011693637315239869,0.09766832327066251,0,-1.0942350995857462,-0.09034150827027479,True,False,False,558153.0808680481
128.875,210.27855988126245,46.908571975367884,210.14210504221575,46.89733708412531,0.0,0.0,0.1364548390467064,0.011234891242573042,0.09390535930809155,0,-1.0942037719096582,-0.09039565081881662,True,False,False,558156.7499725597
128.88,210.2730927783624,46.908113229295225,210.14210504221575,46.89733708412531,0.0,0.0,0.1309877361466647,0.01077614516991332,0.09014236428117774,0,-1.0941724442335703,-0.09044979336735845,True,False,False,558160.4190770714
128.885,210.2676256754624,46.907654483222565,210.14210504221575,46.89733708412531,0.0,0.0,0.12552063324665141,0.010317399097253599,0.08637933829689806,0,-1.0941411165574826,-0.09050393591590027,True,False,False,558164.088181583
128.89000000000001,210.26215857256233,46.9071957371499,210.14210504221575,46.89733708412531,0.0,0.0,0.12005353034658128,0.009858653024586772,0.08261628148075224,0,-1.0941097888813944,-0.0905580784644424,True,False,False,558167.7572860946
128.895,210.2566914696623,46.90673699107724,210.14210504221575,46.89733708412531,0.0,0.0,0.11458642744653957,0.00939990695192705,0.07885319398136936,0,-1.0940784612053065,-0.09061222101298423,True,False,False,558171.4263906062
128.9,210.25122436676227,46.90627824500458,210.14210504221575,46.89733708412531,0.0,0.0,0.10911932454652629,0.00894116087926733,0.07509007597612105,0,-1.0940471335292188,-0.09066636356152606,True,False,False,558175.0954951178
128.905,210.24575726386223,46.90581949893192,210.14210504221575,46.89733708412531,0.0,0.0,0.10365222164648458,0.008482414806607608,0.07132692767873716,0,-1.0940158058531309,-0.09072050611006789,True,False,False,558178.7645996294
128.91,210.2402901609622,46.90536075285925,210.14210504221575,46.89733708412531,0.0,0.0,0.09818511874644287,0.00802366873394078,0.0675637493495295,0,-1.093984478177043,-0.09077464865860971,True,False,False,558182.4337041411
128.915,210.23482305806218,46.90490200678659,210.14210504221575,46.89733708412531,0.0,0.0,0.09271801584642958,0.007564922661281059,0.06380054130906164,0,-1.0939531505009552,-0.09082879120715154,True,False,False,558186.1028086527
128.92000000000002,210.2293559551621,46.90444326071393,210.14210504221575,46.89733708412531,0.0,0.0,0.08725091294635945,0.007106176588621338,0.06003730395696319,0,-1.093921822824867,-0.09088293375569367,True,False,False,558189.7719131643
128.925,210.22388885226206,46.903984514641266,210.14210504221575,46.89733708412531,0.0,0.0,0.08178381004631774,0.006647430515954511,0.056274037798565574,0,-1.0938904951487791,-0.0909370763042355,True,False,False,558193.4410176759
128.93,210.21842174936205,46.903525768568606,210.14210504221575,46.89733708412531,0.0,0.0,0.07631670714630445,0.00618868444329479,0.05251074348259411,0,-1.0938591674726914,-0.09099121885277732,True,False,False,558197.1101221875
128.935,210.212954646462,46.90306702249595,210.14210504221575,46.89733708412531,0.0,0.0,0.07084960424626274,0.005729938370635068,0.04874742185654784,0,-1.0938278397966035,-0.09104536140131915,True,False,False,558200.7792266991
128.94,210.20748754356197,46.90260827642329,210.14210504221575,46.89733708412531,0.0,0.0,0.06538250134622103,0.005271192297975347,0.044984074049958765,0,-1.0937965121205155,-0.09109950394986098,True,False,False,558204.4483312108
128.945,210.20202044066195,46.90214953035062,210.14210504221575,46.89733708412531,0.0,0.0,0.059915398446207746,0.00481244622530852,0.04122070160306365,0,-1.0937651844444276,-0.09115364649840281,True,False,False,558208.1174357224
128.95,210.1965533377619,46.90169078427796,210.14210504221575,46.89733708412531,0.0,0.0,0.05444829554616604,0.004353700152648798,0.03745730667308757,0,-1.09373385676834,-0.09120778904694463,True,False,False,558211.786540234
128.955,210.19108623486184,46.90123203820529,210.14210504221575,46.89733708412531,0.0,0.0,0.048981192646095906,0.0038949540799819715,0.03369389237892819,0,-1.0937025290922517,-0.09126193159548676,True,False,False,558215.4556447456
128.96,210.1856191319618,46.900773292132634,210.14210504221575,46.89733708412531,0.0,0.0,0.043514089746054196,0.00343620800732225,0.029930463405761325,0,-1.0936712014161638,-0.09131607414402859,True,False,False,558219.1247492572
128.965,210.1801520290618,46.900314546059974,210.14210504221575,46.89733708412531,0.0,0.0,0.03804698684604091,0.0029774619346625286,0.026167027131299776,0,-1.093639873740076,-0.09137021669257042,True,False,False,558222.7938537688
128.97,210.17468492616175,46.899855799987314,210.14210504221575,46.89733708412531,0.0,0.0,0.0325798839459992,0.002518715862002807,0.02240359588736392,0,-1.0936085460639882,-0.09142435924111224,True,False,False,558226.4629582805
128.975,210.1692178232617,46.899397053914655,210.14210504221575,46.89733708412531,0.0,0.0,0.02711278104595749,0.0020599697893430857,0.018640191961143863,0,-1.0935772183879002,-0.09147850178965407,True,False,False,558230.1320627921
128.98,210.1637507203617,46.89893830784199,210.14210504221575,46.89733708412531,0.0,0.0,0.021645678145944203,0.0016012237166762588,0.014876860186919071,0,-1.0935458907118125,-0.0915326443381959,True,False,False,558233.8011673037
128.985,210.15828361746162,46.89847956176933,210.14210504221575,46.89733708412531,0.0,0.0,0.01617857524587407,0.0011424776440165374,0.011113706118900156,0,-1.0935145630357244,-0.09158678688673803,True,False,False,558237.4702718153
128.99,210.15281651456158,46.89802081569666,210.14210504221575,46.89733708412531,0.0,0.0,0.010711472345832362,0.0006837315713497105,0.007351051437142755,0,-1.0934832353596364,-0.09164092943527986,True,False,False,558241.1393763269
128.995,210.14734941166157,46.897562069624,210.14210504221575,46.89733708412531,0.0,0.0,0.005244369445819075,0.00022498549868998907,0.0035905662971446608,0,-1.0934519076835487,-0.09169507198382168,True,False,False,558244.8084808385
129.0,210.14188230876152,46.89710332355134,210.14210504221575,46.89733708412531,0.0,0.0,-0.00022273345422263446,-0.00023376057396973238,0.00027894008843950006,0,-1.0934205800074608,-0.09174921453236351,True,False,False,558248.4775853502
129.005,210.13645022884293,46.8965913443781,210.14210504221575,46.89733708412531,0.0,0.0,-0.00565481337281426,-0.000745739747209484,0.003935309142642185,0,-1.093385557026021,-0.09180244763293852,True,False,False,558252.5982271661
129.01,210.13101814892434,46.89607936520487,210.14210504221575,46.89733708412531,0.0,0.0,-0.011086893291405886,-0.0012577189204421302,0.00767954016819399,0,-1.093350534044581,-0.09185568073351352,True,False,False,558256.718868982
129.01500000000001,210.12558606900572,46.89556738603163,210.14210504221575,46.89733708412531,0.0,0.0,-0.016518973210025933,-0.0017696980936818818,0.01142561307207618,1,-1.0933155110631412,-0.09190891383408883,True,False,False,558260.8395107981
129.02,210.12015398908713,46.89505540685839,210.14210504221575,46.89733708412531,0.0,0.0,-0.02195105312861756,-0.0022816772669216334,0.015172189611244558,1,-1.0932804880817013,-0.09196214693466384,True,False,False,558264.960152614
129.025,210.11472190916854,46.89454342768516,210.14210504221575,46.89733708412531,0.0,0.0,-0.027383133047209185,-0.0027936564401542796,0.0189189914253629,1,-1.0932454651002614,-0.09201538003523885,True,False,False,558269.08079443
129.03,210.10928982924995,46.89403144851192,210.14210504221575,46.89733708412531,0.0,0.0,-0.03281521296580081,-0.0033056356133940312,0.022665924194052677,1,-1.0932104421188216,-0.09206861313581385,True,False,False,558273.201436246
129.035,210.10385774933135,46.893519469338685,210.14210504221575,46.89733708412531,0.0,0.0,-0.038247292884392436,-0.0038176147866266774,0.02641294711210169,1,-1.093175419137382,-0.09212184623638887,True,False,False,558277.322078062
129.04,210.09842566941276,46.893007490165445,210.14210504221575,46.89733708412531,0.0,0.0,-0.04367937280298406,-0.004329593959866429,0.03016003964913082,1,-1.093140396155942,-0.09217507933696388,True,False,False,558281.4427198779
129.04500000000002,210.09299358949414,46.892495510992205,210.14210504221575,46.89733708412531,0.0,0.0,-0.04911145272160411,-0.004841573133106181,0.03390719034743582,1,-1.093105373174502,-0.09222831243753919,True,False,False,558285.5633616939
129.05,210.08756150957555,46.89198353181897,210.14210504221575,46.89733708412531,0.0,0.0,-0.054543532640195735,-0.005353552306338827,0.03765439230791097,1,-1.093070350193062,-0.0922815455381142,True,False,False,558289.6840035099
129.055,210.08212942965693,46.89147155264573,210.14210504221575,46.89733708412531,0.0,0.0,-0.05997561255881578,-0.0058655314795785785,0.04140164112731168,1,-1.0930353272116224,-0.0923347786386892,True,False,False,558293.8046453259
129.06,210.07669734973834,46.8909595734725,210.14210504221575,46.89733708412531,0.0,0.0,-0.06540769247740741,-0.006377510652811225,0.045148933862450974,1,-1.0930003042301826,-0.09238801173926421,True,False,False,558297.9252871418
129.065,210.07126526981975,46.89044759429926,210.14210504221575,46.89733708412531,0.0,0.0,-0.07083977239599903,-0.006889489826050976,0.04889626847085718,1,-1.0929652812487427,-0.09244124483983922,True,False,False,558302.0459289578
129.07,210.06583318990116,46.88993561512603,210.14210504221575,46.89733708412531,0.0,0.0,-0.07627185231459066,-0.0074014689992836225,0.05264364349017598,1,-1.0929302582673028,-0.09249447794041422,True,False,False,558306.1665707738
129.075,210.06040110998256,46.88942363595279,210.14210504221575,46.89733708412531,0.0,0.0,-0.08170393223318229,-0.007913448172523374,0.05639105784538711,1,-1.0928952352858632,-0.09254771104098923,True,False,False,558310.2872125898
129.08,210.05496903006394,46.88891165677955,210.14210504221575,46.89733708412531,0.0,0.0,-0.08713601215180233,-0.008425427345763126,0.060138510728227686,1,-1.092860212304423,-0.09260094414156454,True,False,False,558314.4078544057
129.085,210.04953695014535,46.888399677606316,210.14210504221575,46.89733708412531,0.0,0.0,-0.09256809207039396,-0.008937406518995772,0.06388600151884727,1,-1.0928251893229832,-0.09265417724213955,True,False,False,558318.5284962216
129.09,210.04410487022676,46.887887698433076,210.14210504221575,46.89733708412531,0.0,0.0,-0.09800017198898558,-0.009449385692235523,0.0676335297337168,1,-1.0927901663415434,-0.09270741034271456,True,False,False,558322.6491380377
129.095,210.03867279030817,46.88737571925984,210.14210504221575,46.89733708412531,0.0,0.0,-0.10343225190757721,-0.00996136486546817,0.07138109498978616,1,-1.0927551433601037,-0.09276064344328958,True,False,False,558326.7697798536
129.1,210.03324071038958,46.8868637400866,210.14210504221575,46.89733708412531,0.0,0.0,-0.10886433182616884,-0.010473344038707921,0.07512869697944499,1,-1.0927201203786638,-0.09281387654386458,True,False,False,558330.8904216696
129.105,210.027808630471,46.88635176091337,210.14210504221575,46.89733708412531,0.0,0.0,-0.11429641174476046,-0.010985323211940567,0.07887633545259651,1,-1.092685097397224,-0.09286710964443959,True,False,False,558335.0110634855
129.11,210.02237655055237,46.88583978174013,210.14210504221575,46.89733708412531,0.0,0.0,-0.11972849166338051,-0.011497302385180319,0.08262401020363873,1,-1.0926500744157839,-0.0929203427450149,True,False,False,558339.1317053016
129.115,210.01694447063377,46.88532780256689,210.14210504221575,46.89733708412531,0.0,0.0,-0.12516057158197214,-0.01200928155842007,0.0863717210617589,2,-1.0926150514343442,-0.0929735758455899,True,False,False,558343.2523471175
129.12,210.01151239071518,46.88481582339366,210.14085504221575,46.89608708412531,-0.24999999999977263,-0.24999999999977263,-0.1293426515005649,-0.011271260731653854,0.08910789416275472,2,-1.0925800284529044,-0.09302680894616491,True,False,False,558347.3729889335
129.125,210.0060803107966,46.88430384422042,210.13835504221575,46.893587084125315,-0.49999999999954525,-0.49999999999954525,-0.1322747314191588,-0.00928323990489588,0.09087388559671443,2,-1.0925450054714645,-0.09308004204673992,True,False,False,558351.4936307494
129.13,210.000648230878,46.883791865047186,210.13460504221575,46.88983708412532,-0.7499999999993179,-0.7499999999993179,-0.13395681133775383,-0.006045219078131936,0.09175103929914197,2,-1.0925099824900246,-0.09313327514731493,True,False,False,558355.6142725655
129.135,209.9952161509594,46.88327988587395,210.12960504221576,46.88483708412532,-0.9999999999990905,-0.9999999999990905,-0.13438889125635,-0.001557198251376235,0.09186489073726983,2,-1.0924749595085848,-0.09318650824788993,True,False,False,558359.7349143814
129.14000000000001,209.9897840710408,46.88276790670071,210.12335504221576,46.87858708412532,-1.2500000000002842,-1.2500000000002842,-0.13357097117497574,0.0041808225753854344,0.09139409180889112,2,-1.0924399365271449,-0.09323974134846524,True,False,False,558363.8555561973
129.145,209.9843519911222,46.882255927527474,210.11585504221577,46.87108708412532,-1.5000000000000568,-1.5000000000000568,-0.13150305109357419,0.011168843402153072,0.09058285708497327,2,-1.092404913545705,-0.09329297444904025,True,False,False,558367.9761980134
129.15,209.9789199112036,46.881743948354234,210.10710504221578,46.86233708412532,-1.7499999999998295,-1.7499999999998295,-0.12818513101217377,0.019406864228912468,0.08975439694234141,2,-1.0923698905642651,-0.09334620754961526,True,False,False,558372.0968398293
129.155,209.973487831285,46.881231969181,210.0971050422158,46.852337084125324,-1.999999999999602,-1.999999999999602,-0.12361721093077449,0.028894885055677832,0.08931957501141875,2,-1.0923348675828253,-0.09339944065019026,True,False,False,558376.2174816453
129.16,209.96805575136642,46.88071999000776,210.0858550422158,46.84108708412533,-2.2499999999993747,-2.2499999999993747,-0.11779929084937635,0.039632905882434954,0.0897703694647387,2,-1.0922998446013856,-0.09345267375076528,True,False,False,558380.3381234612
129.165,209.96262367144783,46.88020801083452,210.0733550422158,46.83093431440269,-2.4999999999991473,-2.0305539445277208,-0.11073137076797934,0.04927369643183255,0.09034264628016148,2,-1.0922648216199458,-0.09350590685134029,True,False,False,558384.4587652773
129.17000000000002,209.95719159152918,46.87969603166129,210.05960504221582,46.82203154468006,-2.750000000000341,-1.7805539445266312,-0.10241345068664032,0.05766448698123128,0.0907241210718376,2,-1.0922297986385057,-0.0935591399519156,True,False,False,558388.5794070932
129.175,209.9517595116106,46.87918405248805,210.04460504221584,46.814378774957426,-3.0000000000001137,-1.5305539445268588,-0.09284553060524559,0.06480527753062404,0.09073151301642368,2,-1.0921947756570658,-0.09361237305249061,True,False,False,558392.7000489092
129.18,209.946327431692,46.87867207331481,210.02835504221582,46.80797600523479,-3.2499999999998863,-1.2805539445270862,-0.08202761052382357,0.07069606808001794,0.09025450155366072,2,-1.0921597526756261,-0.09366560615306561,True,False,False,558396.8206907251
129.185,209.9408953517734,46.87816009414158,210.01085504221584,46.80282323551216,-3.499999999999659,-1.0305539445273135,-0.06995969044243111,0.07533685862942008,0.08925081640400938,2,-1.0921247296941863,-0.09371883925364062,True,False,False,558400.9413325412
129.19,209.93546327185481,46.87764811496834,209.99210504221583,46.79892046578952,-3.7499999999994316,-0.7805539445275408,-0.05664177036101137,0.07872764917881625,0.08774578162882354,2,-1.0920897067127464,-0.09377207235421563,True,False,False,558405.0619743571
129.195,209.93003119193622,46.877136135795105,209.97210504221584,46.796267696066884,-3.999999999999204,-0.5305539445277682,-0.04207385027962118,0.08086843972822066,0.0858376405250784,2,-1.0920546837313065,-0.09382530545479063,True,False,False,558409.182616173
129.2,209.92459911201763,46.876624156621865,209.95085504221584,46.794864926344246,-4.249999999998977,-0.2805539445279954,-0.026255930198203714,0.08175923027761911,0.08370893708292382,2,-1.092019660749867,-0.09387853855536564,True,False,False,558413.303257989
129.205,209.919167032099,46.876112177448626,209.92835504221583,46.794712156621614,-4.5000000000001705,-0.030553944526951576,-0.009188010116815803,0.08140002082701159,0.081642333883358,2,-1.0919846377684268,-0.09393177165594095,True,False,False,558417.423899805
129.21,209.91373495218042,46.87560019827539,209.90460504221582,46.794712156621614,-4.749999999999943,0.0,0.009129909964599392,0.08088804165377894,0.08112881657525346,2,-1.091949614786987,-0.09398500475651596,True,False,False,558421.544541621
129.215,209.90830287226183,46.87508821910215,209.87960504221581,46.794712156621614,-4.999999999999716,0.0,0.02869783004601345,0.08037606248053919,0.08273897006054941,2,-1.091914591805547,-0.09403823785709096,True,False,False,558425.6651834369
129.22,209.90287079234324,46.87457623992892,209.8533550422158,46.794712156621614,-5.249999999999488,0.0,0.04951575012742637,0.07986408330730654,0.08675091346128373,2,-1.0918795688241074,-0.09409147095766598,True,False,False,558429.7858252529
129.225,209.89743871242464,46.87406426075568,209.8258550422158,46.794712156621614,-5.499999999999261,0.0,0.07158367020883816,0.07935210413406679,0.09324655441474906,2,-1.0918445458426675,-0.09414470405824099,True,False,False,558433.9064670689
129.23,209.89200663250605,46.87355228158245,209.7971050422158,46.794712156621614,-5.749999999999034,0.0,0.0949015902902488,0.07884012496083415,0.1021313263925849,2,-1.0918095228612277,-0.094197937158816,True,False,False,558438.0271088849
129.235,209.88657455258743,46.87304030240921,209.7671050422158,46.794712156621614,-6.000000000000227,0.0,0.1194695103716299,0.0783281457875944,0.11320445726376248,2,-1.0917744998797876,-0.09425117025939131,True,False,False,558442.1477507008
129.24,209.88114247266884,46.87252832323597,209.7358550422158,46.794712156621614,-6.25,0.0,0.14528743045303827,0.07781616661435464,0.12623192516155374,2,-1.091739476898348,-0.09430440335996632,True,False,False,558446.2683925169
129.245,209.87571039275025,46.872016344062736,209.7033550422158,46.794712156621614,-6.499999999999773,0.0,0.1723553505344455,0.077304187441122,0.1409936279410477,2,-1.091704453916908,-0.09435763646054132,True,False,False,558450.3890343328
129.25,209.87027831283166,46.871504364889496,209.6696050422158,46.794712156621614,-6.749999999999545,0.0,0.2006732706158516,0.07679220826788224,0.15730352400602632,2,-1.0916694309354682,-0.09441086956111633,True,False,False,558454.5096761488
129.255,209.86484623291307,46.870992385716264,209.6346050422158,46.794712156621614,-6.999999999999318,0.0,0.23024119069725657,0.0762802290946496,0.17501289577798212,2,-1.0916344079540283,-0.09446410266169133,True,False,False,558458.6303179647
129.26,209.85941415299447,46.870480406543024,209.59835504221581,46.794712156621614,-7.2499999999990905,0.0,0.2610591107786604,0.07576824992140985,0.19400610206169344,2,-1.0915993849725885,-0.09451733576226634,True,False,False,558462.7509597806
129.26500000000001,209.85398207307585,46.869968427369784,209.56214484220342,46.794712156621614,-7.242040002480466,0.0,0.2918372308724315,0.0752562707481701,0.2133683231598948,2,-1.0915643619911486,-0.09457056886284165,True,False,False,558466.8716015967
129.27,209.84854999315726,46.86945644819655,209.52718464219103,46.794712156621614,-6.992040002480693,0.0,0.3213653509662322,0.07474429157493745,0.23221622034088063,2,-1.0915293390097087,-0.09462380196341666,True,False,False,558470.9922434126
129.275,209.84311791323867,46.86894446902331,209.49347444217864,46.794712156621614,-6.74204000248092,0.0,0.349643471060034,0.0742323124016977,0.25045902262577335,2,-1.0914943160282689,-0.09467703506399167,True,False,False,558475.1128852286
129.28,209.83768583332005,46.86843248985008,209.46101424216624,46.794712156621614,-6.492040002481147,0.0,0.37667159115380855,0.07372033322846505,0.26803513205658686,2,-1.091459293046829,-0.09473026816456667,True,False,False,558479.2335270446
129.285,209.83225375340146,46.86792051067684,209.42980404215385,46.794712156621614,-6.242040002481375,0.0,0.40244971124761264,0.0732083540552253,0.2849014409333006,2,-1.0914242700653893,-0.09478350126514169,True,False,False,558483.3541688606
129.29,209.82682167348287,46.86740853150361,209.39984384214145,46.794712156621614,-5.992040002481603,0.0,0.42697783134141787,0.07269637488199265,0.30102696192027767,2,-1.0913892470839495,-0.0948367343657167,True,False,False,558487.4748106765
129.29500000000002,209.82138959356425,46.86689655233037,209.37113364212905,46.794712156621614,-5.742040002480409,0.0,0.4502559514351958,0.0721843957087529,0.31638889336428805,2,-1.0913542241025094,-0.09488996746629201,True,False,False,558491.5954524925
129.3,209.81595751364566,46.86638457315713,209.34367344211665,46.794712156621614,-5.492040002480636,0.0,0.4722840715290033,0.07167241653551315,0.33097011010585925,2,-1.0913192011210695,-0.09494320056686702,True,False,False,558495.7160943085
129.305,209.81052543372707,46.865872593983894,209.31746324210425,46.794712156621614,-5.242040002480863,0.0,0.49306219162281195,0.0711604373622805,0.34475751694249845,2,-1.0912841781396299,-0.09499643366744202,True,False,False,558499.8367361245
129.31,209.80509335380847,46.865360614810655,209.29250304209185,46.794712156621614,-4.99204000248109,0.0,0.5125903117166217,0.07064845818904075,0.3577409401708626,2,-1.09124915515819,-0.09504966676801703,True,False,False,558503.9573779404
129.315,209.79966127388988,46.86484863563742,209.26879284207945,46.794712156621614,-4.7420400024813185,0.0,0.5308684318104326,0.0701364790158081,0.36991236407455425,2,-1.0912141321767501,-0.09510289986859204,True,False,False,558508.0780197564
129.32,209.7942291939713,46.86433665646418,209.24633264206705,46.794712156621614,-4.492040002481546,0.0,0.5478965519042447,0.06962449984256835,0.38126539409151233,2,-1.0911791091953102,-0.09515613296916704,True,False,False,558512.1986615724
129.325,209.7887971140527,46.86382467729094,209.22512244205464,46.794712156621614,-4.242040002481773,0.0,0.5636746719980579,0.0691125206693286,0.3917948723229672,2,-1.0911440862138706,-0.09520936606974205,True,False,False,558516.3193033884
129.33,209.78336503413408,46.86331269811771,209.20516224204223,46.794712156621614,-3.992040002480579,0.0,0.5782027920918438,0.06860054149609596,0.4014965975325196,2,-1.0911090632324305,-0.09526259917031736,True,False,False,558520.4399452043
129.335,209.7779329542155,46.86280071894447,209.18645204202983,46.794712156621614,-3.7420400024808065,0.0,0.5914809121856592,0.0680885623228562,0.4103671181597446,2,-1.0910740402509906,-0.09531583227089237,True,False,False,558524.5605870202
129.34,209.7725008742969,46.86228873977123,209.16899184201742,46.794712156621614,-3.492040002481034,0.0,0.6035090322794758,0.06757658314961645,0.4184035772306141,2,-1.0910390172695508,-0.09536906537146737,True,False,False,558528.6812288363
129.345,209.7670687943783,46.861776760598,209.152781642005,46.794712156621614,-3.2420400024812612,0.0,0.6142871523732936,0.06706460397638381,0.4256035947410603,2,-1.0910039942881111,-0.0954222984720424,True,False,False,558532.8018706522
129.35,209.7616367144597,46.86126478142476,209.1378214419926,46.794712156621614,-2.9920400024814886,0.0,0.6238152724671124,0.06655262480314406,0.4319651774979178,2,-1.0909689713066713,-0.0954755315726174,True,False,False,558536.9225124682
129.355,209.75620463454112,46.860752802251525,209.1241112419802,46.794712156621614,-2.742040002481716,0.0,0.6320933925609324,0.06604064562991141,0.4374866493591179,2,-1.0909339483252314,-0.0955287646731924,True,False,False,558541.0431542841
129.36,209.7507725546225,46.860240823078286,209.11165104196778,46.794712156621614,-2.4920400024805223,0.0,0.6391215126547252,0.06552866645667166,0.44216659683219073,2,-1.0908989253437913,-0.09558199777376772,True,False,False,558545.1637961002
129.365,209.7453404747039,46.859728843905046,209.10044084195536,46.794712156621614,-2.2420400024807496,0.0,0.6448996327485474,0.0650166872834319,0.44600382638814434,2,-1.0908639023623516,-0.09563523087434272,True,False,False,558549.2844379161
129.37,209.73990839478532,46.85921686473181,209.09048064194295,46.794712156621614,-1.992040002480977,0.0,0.6494277528423709,0.06450470811019926,0.4489973308315314,2,-1.0908288793809118,-0.09568846397491773,True,False,False,558553.4050797321
129.375,209.73447631486673,46.85870488555857,209.08177044193053,46.794712156621614,-1.7420400024812044,0.0,0.6527058729361954,0.06399272893695951,0.4511462627707053,2,-1.090793856399472,-0.09574169707549274,True,False,False,558557.5257215481
129.38,209.72904423494813,46.85819290638534,209.0743102419181,46.794712156621614,-1.4920400024814318,0.0,0.6547339930300211,0.06348074976372686,0.4524499137428565,2,-1.090758833418032,-0.09579493017606774,True,False,False,558561.6463633641
129.385,209.72361215502954,46.8576809272121,209.0681000419057,46.794712156621614,-1.2420400024816591,0.0,0.6555121131238479,0.06296877059048711,0.45290769792479446,2,-1.0907238104365922,-0.09584816327664275,True,False,False,558565.76700518
129.39000000000001,209.7181800751109,46.85716894803886,209.0631398418933,46.794712156621614,-0.9920400024804654,0.0,0.6550402332175906,0.06245679141724736,0.4525191396465978,2,-1.0906887874551523,-0.09590139637721806,True,False,False,558569.887646996
129.395,209.7127479951923,46.85665696886563,209.0594296418809,46.794712156621614,-0.7420400024806928,0.0,0.6533183533113913,0.06194481224401471,0.4512838641450624,2,-1.0906537644737124,-0.09595462947779307,True,False,False,558574.008288812
129.4,209.7073159152737,46.85614498969239,209.05696944186852,46.794712156621614,-0.49204000248092017,0.0,0.6503464734051931,0.06143283307077496,0.4492015911719461,2,-1.0906187414922726,-0.09600786257836808,True,False,False,558578.128930628
129.405,209.70188383535512,46.855633010519156,209.05575924185612,46.794712156621614,-0.24204000248114754,0.0,0.6461245934989961,0.060920853897542315,0.44627213122314613,2,-1.0905837185108327,-0.09606109567894308,True,False,False,558582.2495724439
129.41,209.69645175543653,46.85512103134592,209.05575924185612,46.794712156621614,0.0,0.0,0.6406925135804045,0.060408874724302564,0.4425223614599569,0,-1.090548695529393,-0.0961143287795181,True,False,False,558586.3702142598
129.415,209.69101967551794,46.854609052172684,209.05575924185612,46.794712156621614,0.0,0.0,0.6352604336618128,0.05989689555106992,0.43877255606374255,0,-1.0905136725479532,-0.09616756188009311,True,False,False,558590.4908560759
129.42000000000002,209.68558759559932,46.854097072999444,209.05575924185612,46.794712156621614,0.0,0.0,0.6298283537431928,0.059384916377830166,0.4350227150394159,0,-1.090478649566513,-0.09622079498066842,True,False,False,558594.6114978918
129.425,209.68015551568072,46.853585093826204,209.05575924185612,46.794712156621614,0.0,0.0,0.6243962738246012,0.058872937204590414,0.4312728383919959,0,-1.0904436265850732,-0.09627402808124343,True,False,False,558598.7321397078
129.43,209.67472343576213,46.85307311465297,209.05575924185612,46.794712156621614,0.0,0.0,0.6189641939060095,0.05836095803135777,0.4275229261263979,0,-1.0904086036036336,-0.09632726118181843,True,False,False,558602.8527815237
129.435,209.66929135584354,46.85256113547973,209.05575924185612,46.794712156621614,0.0,0.0,0.6135321139874179,0.057848978858118016,0.42377297824756904,0,-1.0903735806221937,-0.09638049428239344,True,False,False,558606.9734233398
129.44,209.66385927592495,46.8520491563065,209.05575924185612,46.794712156621614,0.0,0.0,0.6081000340688263,0.05733699968488537,0.4200229947604602,0,-1.0903385576407538,-0.09643372738296845,True,False,False,558611.0940651557
129.445,209.65842719600636,46.85153717713326,209.05575924185612,46.794712156621614,0.0,0.0,0.6026679541502347,0.05682502051164562,0.4162729756700186,0,-1.090303534659314,-0.09648696048354345,True,False,False,558615.2147069717
129.45,209.65299511608777,46.85102519796003,209.05575924185612,46.794712156621614,0.0,0.0,0.597235874231643,0.05631304133841297,0.4125229209811949,0,-1.0902685116778743,-0.09654019358411846,True,False,False,558619.3353487876
129.455,209.64756303616915,46.85051321878679,209.05575924185612,46.794712156621614,0.0,0.0,0.591803794313023,0.05580106216517322,0.40877283069891934,0,-1.0902334886964342,-0.09659342668469377,True,False,False,558623.4559906037
129.46,209.64213095625055,46.85000123961355,209.05575924185612,46.794712156621614,0.0,0.0,0.5863717143944314,0.05528908299193347,0.40502270482815916,0,-1.0901984657149943,-0.09664665978526878,True,False,False,558627.5766324196
129.465,209.63669887633196,46.849489260440315,209.05575924185612,46.794712156621614,0.0,0.0,0.5809396344758397,0.05477710381870082,0.4012725433738815,0,-1.0901634427335545,-0.09669989288584378,True,False,False,558631.6972742355
129.47,209.63126679641337,46.848977281267075,209.05575924185612,46.794712156621614,0.0,0.0,0.5755075545572481,0.05426512464546107,0.3975223463410166,0,-1.0901284197521148,-0.0967531259864188,True,False,False,558635.8179160515
129.475,209.62583471649478,46.84846530209384,209.05575924185612,46.794712156621614,0.0,0.0,0.5700754746386565,0.053753145472228425,0.39377211373451526,0,-1.090093396770675,-0.09680635908699381,True,False,False,558639.9385578675
129.48,209.6204026365762,46.8479533229206,209.05575924185612,46.794712156621614,0.0,0.0,0.5646433947200649,0.053241166298988674,0.390021845559325,0,-1.090058373789235,-0.09685959218756882,True,False,False,558644.0591996835
129.485,209.61497055665757,46.84744134374736,209.05575924185612,46.794712156621614,0.0,0.0,0.5592113148014448,0.05272918712574892,0.3862715418203789,0,-1.090023350807795,-0.09691282528814413,True,False,False,558648.1798414994
129.49,209.60953847673898,46.84692936457413,209.05575924185612,46.794712156621614,0.0,0.0,0.5537792348828532,0.052217207952516276,0.3825212025226625,0,-1.0899883278263554,-0.09696605838871913,True,False,False,558652.3004833155
129.495,209.60410639682038,46.84641738540089,209.05575924185612,46.794712156621614,0.0,0.0,0.5483471549642616,0.051705228779276524,0.3787708276711044,0,-1.0899533048449155,-0.09701929148929414,True,False,False,558656.4211251314
129.5,209.5986743169018,46.84590540622766,209.05575924185612,46.794712156621614,0.0,0.0,0.5429150750456699,0.05119324960604388,0.37502041727065694,0,-1.0899182818634756,-0.09707252458986915,True,False,False,558660.5417669474
129.505,209.59324223698317,46.84539342705442,209.05575924185612,46.794712156621614,0.0,0.0,0.5374829951270499,0.050681270432804126,0.3712699713262332,0,-1.0898832588820357,-0.09712575769044415,True,False,False,558664.6624087633
129.51,209.58781015706458,46.84488144788118,209.05575924185612,46.794712156621614,0.0,0.0,0.5320509152084583,0.050169291259564375,0.36751948984285293,0,-1.0898482359005959,-0.09717899079101916,True,False,False,558668.7830505793
129.51500000000001,209.58237807714596,46.844369468707946,209.05575924185612,46.794712156621614,0.0,0.0,0.5266188352898382,0.04965731208633173,0.363768972825415,0,-1.089813212919156,-0.09723222389159447,True,False,False,558672.9036923953
129.52,209.57694599722737,46.843857489534706,209.05575924185612,46.794712156621614,0.0,0.0,0.5211867553712466,0.04914533291309198,0.3600184202789019,0,-1.0897781899377161,-0.09728545699216948,True,False,False,558677.0243342113
129.525,209.57151391730878,46.843345510361466,209.05575924185612,46.794712156621614,0.0,0.0,0.515754675452655,0.048633353739852225,0.3562678322082473,0,-1.0897431669562763,-0.09733869009274448,True,False,False,558681.1449760272
129.53,209.5660818373902,46.842833531188234,209.05575924185612,46.794712156621614,0.0,0.0,0.5103225955340633,0.04812137456661958,0.3525172086184024,0,-1.0897081439748364,-0.09739192319331949,True,False,False,558685.2656178433
129.535,209.5606497574716,46.842321552014994,209.05575924185612,46.794712156621614,0.0,0.0,0.5048905156154717,0.04760939539337983,0.34876654951431557,0,-1.0896731209933967,-0.09744515629389451,True,False,False,558689.3862596592
129.54,209.555217677553,46.84180957284176,209.05575924185612,46.794712156621614,0.0,0.0,0.4994584356968801,0.04709741622014718,0.34501585490093895,0,-1.0896380980119569,-0.09749838939446952,True,False,False,558693.5069014751
129.54500000000002,209.54978559763438,46.84129759366852,209.05575924185612,46.794712156621614,0.0,0.0,0.49402635577826004,0.04658543704690743,0.34126512478318693,0,-1.0896030750305168,-0.09755162249504483,True,False,False,558697.6275432911
129.55,209.5443535177158,46.84078561449528,209.05575924185612,46.794712156621614,0.0,0.0,0.4885942758596684,0.04607345787366768,0.33751435916608014,0,-1.089568052049077,-0.09760485559561984,True,False,False,558701.7481851071
129.555,209.5389214377972,46.84027363532205,209.05575924185612,46.794712156621614,0.0,0.0,0.4831621959410768,0.04556147870043503,0.33376355805453595,0,-1.0895330290676373,-0.09765808869619484,True,False,False,558705.8688269231
129.56,209.5334893578786,46.83976165614881,209.05575924185612,46.794712156621614,0.0,0.0,0.47773011602248516,0.04504949952719528,0.33001272145350374,0,-1.0894980060861974,-0.09771132179676985,True,False,False,558709.989468739
129.565,209.52805727796002,46.83924967697558,209.05575924185612,46.794712156621614,0.0,0.0,0.47229803610389354,0.044537520353962634,0.3262618493679364,0,-1.0894629831047575,-0.09776455489734485,True,False,False,558714.110110555
129.57,209.52262519804142,46.83873769780234,209.05575924185612,46.794712156621614,0.0,0.0,0.4668659561853019,0.04402554118072288,0.32251094180278417,0,-1.0894279601233177,-0.09781778799791986,True,False,False,558718.230752371
129.575,209.51719311812283,46.838225718629104,209.05575924185612,46.794712156621614,0.0,0.0,0.4614338762667103,0.043513562007490236,0.31875999876300054,0,-1.089392937141878,-0.09787102109849487,True,False,False,558722.351394187
129.58,209.5117610382042,46.837713739455864,209.05575924185612,46.794712156621614,0.0,0.0,0.45600179634809024,0.043001582834250485,0.3150090202535187,0,-1.089357914160438,-0.09792425419907018,True,False,False,558726.4720360029
129.585,209.50632895828562,46.837201760282625,209.05575924185612,46.794712156621614,0.0,0.0,0.4505697164294986,0.04248960366101073,0.31125800627932615,0,-1.089322891178998,-0.09797748729964519,True,False,False,558730.5926778188
129.59,209.50089687836703,46.83668978110939,209.05575924185612,46.794712156621614,0.0,0.0,0.445137636510907,0.04197762448777809,0.30750695684536056,0,-1.0892878681975582,-0.09803072040022019,True,False,False,558734.7133196349
129.595,209.49546479844844,46.83617780193615,209.05575924185612,46.794712156621614,0.0,0.0,0.43970555659231536,0.041465645314538335,0.3037558719565542,0,-1.0892528452161185,-0.09808395350079521,True,False,False,558738.8339614508
129.6,209.49003271852985,46.83566582276292,209.05575924185612,46.794712156621614,0.0,0.0,0.43427347667372374,0.04095366614130569,0.3000047516178976,0,-1.0892178222346787,-0.09813718660137022,True,False,False,558742.9546032668
129.605,209.48460063861125,46.83515384358968,209.05575924185612,46.794712156621614,0.0,0.0,0.4288413967551321,0.04044168696806594,0.29625359583432576,0,-1.0891827992532388,-0.09819041970194523,True,False,False,558747.0752450827
129.61,209.4791685586926,46.83464186441644,209.05575924185612,46.794712156621614,0.0,0.0,0.42340931683648364,0.039929707794826186,0.2925024046107592,0,-1.0891477762717987,-0.09824365280252054,True,False,False,558751.1958868988
129.615,209.47373647877401,46.83412988524321,209.05575924185612,46.794712156621614,0.0,0.0,0.417977236917892,0.03941772862159354,0.28875117795222277,0,-1.089112753290359,-0.09829688590309554,True,False,False,558755.3165287147
129.62,209.46830439885542,46.83361790606997,209.05575924185612,46.794712156621614,0.0,0.0,0.4125451569993004,0.03890574944835379,0.2849999158636355,0,-1.0890777303089192,-0.09835011900367055,True,False,False,558759.4371705307
129.625,209.46287231893683,46.833105926896735,209.05575924185612,46.794712156621614,0.0,0.0,0.40711307708070876,0.03839377027512114,0.2812486183499548,0,-1.0890427073274793,-0.09840335210424556,True,False,False,558763.5578123466
129.63,209.45744023901824,46.832593947723495,209.05575924185612,46.794712156621614,0.0,0.0,0.40168099716211714,0.03788179110188139,0.27749728541613544,0,-1.0890076843460395,-0.09845658520482056,True,False,False,558767.6784541627
129.635,209.45200815909965,46.83208196855026,209.05575924185612,46.794712156621614,0.0,0.0,0.3962489172435255,0.037369811928648744,0.2737459170671189,0,-1.0889726613645996,-0.09850981830539557,True,False,False,558771.7990959786
129.64000000000001,209.44657607918103,46.83156998937702,209.05575924185612,46.794712156621614,0.0,0.0,0.39081683732490546,0.03685783275540899,0.26999451330787844,0,-1.0889376383831597,-0.09856305140597088,True,False,False,558775.9197377946
129.645,209.44114399926244,46.83105801020378,209.05575924185612,46.794712156621614,0.0,0.0,0.38538475740631384,0.03634585358216924,0.26624307414339055,0,-1.0889026154017198,-0.09861628450654589,True,False,False,558780.0403796106
129.65,209.43571191934385,46.83054603103055,209.05575924185612,46.794712156621614,0.0,0.0,0.3799526774877222,0.035833874408936595,0.26249159957859813,0,-1.08886759242028,-0.0986695176071209,True,False,False,558784.1610214266
129.655,209.43027983942525,46.83003405185731,209.05575924185612,46.794712156621614,0.0,0.0,0.3745205975691306,0.03532189523569684,0.25874008961845935,0,-1.08883256943884,-0.0987227507076959,True,False,False,558788.2816632425
129.66,209.42484775950666,46.82952207268408,209.05575924185612,46.794712156621614,0.0,0.0,0.36908851765053896,0.0348099160624642,0.2549885442679371,0,-1.0887975464574005,-0.09877598380827092,True,False,False,558792.4023050584
129.665,209.41941567958807,46.82901009351084,209.05575924185612,46.794712156621614,0.0,0.0,0.36365643773194734,0.034297936889224445,0.25123696353199143,0,-1.0887625234759606,-0.09882921690884593,True,False,False,558796.5229468745
129.67000000000002,209.41398359966945,46.8284981143376,209.05575924185612,46.794712156621614,0.0,0.0,0.3582243578133273,0.033785957715984694,0.2474853474155691,0,-1.0887275004945205,-0.09888245000942124,True,False,False,558800.6435886904
129.675,209.40855151975086,46.827986135164366,209.05575924185612,46.794712156621614,0.0,0.0,0.35279227789473566,0.03327397854275205,0.2437336959236524,0,-1.0886924775130806,-0.09893568310999624,True,False,False,558804.7642305064
129.68,209.40311943983227,46.827474155991126,209.05575924185612,46.794712156621614,0.0,0.0,0.34736019797614404,0.032761999369512296,0.23998200906122216,0,-1.088657454531641,-0.09898891621057125,True,False,False,558808.8848723223
129.685,209.39768735991368,46.82696217681789,209.05575924185612,46.794712156621614,0.0,0.0,0.3419281180575524,0.032250020196272544,0.2362302868332288,0,-1.088622431550201,-0.09904214931114626,True,False,False,558813.0055141384
129.69,209.39225527999508,46.826450197644654,209.05575924185612,46.794712156621614,0.0,0.0,0.3364960381389608,0.0317380410230399,0.23247852924464232,0,-1.0885874085687612,-0.09909538241172126,True,False,False,558817.1261559543
129.695,209.3868232000765,46.825938218471414,209.05575924185612,46.794712156621614,0.0,0.0,0.33106395822036916,0.031226061849800146,0.22872673630042925,0,-1.0885523855873214,-0.09914861551229627,True,False,False,558821.2467977703
129.7,209.3813911201579,46.82542623929818,209.05575924185612,46.794712156621614,0.0,0.0,0.32563187830177753,0.0307140826765675,0.22497490800556355,0,-1.0885173626058817,-0.09920184861287128,True,False,False,558825.3674395862
129.705,209.37595904023928,46.82491426012494,209.05575924185612,46.794712156621614,0.0,0.0,0.3201997983831575,0.03020210350332775,0.2212230443649999,0,-1.0884823396244416,-0.09925508171344659,True,False,False,558829.4880814023
129.71,209.3705269603207,46.8244022809517,209.05575924185612,46.794712156621614,0.0,0.0,0.31476771846456586,0.029690124330087997,0.2174711453837491,0,-1.0884473166430018,-0.0993083148140216,True,False,False,558833.6087232182
129.715,209.3650948804021,46.82389030177847,209.05575924185612,46.794712156621614,0.0,0.0,0.30933563854597423,0.02917814515685535,0.21371921106677255,0,-1.088412293661562,-0.0993615479145966,True,False,False,558837.7293650341
129.72,209.3596628004835,46.82337832260523,209.05575924185612,46.794712156621614,0.0,0.0,0.3039035586273826,0.0286661659836156,0.20996724141904885,0,-1.0883772706801222,-0.09941478101517162,True,False,False,558841.8500068501
129.725,209.35423072056489,46.822866343432,209.05575924185612,46.794712156621614,0.0,0.0,0.29847147870876256,0.028154186810382953,0.20621523644552806,0,-1.0883422476986824,-0.09946801411574663,True,False,False,558845.9706486661
129.73,209.3487986406463,46.82235436425876,209.05575924185612,46.794712156621614,0.0,0.0,0.29303939879017094,0.0276422076371432,0.20246319615126346,0,-1.0883072247172425,-0.09952124721632163,True,False,False,558850.0912904821
129.735,209.34336656072767,46.82184238508552,209.05575924185612,46.794712156621614,0.0,0.0,0.2876073188715509,0.02713022846390345,0.1987111205411931,0,-1.0882722017358024,-0.09957448031689695,True,False,False,558854.211932298
129.74,209.33793448080908,46.821330405912285,209.05575924185612,46.794712156621614,0.0,0.0,0.28217523895295926,0.026618249290670803,0.19495900962034513,0,-1.0882371787543628,-0.09962771341747195,True,False,False,558858.3325741141
129.745,209.3325024008905,46.820818426739045,209.05575924185612,46.794712156621614,0.0,0.0,0.27674315903436764,0.026106270117431052,0.1912068633936971,0,-1.088202155772923,-0.09968094651804696,True,False,False,558862.45321593
129.75,209.3270703209719,46.82030644756581,209.05575924185612,46.794712156621614,0.0,0.0,0.271311079115776,0.025594290944198406,0.18745468186625147,0,-1.088167132791483,-0.09973417961862197,True,False,False,558866.573857746
129.755,209.3216382410533,46.81979446839257,209.05575924185612,46.794712156621614,0.0,0.0,0.2658789991971844,0.025082311770958654,0.18370246504301221,0,-1.0881321098100432,-0.09978741271919697,True,False,False,558870.6944995619
129.76,209.31620616113472,46.81928248921934,209.05575924185612,46.794712156621614,0.0,0.0,0.26044691927859276,0.024570332597726008,0.17995021292899194,0,-1.0880970868286033,-0.09984064581977198,True,False,False,558874.8151413779
129.76500000000001,209.3107740812161,46.8187705100461,209.05575924185612,46.794712156621614,0.0,0.0,0.2550148393599727,0.024058353424486256,0.17619792552917096,0,-1.0880620638471634,-0.09989387892034729,True,False,False,558878.9357831939
129.77,209.3053420012975,46.81825853087286,209.05575924185612,46.794712156621614,0.0,0.0,0.24958275944138109,0.023546374251246505,0.17244560284864235,0,-1.0880270408657235,-0.0999471120209223,True,False,False,558883.0564250099
129.775,209.2999099213789,46.81774655169963,209.05575924185612,46.794712156621614,0.0,0.0,0.24415067952278946,0.02303439507801386,0.16869324489240267,0,-1.0879920178842837,-0.1000003451214973,True,False,False,558887.1770668258
129.78,209.29447784146032,46.81723457252639,209.05575924185612,46.794712156621614,0.0,0.0,0.23871859960419783,0.022522415904774107,0.16494085166548858,0,-1.0879569949028438,-0.10005357822207231,True,False,False,558891.2977086419
129.785,209.28904576154173,46.816722593353155,209.05575924185612,46.794712156621614,0.0,0.0,0.2332865196856062,0.02201043673154146,0.161188423172949,0,-1.0879219719214042,-0.10010681132264733,True,False,False,558895.4183504578
129.79,209.28361368162314,46.816210614179916,209.05575924185612,46.794712156621614,0.0,0.0,0.22785443976701458,0.02149845755830171,0.1574359594198395,0,-1.0878869489399643,-0.10016004442322234,True,False,False,558899.5389922737
129.79500000000002,209.27818160170452,46.815698635006676,209.05575924185612,46.794712156621614,0.0,0.0,0.22242235984839454,0.020986478385061957,0.15368346041121225,0,-1.0878519259585242,-0.10021327752379765,True,False,False,558903.6596340897
129.8,209.27274952178593,46.81518665583344,209.05575924185612,46.794712156621614,0.0,0.0,0.2169902799298029,0.02047449921182931,0.1499309261521846,0,-1.0878169029770843,-0.10026651062437265,True,False,False,558907.7802759057
129.805,209.26731744186733,46.8146746766602,209.05575924185612,46.794712156621614,0.0,0.0,0.21155820001121128,0.01996252003858956,0.1461783566478315,0,-1.0877818799956447,-0.10031974372494766,True,False,False,558911.9009177217
129.81,209.26188536194874,46.81416269748697,209.05575924185612,46.794712156621614,0.0,0.0,0.20612612009261966,0.019450540865356913,0.14242575190324983,0,-1.0877468570142048,-0.10037297682552267,True,False,False,558916.0215595376
129.815,209.25645328203015,46.81365071831373,209.05575924185612,46.794712156621614,0.0,0.0,0.20069404017402803,0.018938561692117162,0.13867311192360263,0,-1.087711834032765,-0.10042620992609767,True,False,False,558920.1422013536
129.82,209.25102120211156,46.8131387391405,209.05575924185612,46.794712156621614,0.0,0.0,0.1952619602554364,0.018426582518884516,0.13492043671402543,0,-1.087676811051325,-0.10047944302667268,True,False,False,558924.2628431696
129.825,209.24558912219297,46.81262675996726,209.05575924185612,46.794712156621614,0.0,0.0,0.18982988033684478,0.017914603345644764,0.13116772627969167,0,-1.0876417880698854,-0.10053267612724769,True,False,False,558928.3834849856
129.83,209.24015704227432,46.81211478079402,209.05575924185612,46.794712156621614,0.0,0.0,0.1843978004181963,0.017402624172405012,0.12741498062577028,0,-1.0876067650884453,-0.100585909227823,True,False,False,558932.5041268015
129.835,209.23472496235573,46.811602801620786,209.05575924185612,46.794712156621614,0.0,0.0,0.17896572049960469,0.016890644999172366,0.12366219975756558,0,-1.0875717421070055,-0.100639142328398,True,False,False,558936.6247686174
129.84,209.22929288243714,46.81109082244755,209.05575924185612,46.794712156621614,0.0,0.0,0.17353364058101306,0.016378665825932615,0.11990938368031236,0,-1.0875367191255656,-0.10069237542897301,True,False,False,558940.7454104335
129.845,209.22386080251854,46.81057884327431,209.05575924185612,46.794712156621614,0.0,0.0,0.16810156066242143,0.015866686652692863,0.11615653239932526,0,-1.087501696144126,-0.10074560852954803,True,False,False,558944.8660522494
129.85,209.21842872259995,46.810066864101074,209.05575924185612,46.794712156621614,0.0,0.0,0.1626694807438298,0.015354707479460217,0.11240364591995135,0,-1.087466673162686,-0.10079884163012304,True,False,False,558948.9866940654
129.855,209.21299664268136,46.809554884927834,209.05575924185612,46.794712156621614,0.0,0.0,0.15723740082523818,0.014842728306220465,0.10865072424764535,0,-1.0874316501812462,-0.10085207473069804,True,False,False,558953.1073358813
129.86,209.20756456276274,46.809042905754595,209.05575924185612,46.794712156621614,0.0,0.0,0.15180532090661814,0.014330749132980714,0.1048977673878644,0,-1.0873966271998061,-0.10090530783127336,True,False,False,558957.2279776974
129.865,209.20213248284415,46.80853092658136,209.05575924185612,46.794712156621614,0.0,0.0,0.1463732409880265,0.013818769959748067,0.10114477534621627,0,-1.0873616042183665,-0.10095854093184836,True,False,False,558961.3486195133
129.87,209.19670040292556,46.80801894740812,209.05575924185612,46.794712156621614,0.0,0.0,0.14094116106943488,0.013306790786508316,0.0973917481283517,0,-1.0873265812369266,-0.10101177403242337,True,False,False,558965.4692613293
129.875,209.19126832300697,46.80750696823489,209.05575924185612,46.794712156621614,0.0,0.0,0.13550908115084326,0.01279481161327567,0.09363868574005924,0,-1.0872915582554867,-0.10106500713299837,True,False,False,558969.5899031453
129.88,209.18583624308837,46.80699498906165,209.05575924185612,46.794712156621614,0.0,0.0,0.13007700123225163,0.012282832440035918,0.08988558818726515,0,-1.0872565352740469,-0.10111824023357338,True,False,False,558973.7105449613
129.885,209.18040416316978,46.80648300988842,209.05575924185612,46.794712156621614,0.0,0.0,0.12464492131366,0.011770853266803272,0.08613245547607143,0,-1.087221512292607,-0.10117147333414839,True,False,False,558977.8311867772
129.89000000000001,209.17497208325116,46.80597103071518,209.05575924185612,46.794712156621614,0.0,0.0,0.11921284139503996,0.01125887409356352,0.08237928761277076,0,-1.0871864893111671,-0.1012247064347237,True,False,False,558981.9518285932
129.895,209.16954000333257,46.80545905154194,209.05575924185612,46.794712156621614,0.0,0.0,0.11378076147644833,0.010746894920323768,0.07862608460395477,0,-1.0871514663297273,-0.1012779395352987,True,False,False,558986.0724704092
129.9,209.16410792341398,46.804947072368705,209.05575924185612,46.794712156621614,0.0,0.0,0.10834868155785671,0.010234915747091122,0.07487284645654356,0,-1.0871164433482874,-0.10133117263587371,True,False,False,558990.1931122252
129.905,209.1586758434954,46.804435093195465,209.05575924185612,46.794712156621614,0.0,0.0,0.10291660163926508,0.00972293657385137,0.07111957317783152,0,-1.0870814203668475,-0.10138440573644872,True,False,False,558994.3137540411
129.91,209.1532437635768,46.80392311402223,209.05575924185612,46.794712156621614,0.0,0.0,0.09748452172067346,0.009210957400618724,0.06736626477566572,0,-1.0870463973854079,-0.10143763883702374,True,False,False,558998.434395857
129.915,209.1478116836582,46.80341113484899,209.05575924185612,46.794712156621614,0.0,0.0,0.09205244180208183,0.008698978227378973,0.06361292125857454,0,-1.087011374403968,-0.10149087193759875,True,False,False,559002.5550376731
129.92000000000002,209.14237960373958,46.80289915567575,209.05575924185612,46.794712156621614,0.0,0.0,0.08662036188346178,0.008186999054139221,0.05985954263597222,0,-1.086976351422528,-0.10154410503817406,True,False,False,559006.675679489
129.925,209.136947523821,46.80238717650252,209.05575924185612,46.794712156621614,0.0,0.0,0.08118828196487016,0.007675019880906575,0.056106128918526656,0,-1.086941328441088,-0.10159733813874906,True,False,False,559010.796321305
129.93,209.1315154439024,46.80187519732928,209.05575924185612,46.794712156621614,0.0,0.0,0.07575620204627853,0.0071630407076668234,0.05235268011848409,0,-1.0869063054596484,-0.10165057123932407,True,False,False,559014.9169631209
129.935,209.1260833639838,46.80136321815605,209.05575924185612,46.794712156621614,0.0,0.0,0.0703241221276869,0.006651061534434177,0.04859919625037485,0,-1.0868712824782085,-0.10170380433989908,True,False,False,559019.037604937
129.94,209.12065128406522,46.80085123898281,209.05575924185612,46.794712156621614,0.0,0.0,0.06489204220909528,0.006139082361194426,0.04484567733191912,0,-1.0868362594967687,-0.10175703744047408,True,False,False,559023.1582467529
129.945,209.11521920414663,46.800339259809576,209.05575924185612,46.794712156621614,0.0,0.0,0.059459962290503654,0.0056271031879617794,0.04109212338556942,0,-1.0868012365153288,-0.10181027054104909,True,False,False,559027.2788885689
129.95,209.109787124228,46.799827280636336,209.05575924185612,46.794712156621614,0.0,0.0,0.05402788237188361,0.005115124014722028,0.0373385344407339,0,-1.0867662135338891,-0.1018635036416241,True,False,False,559031.3995303848
129.955,209.1043550443094,46.799315301463096,209.05575924185612,46.794712156621614,0.0,0.0,0.04859580245326356,0.004603144841482276,0.03358491053783095,0,-1.086731190552449,-0.1019167367421994,True,False,False,559035.5201722009
129.96,209.0989229643908,46.798803322289864,209.05575924185612,46.794712156621614,0.0,0.0,0.04316372253467193,0.00409116566824963,0.029831251735128017,0,-1.0866961675710092,-0.10196996984277441,True,False,False,559039.6408140168
129.965,209.0934908844722,46.798291343116624,209.05575924185612,46.794712156621614,0.0,0.0,0.03773164261608031,0.0035791864950098784,0.02607755812155131,0,-1.0866611445895693,-0.10202320294334942,True,False,False,559043.7614558327
129.97,209.0880588045536,46.79777936394339,209.05575924185612,46.794712156621614,0.0,0.0,0.03229956269748868,0.003067207321777232,0.022323829842551934,0,-1.0866261216081297,-0.10207643604392444,True,False,False,559047.8820976487
129.975,209.08262672463502,46.79726738477015,209.05575924185612,46.794712156621614,0.0,0.0,0.026867482778897056,0.0025552281485374806,0.018570067157192203,0,-1.0865910986266898,-0.10212966914449945,True,False,False,559052.0027394647
129.98,209.07719464471643,46.79675540559692,209.05575924185612,46.794712156621614,0.0,0.0,0.02143540286030543,0.0020432489753048344,0.014816270582081067,0,-1.08655607564525,-0.10218290224507445,True,False,False,559056.1233812807
129.985,209.0717625647978,46.79624342642368,209.05575924185612,46.794712156621614,0.0,0.0,0.016003322941685383,0.0015312698020650828,0.011062441328302532,0,-1.0865210526638098,-0.10223613534564976,True,False,False,559060.2440230966
129.99,209.06633048487922,46.79573144725044,209.05575924185612,46.794712156621614,0.0,0.0,0.010571243023093757,0.0010192906288253312,0.007308583085175658,0,-1.0864860296823702,-0.10228936844622477,True,False,False,559064.3646649127
129.995,209.06089840496062,46.79521946807721,209.05575924185612,46.794712156621614,0.0,0.0,0.005139163104502131,0.000507311455592685,0.0035547151050720743,0,-1.0864510067009303,-0.10234260154679978,True,False,False,559068.4853067286
130.0,209.05546632504203,46.79470748890397,209.05575924185612,46.794712156621614,0.0,0.0,-0.00029291681408949444,-4.667717647066638e-06,0.00020058938796067846,0,-1.0864159837194904,-0.10239583464737478,True,False,False,559072.6059485446
130.005,209.0500728153679,46.79414328028315,209.05575924185612,46.794712156621614,0.0,0.0,-0.005686426488210827,-0.0005688763384625872,0.003934374440420816,0,-1.0863774134750197,-0.10244806409495587,True,False,False,559077.1761296595
130.01,209.0446793056938,46.79357907166233,209.05575924185612,46.794712156621614,0.0,0.0,-0.01107993616233216,-0.0011330849592852132,0.007669723250742324,0,-1.0863388432305487,-0.10250029354253695,True,False,False,559081.7463107745
130.01500000000001,209.03928579601964,46.79301486304151,209.05575924185612,46.794712156621614,0.0,0.0,-0.016473445836481915,-0.0016972935801007338,0.01140513704828275,1,-1.0863002729860778,-0.10255252299011834,True,False,False,559086.3164918895
130.02,209.03389228634552,46.79245065442069,209.05575924185612,46.794712156621614,0.0,0.0,-0.021866955510603248,-0.00226150220092336,0.015140596045411653,1,-1.0862617027416068,-0.10260475243769943,True,False,False,559090.8866730045
130.025,209.0284987766714,46.791886445799875,209.05575924185612,46.794712156621614,0.0,0.0,-0.02726046518472458,-0.0028257108217388804,0.018876096113751375,1,-1.086223132497136,-0.10265698188528051,True,False,False,559095.4568541194
130.03,209.02310526699728,46.79132223717906,209.05575924185612,46.794712156621614,0.0,0.0,-0.03265397485884591,-0.003389919442554401,0.0226116358497109,1,-1.0861845622526654,-0.1027092113328616,True,False,False,559100.0270352344
130.035,209.01771175732316,46.790758028558244,209.05575924185612,46.794712156621614,0.0,0.0,-0.038047484532967246,-0.003954128063369922,0.02634721464288203,1,-1.0861459920081944,-0.10276144078044268,True,False,False,559104.5972163494
130.04,209.01231824764903,46.79019381993742,209.05575924185612,46.794712156621614,0.0,0.0,-0.04344099420708858,-0.004518336684192548,0.03008283218358736,1,-1.0861074217637237,-0.10281367022802376,True,False,False,559109.1673974644
130.04500000000002,209.00692473797488,46.789629611316606,209.05575924185612,46.794712156621614,0.0,0.0,-0.048834503881238334,-0.005082545305008068,0.03381848829680371,1,-1.0860688515192525,-0.10286589967560515,True,False,False,559113.7375785793
130.05,209.00153122830076,46.78906540269578,209.05575924185612,46.794712156621614,0.0,0.0,-0.054228013555359666,-0.005646753925830694,0.03755418287514005,1,-1.0860302812747817,-0.10291812912318624,True,False,False,559118.3077596943
130.055,208.99613771862664,46.78850119407497,209.05575924185612,46.794712156621614,0.0,0.0,-0.059621523229481,-0.006210962546646215,0.041289915848313465,1,-1.085991711030311,-0.10297035857076732,True,False,False,559122.8779408094
130.06,208.99074420895252,46.78793698545415,209.05575924185612,46.794712156621614,0.0,0.0,-0.06501503290360233,-0.006775171167461735,0.04502568716773329,1,-1.08595314078584,-0.1030225880183484,True,False,False,559127.4481219243
130.065,208.9853506992784,46.78737277683333,209.05575924185612,46.794712156621614,0.0,0.0,-0.07040854257772367,-0.0073393797882843614,0.04876149679813795,1,-1.0859145705413693,-0.1030748174659295,True,False,False,559132.0183030393
130.07,208.97995718960428,46.786808568212514,209.05575924185612,46.794712156621614,0.0,0.0,-0.075802052251845,-0.007903588409099882,0.05249734471293475,1,-1.0858760002968983,-0.10312704691351059,True,False,False,559136.5884841542
130.075,208.97456367993016,46.7862443595917,209.05575924185612,46.794712156621614,0.0,0.0,-0.08119556192596633,-0.008467797029915403,0.05623323089127358,1,-1.0858374300524276,-0.10317927636109167,True,False,False,559141.1586652691
130.08,208.969170170256,46.785680150970876,209.05575924185612,46.794712156621614,0.0,0.0,-0.08658907160011609,-0.009032005650738029,0.05996915531628541,1,-1.0857988598079567,-0.10323150580867305,True,False,False,559145.7288463842
130.085,208.96377666058189,46.78511594235006,209.05575924185612,46.794712156621614,0.0,0.0,-0.09198258127423742,-0.00959621427155355,0.06370511797384834,1,-1.0857602895634857,-0.10328373525625414,True,False,False,559150.2990274992
130.09,208.95838315090776,46.784551733729245,209.05575924185612,46.794712156621614,0.0,0.0,-0.09737609094835875,-0.01016042289236907,0.06744111885191985,1,-1.085721719319015,-0.10333596470383523,True,False,False,559154.8692086141
130.095,208.95298964123364,46.78398752510842,209.05575924185612,46.794712156621614,0.0,0.0,-0.10276960062248008,-0.010724631513191696,0.07117715793993724,1,-1.085683149074544,-0.10338819415141631,True,False,False,559159.439389729
130.1,208.94759613155952,46.78342331648761,209.05575924185612,46.794712156621614,0.0,0.0,-0.10816311029660142,-0.011288840134007216,0.07491323522847093,1,-1.0856445788300733,-0.1034404235989974,True,False,False,559164.0095708441
130.105,208.9422026218854,46.78285910786679,209.05575924185612,46.794712156621614,0.0,0.0,-0.11355661997072275,-0.011853048754822737,0.07864935070889875,1,-1.0856060085856025,-0.10349265304657848,True,False,False,559168.5797519591
130.11,208.93680911221122,46.78229489924597,209.05575924185612,46.794712156621614,0.0,0.0,-0.11895012964490093,-0.012417257375645363,0.08238550437334607,1,-1.0855674383411313,-0.10354488249415987,True,False,False,559173.149933074
130.115,208.9314156025371,46.78173069062515,209.05575924185612,46.794712156621614,0.0,0.0,-0.12434363931902226,-0.012981465996460884,0.08612169621433281,2,-1.0855288680966606,-0.10359711194174095,True,False,False,559177.720114189
130.12,208.92602209286298,46.78116648200434,209.05450924185612,46.793462156621615,-0.24999999999977263,-0.24999999999977263,-0.12848714899314473,-0.012295674617277541,0.08883130544971042,2,-1.0854902978521896,-0.10364934138932204,True,False,False,559182.290295304
130.125,208.92062858318886,46.780602273383515,209.05200924185613,46.79096215662162,-0.49999999999954525,-0.49999999999954525,-0.13138065866726834,-0.01035988323810244,0.09055456397399324,2,-1.085451727607719,-0.10370157083690312,True,False,False,559186.860476419
130.13,208.91523507351474,46.7800380647627,209.04825924185613,46.78721215662162,-0.7499999999993179,-0.7499999999993179,-0.13302416834139308,-0.007174091858921372,0.09137108424500803,2,-1.0854131573632482,-0.10375380028448421,True,False,False,559191.4306575339
130.135,208.90984156384062,46.779473856141884,209.04325924185613,46.782212156621625,-0.9999999999990905,-0.9999999999990905,-0.13341767801551896,-0.00273830047974144,0.09140421389793568,2,-1.0853745871187772,-0.10380602973206529,True,False,False,559196.0008386489
130.14000000000001,208.90444805416647,46.77890964752106,209.03700924185614,46.775962156621624,-1.2500000000002842,-1.2500000000002842,-0.1325611876896744,0.002947490899437355,0.09083025176801272,2,-1.0853360168743063,-0.10385825917964668,True,False,False,559200.571019764
130.145,208.89905454449234,46.778345438900246,209.02950924185615,46.768462156621624,-1.5000000000000568,-1.5000000000000568,-0.13045469736380255,0.009883282278622119,0.08989147823757844,2,-1.0852974466298353,-0.10391048862722777,True,False,False,559205.1412008789
130.15,208.89366103481822,46.77778123027942,209.02075924185615,46.759712156621625,-1.7499999999998295,-1.7499999999998295,-0.12709820703793184,0.01806907365779864,0.08891064887776434,2,-1.0852588763853646,-0.10396271807480885,True,False,False,559209.7113819938
130.155,208.8882675251441,46.77721702165861,209.01075924185616,46.74971215662163,-1.999999999999602,-1.999999999999602,-0.12249171671206227,0.02750486503698113,0.08830126641307187,2,-1.0852203061408938,-0.10401494752238993,True,False,False,559214.2815631088
130.16,208.88287401546998,46.77665281303779,208.99950924185617,46.73846215662163,-2.2499999999993747,-2.2499999999993747,-0.11663522638619384,0.03819065641616248,0.08856283475231723,2,-1.0851817358964229,-0.10406717696997102,True,False,False,559218.8517442237
130.165,208.87748050579586,46.77608860441698,208.98700924185619,46.72720858932309,-2.4999999999991473,-2.2507134597078875,-0.10952873606032654,0.04888001509388573,0.08956000889913629,2,-1.0851431656519521,-0.1041194064175521,True,False,False,559223.4219253388
130.17000000000002,208.8720869961217,46.775524395796154,208.97325924185617,46.71720502202455,-2.750000000000341,-2.000713459707549,-0.10117224573446038,0.05831937377160301,0.09059396076209837,2,-1.085104595407481,-0.10417163586513349,True,False,False,559227.9921064537
130.175,208.8666934864476,46.77496018717534,208.95825924185618,46.70845145472601,-3.0000000000001137,-1.7507134597077765,-0.09156575540859535,0.06650873244932853,0.0914376295423561,2,-1.0850660251630102,-0.10422386531271458,True,False,False,559232.5622875687
130.18,208.86129997677347,46.774395978554516,208.94200924185617,46.70094788742747,-3.2499999999998863,-1.5007134597080038,-0.08070926508270304,0.07344809112704809,0.0919465989434821,2,-1.0850274549185395,-0.10427609476029566,True,False,False,559237.1324686838
130.185,208.85590646709935,46.7738317699337,208.92450924185619,46.694694320128924,-3.499999999999659,-1.2507134597082312,-0.06860277475684029,0.07913744980477588,0.0920518184543847,2,-1.0849888846740685,-0.10432832420787674,True,False,False,559241.7026497987
130.19,208.85051295742522,46.773267561312885,208.90575924185617,46.68969075283038,-3.7499999999994316,-1.0007134597084584,-0.055246284430950254,0.08357680848250482,0.09175498782579751,2,-1.0849503144295978,-0.10438055365545784,True,False,False,559246.2728309137
130.195,208.8451194477511,46.77270335269206,208.8857592418562,46.685937185531834,-3.999999999999204,-0.7507134597086859,-0.04063979410508978,0.08676616716022778,0.09112817825489912,2,-1.0849117441851268,-0.10443278310303893,True,False,False,559250.8430120286
130.2,208.83972593807698,46.77213914407125,208.86450924185618,46.68343361823329,-4.249999999998977,-0.5007134597089132,-0.024783303779202015,0.08870552583795899,0.09031758105087523,2,-1.084873173940656,-0.10448501255062001,True,False,False,559255.4131931436
130.205,208.83433242840283,46.771574935450424,208.84200924185618,46.68218005093475,-4.5000000000001705,-0.25071345970771947,-0.0076768134533438115,0.08939488451567712,0.08954963385731408,2,-1.0848346036961851,-0.10453724199820139,True,False,False,559259.9833742586
130.21,208.8289389187287,46.77101072682961,208.81825924185617,46.682176483636205,-4.749999999999943,-0.0007134597079468397,0.010679676872541677,0.0888342431934035,0.08913537744855508,2,-1.0847960334517142,-0.10458947144578248,True,False,False,559264.5535553736
130.215,208.8235454090546,46.77044651820879,208.79325924185616,46.682176483636205,-4.999999999999716,0.0,0.03028616719842603,0.08827003457258797,0.09067857891429938,2,-1.0847574632072434,-0.10464170089336357,True,False,False,559269.1237364885
130.22,208.81815189938047,46.76988230958798,208.76700924185616,46.682176483636205,-5.249999999999488,0.0,0.05114265752430924,0.08770582595177245,0.09445290024644955,2,-1.0847188929627725,-0.10469393034094465,True,False,False,559273.6939176035
130.225,208.81275838970635,46.769318100967155,208.73950924185615,46.682176483636205,-5.499999999999261,0.0,0.07324914785019132,0.08714161733094983,0.1005727044396897,2,-1.0846803227183017,-0.10474615978852574,True,False,False,559278.2640987185
130.23,208.80736488003222,46.76875389234634,208.71075924185615,46.682176483636205,-5.749999999999034,0.0,0.09660563817607226,0.08657740871013431,0.10900038927379388,2,-1.084641752473831,-0.10479838923610682,True,False,False,559282.8342798335
130.235,208.80197137035807,46.76818968372552,208.68075924185615,46.682176483636205,-6.000000000000227,0.0,0.12121212850192364,0.08601320008931168,0.11959235562557906,2,-1.0846031822293598,-0.10485061868368821,True,False,False,559287.4044609484
130.24,208.79657786068395,46.7676254751047,208.64950924185615,46.682176483636205,-6.25,0.0,0.1470686188278023,0.08544899146849616,0.13215653912472491,2,-1.084564611984889,-0.1049028481312693,True,False,False,559291.9746420634
130.245,208.79118435100983,46.767061266483886,208.61700924185615,46.682176483636205,-6.499999999999773,0.0,0.17417510915367984,0.08488478284768064,0.14649673617783515,2,-1.0845260417404181,-0.10495507757885038,True,False,False,559296.5448231784
130.25,208.7857908413357,46.76649705786306,208.58325924185615,46.682176483636205,-6.749999999999545,0.0,0.20253159947955623,0.08432057422685801,0.16243681914728622,2,-1.0844874714959474,-0.10500730702643146,True,False,False,559301.1150042934
130.255,208.7803973316616,46.76593284924225,208.54825924185616,46.682176483636205,-6.999999999999318,0.0,0.2321380898054315,0.0837563656060425,0.17982936278240616,2,-1.0844489012514766,-0.10505953647401255,True,False,False,559305.6851854083
130.26,208.77500382198747,46.76536864062143,208.51200924185616,46.682176483636205,-7.2499999999990905,0.0,0.2629945801313056,0.08319215698522697,0.19855556169335567,2,-1.0844103310070057,-0.10511176592159363,True,False,False,559310.2553665233
130.26500000000001,208.76961031231332,46.76480443200061,208.47605875337447,46.682176483636205,-7.190097696335216,0.0,0.29355155893884444,0.08262794836440435,0.21753850872730732,2,-1.0843717607625347,-0.10516399536917502,True,False,False,559314.8255476383
130.27,208.7642168026392,46.764240223379794,208.44135826489278,46.682176483636205,-6.940097696335442,0.0,0.3228585377464128,0.08206373974358883,0.23605093561327037,2,-1.0843331905180638,-0.1052162248167561,True,False,False,559319.3957287533
130.275,208.75882329296508,46.76367601475898,208.4079077764111,46.682176483636205,-6.69009769633567,0.0,0.35091551655398234,0.0814995311227733,0.2539924312543671,2,-1.084294620273593,-0.10526845426433719,True,False,False,559323.9659098682
130.28,208.75342978329095,46.763111806138156,208.3757072879294,46.682176483636205,-6.440097696335897,0.0,0.377722495361553,0.08093532250195068,0.27129404156353515,2,-1.0842560500291223,-0.10532068371191827,True,False,False,559328.5360909832
130.285,208.74803627361683,46.76254759751734,208.3447567994477,46.682176483636205,-6.190097696336125,0.0,0.4032794741691248,0.08037111388113516,0.28790705627916585,2,-1.0842174797846513,-0.10537291315949936,True,False,False,559333.1062720981
130.29,208.7426427639427,46.761983388896525,208.315056310966,46.682176483636205,-5.940097696336352,0.0,0.42758645297669773,0.07980690526031964,0.3037961960514879,2,-1.0841789095401806,-0.10542514260708044,True,False,False,559337.6764532132
130.29500000000002,208.73724925426853,46.7614191802757,208.28660582248435,46.682176483636205,-5.690097696335159,0.0,0.45064343178418653,0.07924269663949701,0.3189353410341605,2,-1.0841403392957094,-0.10547737205466183,True,False,False,559342.2466343282
130.3,208.7318557445944,46.76085497165489,208.25940533400268,46.682176483636205,-5.4400976963353855,0.0,0.4724504105917333,0.07867848801868149,0.3333047740731641,2,-1.0841017690512387,-0.10552960150224291,True,False,False,559346.8168154431
130.305,208.7264622349203,46.76029076303407,208.233454845521,46.682176483636205,-5.190097696335613,0.0,0.49300738939928124,0.07811427939786597,0.34688935379560737,2,-1.084063198806768,-0.105581830949824,True,False,False,559351.386996558
130.31,208.72106872524617,46.75972655441325,208.20875435703934,46.682176483636205,-4.94009769633584,0.0,0.5123143682068303,0.07755007077704335,0.359677274627,2,-1.084024628562297,-0.10563406039740508,True,False,False,559355.9571776731
130.315,208.71567521557205,46.75916234579243,208.18530386855767,46.682176483636205,-4.6900976963360685,0.0,0.5303713470143805,0.07698586215622782,0.3716592067905459,2,-1.0839860583178262,-0.10568628984498618,True,False,False,559360.5273587881
130.32,208.71028170589793,46.75859813717162,208.163103380076,46.682176483636205,-4.440097696336296,0.0,0.5471783258219318,0.0764216535354123,0.3828276880894374,2,-1.0839474880733553,-0.10573851929256727,True,False,False,559365.097539903
130.325,208.7048881962238,46.758033928550795,208.14215289159432,46.682176483636205,-4.190097696336523,0.0,0.5627353046294843,0.07585744491458968,0.39317668610102074,2,-1.0839089178288845,-0.10579074874014835,True,False,False,559369.667721018
130.33,208.69949468654966,46.75746971992998,208.12245240311265,46.682176483636205,-3.940097696335329,0.0,0.5770422834370095,0.07529323629377416,0.4027012779698558,2,-1.0838703475844136,-0.10584297818772972,True,False,False,559374.237902133
130.335,208.69410117687553,46.75690551130916,208.10400191463097,46.682176483636205,-3.6900976963355565,0.0,0.5900992622445642,0.07472902767295153,0.41139741281058173,2,-1.0838317773399426,-0.10589520763531082,True,False,False,559378.808083248

==> figs/data/pe_ecdf/elmax47_case_A_ecdf.csv <==
x,F
0,0
7.81153894751085e-05,0.00133330555613398
0.00028216815372728,0.00460407074852531
0.000385403085509939,0.00502072873481718
0.00098908471798631,0.00516655903001939
0.00120275791856805,0.00554155121768196
0.00143906507361846,0.00656236328409698
0.00255684764653274,0.0116247578175432
0.00372982740092764,0.0187079435845079
0.0039152358140464,0.0201454136372148
0.00482639991588552,0.0234995104268649
0.00499249068813001,0.0241869961042471
0.00521666113433317,0.0252078081706619
0.00596915947587151,0.0282702443699072
0.00618615606678863,0.029311889335637
0.00643157927318572,0.030853523884917
0.00694458027246814,0.0330618112122656
0.00725237784670751,0.0352492656402985
0.0073570774045062,0.0358117539217924
0.00805959046903215,0.0399991666840265
0.00821563192620589,0.0404783233682622
0.0086840389986329,0.0425824461990365
0.00929183200035677,0.0453948876065067
0.0111137061189002,0.0547488593987606
0.0115044796303008,0.0575196350076022
0.0118284206034618,0.0588112747651071
0.0122133220540064,0.0602904106164432
0.0148788207576422,0.0740401241640787
0.0154441761542834,0.0774150538530434
0.0156399459646366,0.0784566988187738
0.0157886589389553,0.0789983542009531
0.018800656766665,0.0942272035999234
0.0194760038600652,0.0980812899731234
0.0197519427339439,0.0992479323347411
0.0199627471750869,0.100143747005269
0.0200824404990951,0.100789566884021
0.0206947481114759,0.103747838586694
0.020932617172934,0.105039478344199
0.0213975013158767,0.107310264369491
0.0216826201722911,0.108643569925625
0.0218816593407118,0.109768546488613
0.0223629482984842,0.112664319493341
0.0226184886976932,0.114185121143306
0.0227879653420353,0.115622591196014
0.0229345019832059,0.116393408470654
0.0236315180413906,0.11987250265619
0.0244021433627566,0.123622424532817
0.0247467696524291,0.125455719672503
0.0260338328204091,0.132372242244949
0.0262418499922024,0.133434720109993
0.0263779628955427,0.134247203183263
0.0279907852996892,0.142788691902249
0.0281726356325198,0.143705339472092
0.0284867923496672,0.145351138517944
0.0287922515955579,0.146955271765168
0.0292563315844827,0.149434386783606
0.0299646029919518,0.153184308660234
0.0302377629811337,0.154746776108829
0.0303605988651958,0.155496760484155
0.0305602943594578,0.156871731838919
0.0307060758805906,0.157559217516301
0.0308656540749894,0.158246703193683
0.032585694523003,0.166559030020206
0.032753181225307,0.167350680194161
0.0329520061922397,0.168496489656464
0.0335306374248272,0.171538092956395
0.0341622990254025,0.175163017437135
0.0344800400046743,0.176621320389157
0.0350050714453052,0.179204599904167
0.0356839359828336,0.182308701902041
0.0359173938824136,0.183329513968456
0.0362177157933654,0.184746151121849
0.036451007043639,0.185891960584152
0.0367800484923688,0.187183600341656
0.0374635239328707,0.190558530030621
0.0376342096478497,0.191329347305261
0.0382970415096919,0.194808441490798
0.0384113586373143,0.195350096872978
0.0387447209632352,0.196787566925686
0.0389731482618831,0.19762088289827
0.039528151188837,0.199954167621506
0.0397141929565865,0.200891648090662
0.0399232496400359,0.201641632465988
0.0400317975612654,0.202037457552965
0.0404518946406645,0.203891585591964
0.0406000657200083,0.204620737067975
0.0409172426222999,0.20591237682548
0.0415129747142915,0.208703985333637
0.0417276653902185,0.209703964500737
0.042268827351353,0.212245578217119
0.0424265019572405,0.212745567800669
0.0427683493640851,0.214058040457489
0.045269915010627,0.224495323014105
0.0463470622298654,0.229370221453721
0.0464844947263157,0.230161871627675
0.0470699516389568,0.232432657652967
0.0477245178225953,0.235099268765235
0.0494054978153464,0.242411616424659
0.0507138174047099,0.247411512260162
0.0508957233519896,0.248119830836859
0.0512031697351114,0.249036478406701
0.051510923562502,0.250432282660779
0.0526327884142952,0.254911356013418
0.0529192878347935,0.256077998375035
0.0530557659278033,0.2565988208579
0.0532674673023676,0.257827961917462
0.0534606728552334,0.258515447594844
0.0553156513371971,0.265348638570034
0.0557211949005478,0.266744442824112
0.056313448648978,0.268973563050774
0.0566969615115458,0.270473531801425
0.0571757205206793,0.272723484927402
0.057320830019759,0.273223474510953
0.0575879469098319,0.273931793087649
0.0581525073207556,0.27601508301911
0.0585856308394404,0.277369221474558
0.0607740031009878,0.285973208891489
0.0609077224354977,0.286806524864072
0.0615139830920288,0.288952313493477
0.0616930486278939,0.28959813337223
0.0618778773464679,0.289952292660578
0.0625656934238239,0.292514739276274
0.0627633568408397,0.293223057852971
0.0629047457940226,0.293827211933094
0.0645404938640124,0.300097914626787
0.0649057090109688,0.301618716276753
0.0650406390800755,0.301889543967842
0.065474844161711,0.303452011416437
0.0659772963085028,0.305306139455436
0.0675650089991919,0.31080602487449
0.0678208014848383,0.311681006645703
0.068011021385759,0.312368492323085
0.0685578262225466,0.314680944147005
0.0705575243532646,0.321472469323564
0.0707464846565795,0.32218078790026
0.0714889823402785,0.324659902918697
0.071997201921945,0.326597362554956
0.073209637152899,0.330576446324044
0.0749590962480893,0.336472156830076
0.0751422813121894,0.337138809608143
0.075422360878461,0.338138788775244
0.0758881893135139,0.339867919418355
0.0760426470070612,0.34065956959231
0.0762109706893459,0.341367888169006
0.076501513824822,0.342013708047758
0.0786322550666128,0.349388554405127
0.0788763354525965,0.350430199370857
0.0791999476855418,0.351388512739328
0.0809244474018129,0.35759671673508
0.0812649687325904,0.358659194600125
0.0816074457837341,0.359888335659686
0.0818952976495868,0.360846649028157
0.0822435209094949,0.361929959792516
0.0826109272360167,0.363096602154133
0.0828046316076394,0.363950751026032
0.0832463293680528,0.365450719776683
0.0838157263340376,0.367721505801974
0.0846297894331665,0.370283952417668
0.0848125742700727,0.370908939397106
0.0868729879028785,0.377742130372294
0.0870438415129544,0.378533780546249
0.0872407978278305,0.379200433324316
0.0874478423571206,0.380012916397585
0.0878199570322757,0.381304556155091
0.0889109739629017,0.384991979333775
0.0899020751356876,0.388491906418628
0.0907931055229225,0.391804337409649
0.0916021271939436,0.394950105206153
0.0923409802735082,0.397470886023219
0.0930628197817542,0.399595841753308
0.093913701791442,0.40263744505324
0.0943686187540433,0.404012416408003
0.0946582304989856,0.405095727172363
0.095485927813677,0.407137351305193
0.0997508026604685,0.418991271015202
0.10241740554221,0.425824461990391
0.103389726448007,0.428532738901289
0.10399891566511,0.430116039249198
0.104530236555992,0.431532676402591
0.104801375677048,0.432282660777916
0.105052790239413,0.4331159767505
0.105743078417019,0.434949271890184
0.106018938057406,0.435553425970307
0.106932358548975,0.438095039686688
0.107121084843153,0.438595029270238
0.107836870062503,0.440219995416777
0.108197496690417,0.441303306181136
0.108731078398816,0.442428282744124
0.108957027914128,0.443074102622877
0.109327579786023,0.444011583092034
0.109518339171059,0.444511572675584
0.109760216497622,0.445136559655022
0.11014312860648,0.446074040124179
0.110423550886244,0.446886523197447
0.110843637834659,0.44780317076729
0.111119468051672,0.448407324847414
0.111796026125381,0.450303118685043
0.112089995320443,0.450907272765166
0.112644056992565,0.45228224411993
0.113806248866785,0.45549051061438
0.114602099925294,0.45811545592802
0.11592412893279,0.461490385616986
0.116288068586794,0.462386200287514
0.116688853508229,0.463615341347075
0.11711811175592,0.464531988916917
0.117751601684439,0.46626111956003
0.118011864435122,0.467177767129872
0.118588430322919,0.468427741088748
0.118807916287506,0.468740234578467
0.12018297173801,0.472198495864689
0.120345135028569,0.472740151246869
0.120514874120568,0.473427636924251
0.121041711247204,0.474719276681756
0.121461594369832,0.475531759755026
0.121833089209008,0.477052561404991
0.122943281710683,0.479635840920002
0.12383942478401,0.482135788837754
0.124387356004511,0.483552425991147
0.124745182634852,0.484719068352765
0.127611532979985,0.491906418616301
0.127861041236848,0.492468906897796
0.128105441454429,0.49303139517929
0.128933469770991,0.495239682506638
0.12932846806769,0.496531322264142
0.129568083567593,0.49692714735112
0.130333256366662,0.498739609591491
0.130484202644473,0.499427095268873
0.130898249864664,0.500468740234603
0.131221905264323,0.500989562717468
0.132057951147923,0.503552009333163
0.132409249824514,0.504301993708489
0.133124178199061,0.50607279015023
0.133983411777474,0.508426907772779
0.134515874455562,0.509406054040565
0.13533281876008,0.511822670361058
0.136183124724938,0.513864294493888
0.13644442462387,0.514739276265102
0.136706025425079,0.515593425137
0.137092009161237,0.516426741109584
0.137907364858507,0.518489198141729
0.138089208306961,0.519030853523908
0.138345690925455,0.520134997187582
0.139598016202799,0.523447428178602
0.139785244747118,0.524114080956669
0.140123273016983,0.525009895627197
0.140635391305062,0.526176537988814
0.140928118264634,0.526801524968252
0.141547035395827,0.528634820107936
0.142941214890997,0.531801420803755
0.143160913926913,0.532488906481136
0.143764344883156,0.534113872627675
0.144037618191192,0.53463469511054
0.145729300136953,0.538905439470032
0.14616365315532,0.539905418637132
0.146354754078773,0.540467906918626
0.146520122668682,0.540905397804233
0.150032001258306,0.549738547113621
0.15023121432993,0.550196870898542
0.150523564062657,0.551134351367699
0.151161686545747,0.552842649111495
0.151309263140367,0.553238474198472
0.151464850336358,0.55363429928545
0.152543788010097,0.556925897377156
0.154012556619676,0.560946646944872
0.154304255733918,0.561821628716085
0.154853111918035,0.563404929063994
0.155087677404191,0.563842419949601
0.155478404411906,0.564738234620128
0.155807143889827,0.565967375679689
0.157348051274295,0.56950896856317
0.1580395399768,0.571383929501483
0.1587673540905,0.573050561446651
0.159074516612147,0.573800545821976
0.159404709511475,0.57486302368702
0.160434054432495,0.577300472906828
0.161208524937905,0.5792587654424
0.161457512665399,0.579821253723894
0.161666021870272,0.580612903897848
0.161926988811858,0.581175392179342
0.163507352782147,0.585529468136092
0.164158469226478,0.587050269786058
0.164560588749326,0.587821087060698
0.164839039187597,0.588591904335338
0.165358510718208,0.590071040186674
0.165632744955371,0.590946021957887
0.165786672580439,0.591300181246235
0.16620797917166,0.592258494614706
0.16674037282779,0.593529301472896
0.166902016790758,0.594008458157132
0.168274495871009,0.597758380033759
0.168420357493853,0.598029207724848
0.169066025556786,0.599695839670016
0.169258888507626,0.600216662152881
0.169612757990928,0.601508301910386
0.170056324188131,0.602674944272003
0.170232787336662,0.603404095748014
0.17097523971029,0.605195725089068
0.171787103144537,0.607654007208191
0.171996766785794,0.608237328388999
0.172485343765209,0.609258140455414
0.173097352699711,0.610633111810177
0.173792804388034,0.612633070144378
0.173990915411066,0.613278890023131
0.174198847237451,0.613612216412164
0.174361912666747,0.614008041499142
0.174650434239217,0.614758025874467
0.174842813236417,0.615237182558703
0.176436203422802,0.619403762421621
0.176824177711124,0.620174579696261
0.177539705891932,0.622007874835945
0.181058117374616,0.63123684923231
0.181538321585637,0.632590987687759
0.181983961575835,0.633570133955545
0.182257158108967,0.634528447324016
0.182516916172475,0.635278431699341
0.18364441133233,0.638070040207497
0.183927835071919,0.638820024582822
0.184445195159339,0.640424157830046
0.185024164274304,0.642153288473157
0.185247864475045,0.642715776754651
0.18570042399101,0.643840753317639
0.187454681866251,0.6489239807504
0.188030691976337,0.650319785004478
0.188211146136001,0.650694777192141
0.188502209834603,0.651528093164724
0.188733355142966,0.652028082748275
0.189140500976657,0.653236390908521
0.189546159242064,0.654382200370824
0.189763768546868,0.654861357055059
0.190208775120603,0.656027999416676
0.190415587689377,0.656423824503654
0.190769457657135,0.657465469469383
0.191391655613274,0.65894460532072
0.191892921634357,0.660257077977539
0.192072627524673,0.660632070165202
0.192293562867586,0.661257057144639
0.192749502199902,0.662402866606942
0.192926502746394,0.662777858794605
0.19333869226925,0.663694506364447
0.193468076110927,0.66406949855211
0.193755713467538,0.665006979021266
0.194263860086991,0.666298618778771
0.195005741244284,0.668090248119826
0.195369947279937,0.668861065394466
0.196213559616883,0.671048519822498
0.196437905739826,0.671590175204678
0.19696566631874,0.672881814962182
0.197123133153714,0.673319305847789
0.199228758061678,0.67840253328055
0.200389792295502,0.681194141788705
0.200563586144722,0.68171496427157
0.200766702699755,0.682298285452379
0.201164706590476,0.683506593612625
0.201457504272913,0.684110747692748
0.201991932670458,0.685444053248882
0.202288634219842,0.686214870523522
0.202495026107432,0.687006520697477
0.202835538501946,0.687694006374858
0.203233508958292,0.688589821045386
0.204829457728707,0.692068915230923
0.205491084645721,0.693631382679518
0.206067140269399,0.695089685631539
0.206750075704085,0.696402158288359
0.208176097236694,0.699693756380064
0.208383949834025,0.700110414366356
0.209486554329762,0.702547863586164
0.209647015581148,0.70271452678068
0.210682279164059,0.705256140497061
0.211138470011904,0.706193620966217
0.211394637633503,0.706526947355251
0.212307236666388,0.708506072790137
0.212715401422104,0.709506051957238
0.214097756450168,0.712735151351
0.214360947457679,0.713193475135921
0.214840909101984,0.714130955605077
0.215268540112807,0.715110101872863
0.215628547255776,0.716130913939278
0.217842545208563,0.721255807170669
0.218221395628561,0.722276619237084
0.218462933343995,0.72271411012269
0.220492614199054,0.726818191287665
0.221223044365,0.728422324534889
0.221523180338804,0.728838982521181
0.221746046040193,0.729213974708843
0.222083952205946,0.729755630091023
0.222795916126918,0.73142226203619
0.223093378235169,0.731859752921797
0.223286297468446,0.732338909606032
0.223648596928025,0.733130559779987
0.224665033264347,0.735088852315559
0.224912534096842,0.73550551030185
0.225111768195485,0.735859669590198
0.225482027444578,0.736630486864838
0.226378051712704,0.738609612299725
0.227365040963396,0.740297077144207
0.227707567483523,0.741067894418847
0.228064996223992,0.741692881398285
0.22843085949776,0.742651194766756
0.228971103091695,0.743672006833171
0.230596508013989,0.746609445636529
0.230785393482876,0.746942772025562
0.231047048043149,0.747713589300202
0.231194279786324,0.74806774858855
0.231804123929072,0.749359388346055
0.232928823574737,0.7514218453782
0.233153022462052,0.752005166559009
0.233479202283905,0.752755150934335
0.233756948324649,0.753484302410346
0.233921786454066,0.753838461698694
0.234612164583827,0.754963438261682
0.235949371527276,0.757525884877378
0.236292957701632,0.758234203454074
0.236808650158871,0.75925501552049
0.237328115359062,0.76002583279513
0.237494975946043,0.760317493385534
0.239075010257954,0.763275765088207
0.239511984252654,0.76419241265805
0.23992381673791,0.764817399637488
0.240242611815245,0.765254890523094
0.240541370590422,0.765775713005959
0.241004497072397,0.766546530280599
0.241172671818106,0.766879856669633
0.241518524939325,0.767588175246329
0.242228530345897,0.768963146601093
0.24239332611625,0.769317305889441
0.243039500034471,0.770233953459283
0.243317411217063,0.770817274640092
0.24358410380924,0.77144226161953
0.244389376789389,0.772817232974294
0.244535431680013,0.773171392262642
0.245316250683656,0.774463032020147
0.245617274573805,0.774879690006439
0.245826086253087,0.775192183496158
0.246026081420855,0.775546342784506
0.24651490670323,0.776608820649551
0.246844448722703,0.777254640528303
0.246968646820288,0.777504635320078
0.247220705910108,0.778046290702258
0.247711498667188,0.778921272473471
0.248970898541034,0.781233724297391
0.249190462039464,0.78154621778711
0.250170661678569,0.78335868002748
0.251538683510109,0.785566967354828
0.252405685169576,0.786962771608906
0.253398287889031,0.788691902252017
0.253881888781842,0.789504385325287
0.254592837847706,0.790733526384848
0.255186045575149,0.791587675256747
0.255630032369452,0.792629320222477
0.255895925223927,0.792900147913566
0.257704913594707,0.795837586716925
0.258027815314226,0.79635840919979
0.258563181767764,0.797462552863463
0.259866068017832,0.799400012499721
0.260298605415702,0.800066665277788
0.260664460365725,0.800608320659968
0.260842465798146,0.801087477344203
0.261748148338707,0.802712443490742
0.262037590926783,0.803191600174978
0.262491599578598,0.804004083248247
0.263347555377182,0.805483219099583
0.263666550324878,0.805879044186561
0.264399773580314,0.807295681339953
0.264950281463363,0.808045665715279
0.265801272616395,0.809128976479638
0.266634018295333,0.810566446532345
0.266822524539545,0.810878940022064
0.267242315964311,0.811608091498075
0.268483886913116,0.813233057644614
0.268984390367612,0.813920543321995
0.269327981935279,0.814608028999377
0.269490486388898,0.814899689589782
0.270878883946714,0.816982979521241
0.272146601507163,0.818899606258184
0.274089048021727,0.822066206954003
0.274479533389144,0.822566196537553
0.277537792599857,0.827503593675113
0.27831600362122,0.828753567633988
0.279132577090444,0.82994104289492
0.279422965778892,0.830378533780527
0.279838524129149,0.830836857565448
0.280287623800056,0.831336847148998
0.280616481791156,0.831920168329807
0.280842800756129,0.83225349471884
0.281087599023612,0.832586821107874
0.28179028113233,0.83383679506675
0.282599046274956,0.834753442636592
0.282820737770848,0.835086769025626
0.283021984343621,0.83537842961603
0.283319170512467,0.835670090206434
0.284233388798691,0.837170058957085
0.284798050984597,0.837940876231725
0.284999915863636,0.838295035520073
0.285136173803312,0.838565863211163
0.28546090923974,0.838899189600196
0.285905139137138,0.839440844982376
0.286090753279127,0.839649173975522
0.286778182600291,0.84050332284742
0.288001969700004,0.842565779879565
0.288217627268313,0.842878273369284
0.288538830658272,0.84335743005352
0.289179429915621,0.844482406616508
0.289420475727399,0.844836565904856
0.289671246372778,0.84516989229389
0.289973662284856,0.845628216078811
0.290451530878629,0.846357367554822
0.290848084552277,0.846961521634945
0.291057294258167,0.84721151642672
0.291726115602064,0.847878169204787
0.292896658759961,0.849586466948584
0.294254256082426,0.85137809628964
0.2946714089791,0.851857252973875
0.294886913159293,0.85214891356428
0.295881621310035,0.853461386221099
0.296132665906357,0.853940542905335
0.296864597386872,0.855023853669694
0.297529369755615,0.855669673548446
0.29905938604094,0.857732130580592
0.299283814492836,0.858148788566883
0.299693257318746,0.858794608445636
0.300419566435818,0.859752921814107
0.300824415142908,0.860148746901085
0.301060998500058,0.860607070686006
0.301549146961317,0.861315389262702
0.304365465573614,0.864898647944813
0.304776978107901,0.865440303326992
0.30518615072671,0.866086123205745
0.306828332431089,0.868086081539946
0.307289604887954,0.86864856982144
0.307598325328571,0.869086060707046
0.307759987785944,0.869273556800878
0.30836082919366,0.870127705672776
0.309490459897831,0.871502677027539
0.309720678631402,0.871752671819314
0.310061677426739,0.872190162704921
0.31030579706564,0.872523489093954
0.310488577806733,0.872752650986415
0.310774095734258,0.872960979979561
0.311145553727748,0.873710964354886
0.311383382400865,0.874002624945291
0.311610725639612,0.874419282931582
0.311850646786314,0.874773442219931
0.312695378035434,0.875898418782919
0.312994337367054,0.87612758067538
0.313532433923272,0.876752567654818
0.313750038577504,0.877002562446593
0.314407455634806,0.877835878419177
0.31519320699529,0.878898356284222
0.315455128154096,0.879148351075997
0.315628552905206,0.879398345867772
0.315909267629579,0.879710839357491
0.316845966675311,0.880648319826648
0.317226828271054,0.881127476510884
0.317769549010482,0.881919126684839
0.318401992139294,0.88264827816085
0.31864375238021,0.882960771650569
0.319371576800095,0.883773254723838
0.319991554911802,0.884544071998479
0.320459402946899,0.885064894481344
0.321019106059379,0.886064873648444
0.321363012615187,0.886398200037478
0.322560690815912,0.88789816878813
0.322956678700806,0.888418991270995
0.324584223315026,0.890439782504511
0.324897900790811,0.890710610195601
0.326879362548137,0.892981396220892
0.327149116710405,0.893481385804443
0.327836579205243,0.894085539884566
0.328711406618069,0.894981354555094
0.328968742842863,0.895335513843442
0.329284923721477,0.895585508635218
0.330015939412012,0.896460490406431
0.330369016085363,0.897085477385869
0.330548479572876,0.897335472177644
0.330824417771337,0.897647965667363
0.331208459617539,0.898168788150228
0.331670879173106,0.898481281639947
0.331902199034356,0.898793775129666
0.332173520079426,0.899064602820756
0.332590396154576,0.89966875690088
0.339966495143025,0.908147746921923
0.340520769511134,0.908731068102731
0.341211820523214,0.909335222182855
0.341633390458396,0.909814378867091
0.342684660490882,0.911001854128023
0.343400619215522,0.911814337201293
0.343698437614046,0.911960167496495
0.344807724814581,0.913105976958798
0.344992084517357,0.913230974354686
0.345355519639736,0.913710131038922
0.346021261103931,0.914522614112191
0.346909885891159,0.915710089373123
0.347292179626938,0.91587675256764
0.348576999105758,0.917230891023089
0.349275551369796,0.918105872794303
0.349494113542979,0.918397533384707
0.349717982617814,0.918668361075797
0.349989875380958,0.918876690068943
0.35134197165598,0.920064165329875
0.351801393529503,0.920564154913426
0.353567474505614,0.922730776442144
0.355234163636693,0.92429324389074
0.355628990377514,0.924647403179088
0.355979094194002,0.925168225661953
0.356149210429304,0.92533488885647
0.356548007412118,0.925543217849616
0.357093012182497,0.925980708735222
0.357305210529754,0.926314035124256
0.35872258604688,0.927626507781076
0.358925962633156,0.927939001270795
0.360037238374166,0.928918147538581
0.360544272726527,0.929418137122132
0.360745546897149,0.929605633215963
0.36096124412822,0.929938959604997
0.361202136589001,0.930126455698828
0.363285778632398,0.932272244328232
0.363768972825415,0.932605570717266
0.364721139056063,0.933626382783681
0.364896713606737,0.933813878877513
0.366025752013591,0.934918022541187
0.36632093512538,0.935063852836389
0.366864681933681,0.935668006916512
0.368275534595991,0.937126309868534
0.368473365071863,0.937313805962366
0.368741453554794,0.937667965250714
0.37092729917318,0.939376262994511
0.371174912033205,0.939605424886972
0.371449007838477,0.939834586779433
0.371912219074491,0.940376242161612
0.37222148252088,0.940605404054073
0.372449294919368,0.940938730443106
0.372732539925363,0.941147059436252
0.373378206400318,0.941667881919117
0.373678462370555,0.941980375408837
0.374007342506259,0.942397033395128
0.374515031237033,0.942751192683477
0.375116435281747,0.943459511260173
0.375811305618377,0.944063665340297
0.376107360390714,0.944376158830015
0.376306309936322,0.944584487823162
0.37676915662534,0.944876148413566
0.377285636121083,0.945271973500543
0.377596395751495,0.945521968292319
0.378250719298255,0.946042790775184
0.378801337992121,0.946667777754622
0.379655238141958,0.947459427928576
0.380078180196981,0.947855253015554
0.380996831836947,0.948626070290194
0.381525933563712,0.949084394075115
0.383375003794245,0.950563529926452
0.38361050710924,0.950751026020283
0.384696821287657,0.951584341992867
0.385273350402712,0.952292660569564
0.385880712399975,0.952855148851058
0.386439803772772,0.953292639736665
0.38686833279978,0.953584300327069
0.389275172136932,0.955730088956473
0.391054953467591,0.957000895814663
0.391237529038014,0.957271723505753
0.392273939433646,0.958250869773539
0.392866038404946,0.958667527759831
0.393110340846963,0.958834190954348
0.393699036810251,0.959146684444067
0.39425753214244,0.959667506926932
0.394587520264319,0.959896668819393
0.395378081708117,0.960688318993348
0.395818839445247,0.960959146684437
0.396206928003712,0.9613341388721
0.396439706353531,0.961459136267988
0.396999127940815,0.961834128455651
0.397498878443236,0.962313285139886
0.397846436607213,0.962688277327549
0.398153347549323,0.96291743922001
0.399018496985189,0.963750755192594
0.399329900922674,0.963896585487796
0.399797201707875,0.96422991187683
0.400449135232346,0.964625736963807
0.400842713208041,0.964792400158324
0.401111250213235,0.965063227849414
0.403303411881155,0.966834024291155
0.403636377107748,0.967063186183615
0.404186460443149,0.967396512572649
0.404242320564298,0.967500677069222
0.404561336065419,0.967646507364424
0.4050119760338,0.968167329847289
0.405772088784311,0.968708985229469
0.406206982324106,0.968979812920559
0.406765506369851,0.969458969604794
0.407103183002832,0.969646465698626
0.409217730244668,0.971375596341738
0.409648138041823,0.971563092435569
0.409944902363067,0.971833920126659
0.411887446997462,0.973188058582108
0.412212670760821,0.973354721776625
0.412699639183574,0.973729713964288
0.414056261545164,0.974667194433445
0.414343181579498,0.975000520822478
0.414686534642601,0.975229682714939
0.415187668906727,0.97568800649986
0.415506622425269,0.975854669694377
0.416196043686813,0.976271327680669
0.417924939686575,0.977521301639545
0.418494884832934,0.978021291223095
0.420713254752067,0.979187933584713
0.421229728239241,0.979458761275803
0.422112675641187,0.980375408845646
0.422335421699345,0.980521239140848
0.422760994337812,0.980833732630567
0.423152516270118,0.981042061623713
0.423466271114905,0.981250390616859
0.433601328378818,0.987583592008497
0.435461908872369,0.988687735672171
0.435961427900112,0.989125226557778
0.436244938715423,0.98927105685298
0.436651715273565,0.98954188454407
0.437402820952673,0.989937709631048
0.44086166336246,0.99189600216662
0.441086178255366,0.992083498260451
0.441439351700197,0.992229328555654
0.442884868021276,0.993125143226182
0.44326680561747,0.993291806420698
0.443758274230914,0.993520968313159
0.444358202050869,0.993791796004249
0.445195767391223,0.994166788191912
0.445403480007846,0.994458448782316
0.44589632277968,0.994895939667923
0.448255724691728,0.995916751734338
0.448668475958617,0.996166746526113
0.448867244712745,0.99633340972063
0.449201591171946,0.996750067706922
0.449873802087158,0.996958396700068
0.451157735923303,0.997604216578821
0.451530375570906,0.997833378471281
0.452304590428462,0.998354200954147
0.453117202452435,0.99868752734318
0.45386172001899,0.999208349826045
0.453938283108914,0.999312514322618
0.454513169235499,0.999479177517135
0.45542817725063,1


==> figs/data/pe_ecdf/elmax47_case_B_ecdf.csv <==
x,F
0,0
0.000416959711404097,0.00097914626778639
0.00120275791856805,0.0012916397575049
0.00188401142412165,0.00258327951501069
0.00902152052096206,0.0117705881127455
0.0103971912395204,0.0134997187558579
0.0188213274421063,0.0251869752713469
0.0204723412403229,0.0281452469740193
0.0215944526163243,0.0301868711068503
0.0227507534527991,0.0326451532259737
0.0233535409398788,0.0338742942855346
0.0241347681198132,0.035561759130017
0.0261355821145592,0.0400824982812846
0.0274743053720945,0.0431449344805301
0.0282125727365408,0.0449365638215857
0.0291779559948804,0.0472281827461911
0.0304516735578906,0.0501239557509194
0.0343504189094208,0.0575613008062312
0.035483727887927,0.0595612591404322
0.0372145696601001,0.0623112018499592
0.0435602971206839,0.0716860065415288
0.0444482768076666,0.0727693173058883
0.0610614653660164,0.0934563863252835
0.063934459876454,0.0976437990875167
0.0646100225552919,0.0986229453553031
0.0667343419324657,0.101977042144954
0.0699796324798827,0.107185266973603
0.0796781356926095,0.121309972708898
0.0820905633381788,0.124580737901289
0.0844892609919956,0.12766400699985
0.0858117446780025,0.129476469240219
0.0864504390556133,0.130163954917601
0.0871360049867738,0.131080602487444
0.087877296099693,0.132018082956601
0.0884833330183881,0.132747234432611
0.0892489875086753,0.133768046499027
0.0902824372547757,0.135038853357218
0.108082864800952,0.156746734443032
0.109406617407312,0.158267536092997
0.119007920042402,0.169600633320138
0.131165895446777,0.180746234453447
0.133161534732168,0.182329534801355
0.134169806696021,0.183017020478736
0.137213948079526,0.185141976208826
0.139199146424676,0.186433615966331
0.145380918171757,0.189912710151869
0.158292513693308,0.195162600779147
0.161583279053224,0.19603758255036
0.164710704317132,0.196683402429112
0.167391807063398,0.197162559113348
0.178366514680615,0.197641715797585
0.247980062069958,0.198620862065371
0.249037464469512,0.199350013541382
0.251195371906168,0.199954167621505
0.265482161264625,0.201454136372157
0.273198896064191,0.202620778733774
0.276950186748802,0.203641590800189
0.280059953382908,0.204349909376885
0.281325333868923,0.205099893752211
0.287752673198526,0.208370658944603
0.289095341603993,0.209453969708963
0.294378131899683,0.212224745317804
0.295191136846115,0.213058061290388
0.301221598364541,0.216703818670443
0.302338468126703,0.217474635945084
0.305012988797954,0.219391262682027
0.324107638058984,0.226141122059958
0.338569165552106,0.230432699318765
0.340785059667036,0.231099352096832
0.357293689084912,0.235390929355639
0.367680451955292,0.237661715380931
0.370143480302169,0.238120039165851
0.376282532571351,0.239370013124728
0.407066024946396,0.245015728838983
0.409463484081131,0.245411553925961
0.412523460404927,0.245911543509512
0.418854620074297,0.246953188475241
0.421914070866985,0.247369846461533
0.427898372549844,0.248369825628633
0.430484182690238,0.248765650715611
0.432334530081941,0.249182308701903
0.432928597173776,0.250078123372431
0.434909756845544,0.251348930230622
0.440821365353569,0.253640549155228
0.448629031684838,0.255619674590114
0.459475218388945,0.258057123809922
0.462511875461971,0.258702943688675
0.494270028520468,0.26405699881253
0.49800784003057,0.264577821295394
0.500793907462586,0.264931980583742
0.504943752020668,0.265369471469349
0.508319762439508,0.265765296556326
0.51493422756951,0.266452782233708
0.540137545815661,0.268431907668594
0.577054057991591,0.269369388137751
0.606879729894333,0.270036040915818
0.611755236872843,0.270515197600054
0.617548741310742,0.271036020082919
0.624919381002418,0.271598508364414
0.630566132460392,0.272265161142481
0.638064898160973,0.273285973208896
0.642420359158655,0.273785962792447
0.647843043099297,0.274702610362289
0.648492784970306,0.275702589529391
0.651518011623375,0.277640049165648
0.655270780969279,0.279285848211502
0.664636208726767,0.282244119914175
0.667769365269678,0.282869106893613
0.715843764604159,0.290889773129735
0.718827086482571,0.291306431116027
0.725288065415793,0.292202245786555
0.736332992685024,0.293743880335835
0.73991142783231,0.294223037020071
0.74530187896703,0.294868856898824
0.813259410133319,0.301910376867157
0.818218869676719,0.302347867752764
0.825555379788931,0.303077019228774
0.832191638688179,0.303597841711639
0.839143650038443,0.304076998395875
0.853423497965311,0.305076977562976
0.905197986909545,0.308993562634121
0.906008986093291,0.310285202391626
0.908346842297409,0.311868502739535
0.911838744196429,0.313451803087444
0.921755705981758,0.316576737984633
0.926966420478166,0.317910043540768
0.95152130996091,0.322868273577642
0.955753439577627,0.323451594758451
0.961300825255623,0.324222412033091
0.964909780369693,0.324701568717327
0.998861249510288,0.328326493198068
1.00274504720809,0.328722318285045
1.0078518858303,0.329305639465854
1.0130999918313,0.329888960646663
1.0202016467648,0.330680610820616
1.02431497519619,0.331097268806909
1.02687011356797,0.331388929397313
1.03313300356166,0.33205558217538
1.03724580839986,0.332388908564414
1.04547154288751,0.333055561342482
1.16321332527308,0.341284556571748
1.18131013439208,0.342097039645016
1.21322799082913,0.343826170288128
1.21383226547361,0.344992812649745
1.21522501894944,0.346346951105194
1.2178309086184,0.347826086956531
1.22197197967865,0.349534384700329
1.23552264127842,0.353430136872159
1.2606872799575,0.358450865606978
1.28032052283997,0.360929980625416
1.28566014066781,0.361534134705539
1.2886131897181,0.361909126893202
1.30816976726576,0.363929918126717
1.32271767605788,0.364909064394503
1.32924901237958,0.365367388179425
1.33909700589075,0.366034040957492
1.452829798101,0.373700547905263
1.46233702915753,0.374617195475104
1.47027562658166,0.375367179850429
1.49323153363959,0.377512968479834
1.49600628699658,0.377804629070238
1.50037671115819,0.378200454157215
1.5070309101234,0.378804608237338
1.53379104212503,0.380929563967427
1.54443384297437,0.381679548342754
1.5496602797363,0.382054540530417
1.55980490813999,0.382742026207799
1.57199275529431,0.383575342180383
1.57906835262899,0.384283660757078
1.57947654091333,0.385596133413899
1.58042588309053,0.386721109976888
1.58305424371899,0.388491906418627
1.58547507594387,0.389741880377504
1.59058650012136,0.391658507114447
1.59493416574159,0.392575154684288
1.59951473188927,0.393408470656873
1.60286823512392,0.394054290535625
1.61104148076826,0.395408428991075
1.659105497338,0.401741630382713
1.66447333052795,0.402345784462836
1.67539363741379,0.403595758421711
1.68076868431828,0.404158246703205
1.69739155973444,0.405949876044261
1.70291284392323,0.406491531426441
1.70944969788425,0.407158184204508
1.71635035553867,0.407866502781205
1.75818518823985,0.411928918147552
1.79526717314496,0.414783025353653
1.80549348516573,0.41544967813172
1.82230727773839,0.41649132309745
1.8451809143188,0.417907960250842
1.87622106196473,0.4198454198871
1.88231126121805,0.420241244974077
1.8940635285262,0.420949563550773
1.93130126533366,0.423199516676751
1.94664247868346,0.424116164246594
1.96465498368236,0.425053644715751
1.98029885000593,0.425720297493818
2.00140219513148,0.427386929438986
2.00362281246744,0.428303577008828
2.0115156799071,0.430636861732063
2.01909784972588,0.432303493677231
2.02240174479123,0.432990979354613
2.03928913830246,0.436011749755228
2.04245611647804,0.436553405137408
2.04947309158059,0.437678381700396
2.05222173171057,0.438136705485317
2.05855184317582,0.439136684652418
2.06204361166373,0.439657507135284
2.11101684701,0.446490698110471
2.12306688497417,0.448053165559066
2.12859885280696,0.448782317035077
2.1328489424988,0.449282306618628
2.14700406422365,0.451053103060368
2.15114824207874,0.451594758442548
2.17302079242061,0.454219703756189
2.177740839619,0.454761359138368
2.21948907518921,0.459386262786211
2.2226771302565,0.459782087873188
2.23476690821424,0.461990375200537
2.24420490503419,0.463615341347075
2.25021961329986,0.46463615341349
2.28159468009093,0.469802712443511
2.28519056515335,0.470448532322264
2.30007701926739,0.473177642132476
2.30210820643336,0.473552634320138
2.34090571630489,0.480219162100811
2.34941408769704,0.481635799254205
2.3557111575385,0.482656611320619
2.36028590593805,0.48338576279663
2.3634066509895,0.483885752380181
2.37529992008106,0.485823212016439
2.37886641877817,0.486406533197248
2.43505462046604,0.495573008895671
2.44371299746076,0.497031311847693
2.45697052534881,0.499260432074356
2.4588424613528,0.499614591362704
2.46138247084973,0.499989583550367
2.46486200307624,0.500614570529805
2.46740719110114,0.501031228516097
2.4714019572926,0.50167704839485
2.47614994734333,0.502656194662635
2.47971820338599,0.503406179037961
2.48405346558282,0.504364492406433
2.48866056749469,0.505364471573533
2.52399831383561,0.512489323139126
2.53095288044845,0.513947626091147
2.53348412124898,0.514489281473327
2.55984672733142,0.520114164288267
2.5619826027829,0.520530822274559
2.59844494296041,0.528072331826443
2.60058897306491,0.528488989812734
2.60428637293678,0.529259807087374
2.60812555679539,0.530051457261329
2.61415731861094,0.531259765421575
2.61881620227104,0.532218078790047
2.62205043634019,0.532863898668799
2.62439056699783,0.53332222245372
2.62831680044272,0.53413470552699
2.63237983953409,0.53490552280163
2.63808626996313,0.536092998062561
2.64008447572746,0.536467990250224
2.65070850715176,0.538572113080998
2.6550531067248,0.539488760650841
2.65924218289828,0.540259577925481
2.6620760339672,0.540822066206974
2.69617554981219,0.548571904752004
2.69775505094705,0.548905231141037
2.70100899953251,0.549613549717733
2.70595082253999,0.550676027582777
2.71150467429052,0.551946834440968
2.71303288232268,0.552300993729316
2.71725325660139,0.553217641299158
2.72077109306833,0.554050957271742
2.72241781314082,0.55440511656009
2.72482568148961,0.554884273244325
2.72893197153462,0.555759255015539
2.73488680761403,0.557071727672358
2.73920200195925,0.558071706839458
2.74108062407081,0.558467531926436
2.7470019949523,0.559738338784626
2.74899389985341,0.560196662569547
2.75268507982781,0.560967479844186
2.76372034358237,0.563363263265365
2.76952476680835,0.564634070123555
2.80757377128452,0.572779733755561
2.8118029686164,0.573779712922661
2.81958834084297,0.575654673860975
2.82242201366472,0.576342159538357
2.82682058744291,0.577383804504087
2.82977456686861,0.578071290181468
2.83626865280447,0.579633757630062
2.8414508712159,0.580862898689624
2.85721611863386,0.584571154767621
2.86324272584292,0.585966959021698
2.86947157143391,0.587446094873035
2.87342476396462,0.588300243744933
2.87469961471179,0.588571071436023
2.87999425555907,0.589758546696955
2.90664787956261,0.595654257202985
2.90949174404561,0.596341742880367
2.9121794262275,0.596925064061175
2.92786433278048,0.600070831857678
2.94353471412761,0.603216599654182
2.94538786961254,0.60361242474116
2.95002605135368,0.604508239411687
2.96155081966798,0.606820691235606
2.9658344445329,0.607633174308876
2.96989799043727,0.60846649028146
2.97316387837477,0.609133143059527
2.97537389899694,0.609528968146504
2.9794298215291,0.610341451219774
2.98343610597456,0.611153934293042
2.98857739014768,0.612174746359457
3.00107007041447,0.614653861377894
3.00449014753953,0.615445511551848
3.01038820656422,0.616778817107982
3.04333511465379,0.624257827961921
3.04746960385664,0.625195308431079
3.0506821190035,0.625924459907089
3.06353938690817,0.628841065811132
3.06514833558227,0.629195225099481
3.06702634461293,0.629611883085772
3.09098478772258,0.634986771108937
3.09906121572422,0.636757567550678
3.10453935253207,0.63794504281161
3.10875730131295,0.638861690381452
3.11210901473605,0.639611674756777
3.11589736784383,0.640465823628675
3.12070485846972,0.641549134393034
3.1477010862453,0.64742401199975
3.15308868608258,0.648590654361366
3.15513047607473,0.6489239807504
3.15830777344077,0.649653132226411
3.1603386093181,0.650028124414074
3.16269854407221,0.650486448198994
3.17817434617759,0.653632215995498
3.18019345772089,0.65404887398179
3.27505527644583,0.673340138747104
3.2768563740873,0.674152621820372
3.27921043671368,0.67531926418199
3.28311306038106,0.676923397429213
3.28781608975501,0.678756692568898
3.29112390038646,0.680027499427088
3.29481674682253,0.681423303681166
3.30009912121512,0.683360763317423
3.30162664924494,0.683923251598917
3.30731281706925,0.685777379637916
3.30965318314634,0.68633986791941
3.31269702428294,0.687069019395421
3.3137323213167,0.687402345784454
3.31522045318442,0.687756505072803
3.32024672412751,0.688964813233048
3.32758179438625,0.690839774171362
3.33609174652996,0.69296472990145
3.34671621857993,0.695589675215089
3.3491564476602,0.696214662194527
3.3523256663263,0.697006312368482
3.3545880227808,0.697506301952032
3.35695458332493,0.698089623132841
3.35936312452994,0.698735443011593
3.36326612006903,0.699652090581435
3.36969353748726,0.701256223828659
3.37108318764024,0.701631216016321
3.37501264600891,0.702589529384793
3.38141034904394,0.704131163934073
3.38718464633501,0.705485302389521
3.3890687472792,0.705860294577184
3.39044841361196,0.706256119664161
3.39224837987067,0.706631111851824
3.39545843958855,0.707443594925093
3.39735506877249,0.707797754213441
3.39962459942546,0.708339409595621
3.40383639362414,0.709297722964092
3.40752523830843,0.710131038936676
3.4126988182056,0.711360179996237
3.41437733319404,0.711714339284585
3.42831974908692,0.714943438678347
3.4308007219644,0.715860086248189
3.43387609721007,0.716901731213919
3.44002448916477,0.718526697360457
3.44518929795158,0.719880835815905
3.44715792340735,0.720464156996714
3.44918741052278,0.720964146580264
3.486036930364,0.730609778962921
3.5395769749396,0.743609508135227
3.54254690067967,0.744255328013979
3.55350287870389,0.746630278535843
3.562534540621,0.748630236870044
3.56646550477704,0.749463552842628
3.56981592454707,0.750213537217953
3.57352664760172,0.750984354492593
3.58285991146738,0.753025978625424
3.58847562455876,0.754234286785671
3.5914528557886,0.754838440865795
3.59491989965888,0.755630091039749
3.60599287721293,0.758338367950647
3.60926353200103,0.762546613612196
3.61758328687741,0.76885898210452
3.62302614077826,0.772046415699654
3.62532728150831,0.773379721255788
3.63244490754633,0.776400491656404
3.64570393174365,0.780567071519324
3.64734701449354,0.781067061102874
3.65155697820545,0.782337867961065
3.65736619358348,0.78412949730212
3.66203725303341,0.785525301556198
3.66530691761346,0.786546113622614
3.67082969751008,0.788150246869837
3.67280982910289,0.788733568050646
3.69033400273337,0.793379304597802
3.73806568606937,0.804629070227685
3.74130409429222,0.805295723005752
3.74939725631149,0.807004020749549
3.7576793035899,0.808733151392661
3.77087135378637,0.811503927001502
3.77290042328977,0.81189975208848
3.77576931340169,0.812483073269289
3.78245301753723,0.814066373617198
3.78440638449129,0.814462198704175
3.80196652031209,0.817712130997252
3.805415216911,0.818170454782173
3.81652116098374,0.8199204183246
3.81692130051198,0.831836836732548
3.8174030377522,0.833670131872233
3.8192488560811,0.837815878835838
3.82039801709157,0.839045019895399
3.82477530392161,0.840753317639195
3.82954967373157,0.842336617987105
3.84590216891564,0.846857357138372
3.8481242432376,0.847399012520552
3.85088793355497,0.848086498197933
3.86088294604974,0.850503114518427
3.87769391298142,0.852815566342347
3.88099238944298,0.853190558530009
3.92553328537181,0.85858627945249
3.93070329735678,0.859127934834669
3.96143194583193,0.862482031624319
3.96884450610775,0.863273681798274
4.00385032907769,0.866544446990666
4.01006767387193,0.867044436574216
4.04930431805799,0.870231870169349
4.05856271747092,0.870752692652214
4.13200798023345,0.875002604112392
4.15081504127432,0.876085914876751
4.20771907802778,0.879356680069143
4.21981104403601,0.879919168350637
4.27213920345206,0.881273306806087
4.29022597770915,0.881752463490322
4.33473181502535,0.882960771650569
4.38624314072765,0.884356575904647
4.39423831377418,0.884585737797107
4.44688527689333,0.8860023749505
4.46408619232129,0.886481531634736
4.51077138894636,0.887773171392242
4.52092772417008,0.888752317660028
4.53000919463757,0.889543967833983
4.54467696731327,0.890856440490803
4.55342907281005,0.891648090664757
4.56581972571605,0.892773067227746
4.57451783020249,0.893523051603072
4.58697684882611,0.894606362367432
4.60376273158118,0.896064665319454
4.61117152807451,0.896710485198206
4.6181297351341,0.900231245182374
4.62539037002621,0.904022832857631
4.6290555417092,0.906085289889777
4.63678392522316,0.911064352825967
4.63985933526219,0.913355971750573
4.64187378312529,0.915085102393685
4.64507498722944,0.918085039894988
4.64841443056012,0.922126622362021
4.65087827595484,0.926959855003009
4.65164526305959,0.929480635820076
4.66249342073322,0.930376450490604
4.74565077483612,0.937313805962366
4.7537158960772,0.93787629424386
4.7636381500687,0.938563779921242
4.8457726447233,0.944355325930701
4.85658718873637,0.94516780900397
4.86457345384745,0.945730297285465
4.88892681473389,0.94752192662652
4.98887528484884,0.954875940084574
5.03851895211157,0.957084227411921
5.05515967380493,0.957875877585876
5.08544198033036,0.959417512135157
5.11080395470603,0.963542426199448
5.11765183703639,0.964584071165178
5.13952411740522,0.968104831149345
5.14914513034673,0.969646465698625
5.177333883583,0.974208870648524
5.19187316050146,0.976521322472444
5.21566062550126,0.98039624174496
5.22069764973808,0.981146226120286
5.25550447708178,0.985146142788689
5.26130037204064,0.985833628466071
5.28913992125796,0.989187725255722
5.3524308861137,0.998062540363742
5.36073954894325,0.999250015624674
5.3659705033631,1


==> figs/data/pe_ecdf/elmax47_case_C_ecdf.csv <==
x,F
0,0
0.000170609487542661,0.00185412803899876
0.000319082066970289,0.00481239974167136
0.000419698763979959,0.00504156163413172
0.00097622389946439,0.00512489323139009
0.00107733968961488,0.00543738672110905
0.00123520843118441,0.00579154600945686
0.00130413040923605,0.00593737630465885
0.00157919946567309,0.00691652257244502
0.0017169088361908,0.0077915043436585
0.00179818080847904,0.0079373346388607
0.00186007150449052,0.00820816232995059
0.00281622865756392,0.0124789066894424
0.0028793531551623,0.0127914001791614
0.00300142696374994,0.0134580529572288
0.00306583529571469,0.0138747109435207
0.00335439988704445,0.0153955125934864
0.00351061295860178,0.0164579904585314
0.00361596981680501,0.0172079748338572
0.00368817904390473,0.0179996250078116
0.00404427322040779,0.0201870794358441
0.00409968790646298,0.0203745755296751
0.00431594715340244,0.0211453928043157
0.00436287673571045,0.0213120559988327
0.004533903091964,0.0221245390721023
0.00466228083256781,0.0224578654611358
0.0047736017690625,0.0228745234474277
0.00486665706005618,0.023395345930292
0.00500453597990846,0.0240203329097304
0.00517676321128535,0.0247494843857412
0.00527143504214611,0.0251869752713474
0.00551484867444341,0.0261452886398186
0.00561903576102307,0.0267077769213122
0.0057703486239602,0.0273744296993796
0.00594009285817876,0.0281660798733341
0.00602126954083348,0.0285410720609969
0.00613120292114533,0.029311889335637
0.00623676894949843,0.0296868815232998
0.00635524166728851,0.0301868711068503
0.00651734363855638,0.0311451844753212
0.00660154115720535,0.031520176662984
0.00676497823306788,0.0323326597362543
0.00690956649229535,0.0330201454136363
0.00704520179697221,0.0337284639903328
0.00721633283637879,0.0346034457615456
0.0073733845991979,0.0357284223245342
0.00740638409863781,0.0361659132101402
0.00751869815753792,0.0372283910751849
0.00755965572790918,0.0374158871690162
0.00804163061946128,0.0397491718922511
0.00813370892038212,0.0400824982812849
0.00828021415758107,0.0408116497572959
0.00840262354264021,0.0414991354346776
0.00847545697307583,0.041749130226453
0.0086152645108013,0.0424574488031488
0.00873263175721672,0.0429991041853282
0.00880021834958478,0.0431866002791594
0.00886927851649477,0.0436865898627092
0.00893413247617958,0.0439574175537991
0.00901353263959503,0.0443532426407764
0.00914293180092796,0.0448948980229562
0.00922994478722905,0.0454157205058212
0.0093121698588432,0.0457907126934842
0.00937115488460183,0.0459365429886864
0.00945530353739654,0.046478198370866
0.0095497976887462,0.0468323576592138
0.00962550659551842,0.0473115143434493
0.00972100116568231,0.0477698381283704
0.0101282651311549,0.0501239557509197
0.0102955755051031,0.0510197704214472
0.0104909929193315,0.0520614153871772
0.0106459964686498,0.052894731359761
0.0107195971818159,0.0531863919501652
0.0110407133258028,0.0552071831836818
0.0111185020932569,0.0557488385658613
0.0111683301035164,0.0559363346596928
0.0112952930471357,0.0570404783233665
0.0117594673844841,0.0595404262411177
0.0121234420777747,0.0614362200787462
0.0124057915277662,0.0629361888293971
0.0124852078319198,0.0634570113122626
0.0126439499951032,0.0642694943855318
0.0129511625437924,0.0657277973375534
0.0131055231903554,0.0666444449073957
0.0141158229246166,0.0721234974271352
0.0142059915726047,0.0726026541113713
0.0143604287432597,0.0735401345805284
0.014403786640093,0.0738317951709329
0.0144456030226596,0.0741234557613373
0.0145441797317314,0.0746651111435168
0.0148707270459583,0.0768317326722348
0.0149424556660476,0.0774358867523579
0.0150528634568818,0.0782692027249423
0.0151965393886282,0.0793525134893012
0.0153395153494373,0.080248328159829
0.0159619404815519,0.0834357617549608
0.0160496650180748,0.0839149184391963
0.0164593564451947,0.0862690360617457
0.0165632764515313,0.0869565217391273
0.0167386786770045,0.0878731693089696
0.0168133601994309,0.0883939917918348
0.0169471846673328,0.089248140663734
0.017025900819766,0.0895606341534527
0.0172705670221105,0.0911647674006768
0.0182665035205702,0.0975396345909438
0.0184186101463679,0.0985604466573595
0.0184759346646346,0.0988312743484494
0.0185480340883575,0.0994354284285726
0.0197608400215026,0.108497739630423
0.0198025635311279,0.108810233120141
0.0198758255097382,0.109185225307804
0.0199538072725147,0.109997708381073
0.0200208155719888,0.110331034770107
0.0202097249483773,0.111581008728982
0.0204746125965583,0.113205974875521
0.0207193658702227,0.114643444928228
0.020829222317672,0.115580925397385
0.0208653457612544,0.11583092018916
0.0209309792254921,0.116226745276137
0.0211701050992494,0.117789212724732
0.0212410665300931,0.118185037811709
0.0234057641199659,0.135559675840082
0.0234657677296097,0.136059665423633
0.0237301294948229,0.138351284348239
0.023887508505908,0.139288764817396
0.0239472390560829,0.139913751796834
0.0240660729867255,0.140851232265991
0.0241463433960529,0.141622049540632
0.0242212640013622,0.141997041728294
0.0245059165595598,0.144163663257013
0.0246100484011975,0.144871981833709
0.0246912040514231,0.145642799108348
0.0265397946184518,0.161746630278535
0.0266530170126917,0.162809108143579
0.0268940860002274,0.165163225766128
0.0271119260985517,0.166871523509925
0.0272320644796538,0.167996500072914
0.0272582584576064,0.168308993562633
0.0273598881487946,0.169017312139329
0.0275604293474205,0.170746442782441
0.0277346414333897,0.17205891543926
0.0278165492213458,0.172933897210473
0.0279271954656277,0.174058873773461
0.0280134528713762,0.174746359450843
0.0280631402874583,0.175163017437135
0.0286174480979977,0.180558738359615
0.0302203772687537,0.197120893314719
0.0303039975165784,0.198454198870854
0.0304136917551376,0.199683339930416
0.0305326847934435,0.201224974479696
0.0307703500905236,0.203662423699503
0.0308479498132672,0.204433240974144
0.0310770290737865,0.206933188891896
0.0311298223873955,0.207370679777502
0.0311687449205167,0.207787337763794
0.0313117495637405,0.209099810420614
0.0314930892899594,0.210828941063726
0.0315478201778085,0.211349763546591
0.0318454714876593,0.214328868148579
0.0320345863916858,0.21587050269786
0.0321601785570971,0.217162142455365
0.0322503859460688,0.217912126830691
0.0323208360968463,0.218787108601904
0.0325842682846316,0.221557884210746
0.0326966107339322,0.222453698881274
0.0327396049324684,0.222807858169622
0.0329065220315135,0.22447449011479
0.0329918656764452,0.22501614549697
0.033159681704755,0.226578612945564
0.0332080804333987,0.2270577696298
0.0333013954156502,0.228016082998272
0.0335552097215128,0.23014103872836
0.0336483513094237,0.23122434949272
0.03378443453913,0.232370158955023
0.03384853811642,0.233182642028292
0.0339485148298839,0.234120122497449
0.0339927384493912,0.23457844628237
0.0340990618582662,0.235765921543302
0.0346222884957637,0.240411658090458
0.0346960312042019,0.241015812170581
0.0349864033169933,0.243265765296558
0.0350773022446325,0.24395325097394
0.0354813220427035,0.247453178058791
0.0356528105986105,0.248890648111498
0.0375327699582044,0.265181975375517
0.0376267156797481,0.266244453240562
0.0377707535336298,0.267348596904235
0.0378515581578824,0.268181912876819
0.0379519448460111,0.269036061748718
0.0380422290543729,0.269598550030212
0.0381439697352861,0.270494364700739
0.0393708709908893,0.280473323472434
0.03945604860026,0.281077477552558
0.0399564634649336,0.285035728422331
0.0400213793751802,0.285577383804511
0.0403463085370999,0.288056498822949
0.0405563723531503,0.289785629466061
0.0406815646138516,0.291035603424938
0.041035938980992,0.293785546134465
0.0411058509455124,0.294389700214588
0.041260346578571,0.295598008374835
0.0413785180413135,0.296702152038508
0.041465708990871,0.297368804816575
0.0417548635842515,0.300285410720619
0.0418194021522975,0.300847899002113
0.0419652198905431,0.30201454136373
0.0420845628197537,0.30278535863837
0.0421373995655587,0.303035353430145
0.0422849557359972,0.304285327389021
0.0423391998295057,0.304764484073257
0.0427785921406751,0.30826441115811
0.0428281797799857,0.308681069144402
0.0430247887755928,0.310139372096423
0.0431132881443663,0.310764359075861
0.043461237842769,0.313826795275106
0.0437145045845504,0.315785087810678
0.0437838062376068,0.316430907689431
0.0444580934688534,0.321347471927676
0.0445686744461125,0.322097456303001
0.0447912245040913,0.324118247536518
0.0448562664182637,0.324680735818012
0.0449078105873859,0.324972396408417
0.0451119655642465,0.326639028353585
0.0452798074553538,0.327868169413146
0.0454296909805818,0.329201474969281
0.0454713194389376,0.329638965854888
0.0461005232827527,0.334722193287649
0.0461881951752037,0.335159684173256
0.0463293854910682,0.336347159434188
0.0464814366514228,0.337513801795806
0.0466954809405269,0.339180433740974
0.046902704702479,0.340930397283399
0.0470480158604571,0.341992875148443
0.0474013794718444,0.344721984958656
0.0475499229195235,0.345951126018217
0.0476412529166079,0.346721943292857
0.048138183650219,0.350409366471542
0.0498644606911873,0.363846586529459
0.0499271037055895,0.364242411616436
0.0502206766344637,0.366721526634873
0.0502798759743197,0.366971521426648
0.050411513228813,0.368200662486209
0.0508986852346234,0.372117247557352
0.0509712719441324,0.372575571342274
0.0514299669691265,0.375846336534666
0.0518427158818329,0.379242099122945
0.0519393823894951,0.379867086102383
0.0520369419644353,0.380783733672225
0.0522826867468156,0.382762859107113
0.0523832604292422,0.383554509281068
0.0524710392974148,0.384241994958449
0.0535103945931827,0.392554321784974
0.0535894199222644,0.393116810066469
0.0537342374244145,0.394325118226715
0.0538799758364867,0.395304264494502
0.0539991984264589,0.396241744963658
0.0541060575646368,0.397262557030073
0.0542230098073295,0.397970875606769
0.0543351323014858,0.398575029686893
0.0547157707263084,0.401491635590937
0.0548138923057369,0.402137455469689
0.0549777636384694,0.403366596529251
0.0551095655177729,0.404220745401149
0.0552041376847048,0.405012395575104
0.0552695479762906,0.405345721964138
0.0553698859779506,0.40626236953398
0.0554245492964858,0.406762359117531
0.0560686307155527,0.41205391554344
0.0561990367946321,0.413033061811226
0.0583457055367584,0.429595216766333
0.0584006025144321,0.430053540551254
0.0586711727919289,0.432282660777916
0.0588217747515087,0.433532634736792
0.0588809916285784,0.433886794025139
0.058977095768759,0.434553446803207
0.059081627515905,0.435282598279218
0.0591817408202573,0.436115914251801
0.05923734378111,0.436553405137408
0.0594613521090579,0.438699193766811
0.0596556245374826,0.439865836128429
0.0597133658265077,0.440178329618148
0.05996129056188,0.442011624757832
0.0600426755346157,0.44290743942836
0.0602490414887416,0.444636570071472
0.060336718287251,0.445449053144741
0.0604228017342414,0.446094873023493
0.0605874544527776,0.447199016687166
0.0606737714402708,0.447949001062493
0.0609172959315558,0.449782296202178
0.0610873421727745,0.451094768858998
0.0611885528667429,0.451698922939121
0.061645026628331,0.455240515822604
0.0618188253845475,0.456386325284907
0.0622389746741709,0.459594591779357
0.0622844634914677,0.459886252369761
0.0624142718573313,0.461032061832065
0.0626097190813686,0.462636195079289
0.0627667469356408,0.463677840045019
0.0629560422585644,0.465031978500468
0.0634614518478787,0.469198558363388
0.0635189776156411,0.469698547946938
0.0638774864554295,0.472448490656465
0.0639581685725468,0.472906814441385
0.0640428381398439,0.473531801420824
0.0641542526924301,0.474281785796149
0.0642113162374209,0.474927605674902
0.0644530964271204,0.476885898210475
0.0646273709161989,0.478115039270036
0.0646883169917969,0.478698360450845
0.0649945034123132,0.480739984583677
0.0650894707220426,0.481698297952148
0.0651356694058634,0.481948292743924
0.0653412239420537,0.483469094393889
0.0654704397401005,0.484094081373327
0.0658469427140844,0.486719026686967
0.0660102073183575,0.488135663840359
0.066155831008196,0.489010645611572
0.066414033071573,0.490864773650571
0.0665502599455661,0.491906418616301
0.0666337281334011,0.492614737192998
0.0673231538162367,0.497781296223019
0.067385050529311,0.498281285806569
0.0676108595431522,0.499843753255165
0.0681420649695794,0.50348951063522
0.0682658999499288,0.504510322701635
0.0683206593471706,0.504885314889298
0.0689284126077088,0.508989396054273
0.0689900675490587,0.509301889543992
0.0696311709990358,0.513864294493888
0.0699215108676687,0.515572592237685
0.0699734085476185,0.515926751526034
0.0700532754044725,0.516551738505471
0.0701037419590538,0.516968396491763
0.0701938649561198,0.517572550571886
0.0702848398190354,0.518322534947212
0.0707321556808458,0.521509968542345
0.0708682737241655,0.522197454219727
0.0709596148686562,0.522572446407389
0.0712576097349666,0.524947396929253
0.0715063891497221,0.526530697277162
0.0716255795467089,0.527259848753173
0.0717203088722878,0.527822337034667
0.0717980175166617,0.528343159517532
0.0723789161325106,0.532468073581822
0.0727422633046702,0.534884689902315
0.0727962491204777,0.535426345284495
0.0728674486199832,0.535801337472157
0.0729978035412444,0.536801316639258
0.0732421124117437,0.538259619591279
0.073320359656706,0.538738776275515
0.0735012516632072,0.539988750234391
0.0735600337255335,0.540447074019312
0.0744005266475187,0.546092789733567
0.0745246876348309,0.546821941209578
0.0746364405244599,0.547446928189015
0.0747312206171815,0.548030249369824
0.075017365524177,0.550030207704025
0.0753558525323452,0.552259327930687
0.0754176603924854,0.552675985916979
0.0755045257539153,0.553259307097787
0.0756226302289442,0.554030124372427
0.075733655274757,0.554655111351865
0.0758150681296466,0.555280098331303
0.0760675673519091,0.556988396075099
0.0795772600335991,0.580237911710186
0.0797044625082208,0.581196225078657
0.0798187280367331,0.582029541051241
0.0799187312949909,0.582717026728622
0.0812289716630314,0.591362679944178
0.0813863034166504,0.592529322305796
0.0820828565364322,0.596779233765973
0.0822443824368007,0.598133372221421
0.0823134541485695,0.598654194704286
0.0824376187208407,0.59948751067687
0.0828534903833151,0.602404116580913
0.0829620430458324,0.603195766754868
0.0831230247598602,0.60434157621717
0.0832148587146215,0.604820732901406
0.0833452050974095,0.605841544967821
0.0836510563434307,0.608133163892426
0.0838281107044068,0.609508135247189
0.0840139513796887,0.610695610508121
0.0841702193494174,0.612091414762199
0.0846822234789617,0.615841336638826
0.0847631604767642,0.616528822316207
0.0848103410490508,0.616778817107982
0.0848607038258351,0.61717464219496
0.0851041277341391,0.619424595320936
0.0852423003641036,0.620528738984609
0.0855955102669279,0.623507843586596
0.0856680872228026,0.624049498968775
0.0866439112781809,0.631841003312434
0.0867227844321534,0.632236828399411
0.0868392847853143,0.633257640465826
0.0869435108972099,0.63409095643841
0.0870715044413874,0.635278431699341
0.0877648764002346,0.640549155225933
0.0878928467924192,0.641319972500574
0.0880886609783136,0.642590779358764
0.0881693356873341,0.643361596633404
0.0882633647738063,0.643819920418325
0.0886428163637516,0.646924022416199
0.0886963748562952,0.647340680402491
0.0887809870597935,0.64788233578467
0.0907761759983794,0.661236224245325
0.0908422290363968,0.661569550634358
0.0909034204726107,0.662027874419279
0.0909807684371824,0.662507031103515
0.0911522785305545,0.663423678673357
0.0912970160583964,0.664590321034974
0.0914876059996221,0.665736130497277
0.0915687964491076,0.666152788483569
0.0917256652329306,0.667152767650669
0.0917926323353069,0.667631924334905
0.0918491269126611,0.667923584925309
0.0919430958261755,0.668611070602691
0.0921116537919595,0.669736047165679
0.0921640818938976,0.669944376158825
0.0922935457774858,0.670590196037577
0.0923483698267247,0.67096518822524
0.0924469294247796,0.671631841003307
0.0925131127085461,0.672048498989599
0.0941662296709473,0.681506635278424
0.0942581798035549,0.681860794566772
0.0943554804461948,0.682589946042783
0.0944082350891851,0.682839940834558
0.0946523066732186,0.684006583196175
0.0948629267347896,0.685402387450253
0.0954972060953934,0.688506489448128
0.0955913507684334,0.689027311930992
0.0956988355717765,0.689402304118655
0.0958933327968199,0.690506447782329
0.0960001657440221,0.690756442574104
0.0962580525047094,0.692110581029552
0.0963144112628607,0.692339742922013
0.0963951799051985,0.692902231203507
0.0967965412952163,0.69481885794045
0.096871226719885,0.695193850128112
0.097269255171601,0.697110476865055
0.0974229229937673,0.697881294139695
0.0975662124530001,0.698735443011593
0.0978521916290642,0.699818753775952
0.0990540072497137,0.705860294577184
0.0993691251300233,0.707360263327835
0.0994452340974226,0.70783942001207
0.0995688206979144,0.708297743796991
0.0997061000001946,0.708943563675744
0.0998093746029516,0.709464386158609
0.0999390284185275,0.709943542842844
0.100358597643932,0.711651840586641
0.10048333248703,0.712547655257168
0.10059141442331,0.713047644840719
0.101854423304279,0.719047519843321
0.101916167866538,0.719526676527557
0.101995152945004,0.719922501614535
0.102092733277313,0.720276660902883
0.102176983386881,0.720609987291916
0.102458830961398,0.721859961250792
0.103175920053945,0.724984896147981
0.103480332251259,0.72656819649589
0.10352158682096,0.726776525489036
0.103690082463108,0.727526509864361
0.103885075044404,0.728359825836945
0.104735230753163,0.732255578008774
0.104809764583183,0.732630570196436
0.105026522582761,0.733693048061481
0.105204575734826,0.734547196933379
0.105440957305663,0.735443011603907
0.105561227293223,0.736026332784715
0.105685913576505,0.736567988166895
0.105755944138649,0.736713818462097
0.10584815455608,0.737213808045647
0.105932416226076,0.737567967333995
0.106435471305248,0.740067915251746
0.106511166838278,0.740192912647634
0.106717408411722,0.741130393116791
0.106999842270869,0.742234536780464
0.107042782648441,0.742463698672924
0.107137748006161,0.743026186954419
0.1072201474126,0.743297014645508
0.10730199179216,0.7437136726318
0.107418366516947,0.74421366221535
0.107469534222439,0.744401158309182
0.107577444884366,0.744963646590676
0.107676125098741,0.745380304576968
0.108767694921725,0.750317701714526
0.108827359597438,0.750546863606987
0.108886609343766,0.750776025499448
0.110416295906918,0.757275890085602
0.110469934561968,0.757505051978063
0.110706927544383,0.758692527238995
0.110952155376064,0.759609174808838
0.111426612668118,0.762046624028646
0.11155657293122,0.762525780712882
0.111622966397922,0.762859107101915
0.112426546217623,0.76627570258951
0.112532680055556,0.766838190871004
0.112599681463208,0.767004854065521
0.112757264209882,0.767525676548386
0.112852139360488,0.768108997729194
0.112907070781875,0.768421491218913
0.112980312932569,0.768796483406576
0.113433631837133,0.770775608841463
0.113494479410952,0.770983937834609
0.113639087725459,0.771463094518845
0.113698803628627,0.771671423511991
0.113934279740018,0.772442240786631
0.114076407738054,0.773129726464012
0.114171657628403,0.773692214745507
0.11443227116924,0.774838024207809
0.114633224925512,0.775858836274225
0.114684897344246,0.776129663965315
0.114957006973188,0.777317139226247
0.115378705201783,0.778983771171415
0.115935009362649,0.781337888793964
0.116075838618634,0.781837878377515
0.116167890817748,0.782275369263121
0.116227780031044,0.782462865356953
0.116430195971659,0.783317014228851
0.116759039134049,0.784983646174019
0.116902499216635,0.785566967354828
0.117083475752904,0.786129455636322
0.117210171098192,0.78648361492467
0.117886385963157,0.789441886627343
0.118038060797423,0.790171038103354
0.118400299656061,0.791858502947836
0.118447308228128,0.792066831940982
0.118556427958672,0.79273348471905
0.119337749123528,0.795733422220352
0.119487496880243,0.796400074998419
0.119628312461317,0.796941730380598
0.119730942331927,0.797525051561407
0.120501938281269,0.800691652257226
0.120645219998593,0.801212474740091
0.120801475649099,0.801962459115416
0.120924268869938,0.802420782900338
0.121086491346137,0.802941605383202
0.121263100540295,0.803691589758528
0.121347919037379,0.804045749046876
0.121410977103209,0.804358242536595
0.121598260299369,0.805087394012606
0.121691337668153,0.805462386200269
0.122087194342374,0.807295681339953
0.122157669913098,0.807587341930358
0.122665957067665,0.809691464761132
0.122806223446149,0.810212287243997
0.123014514161667,0.810941438720008
0.123133624299419,0.811587258598761
0.123345964355041,0.812108081081626
0.123441929444788,0.812524739067918
0.123593502984015,0.813045561550782
0.123697674677713,0.813503885335704
0.123765807824354,0.813795545926108
0.123884153844677,0.814274702610344
0.123988914959348,0.81471219349595
0.124112477786292,0.815274681777444
0.124190327670066,0.815670506864421
0.124320737524757,0.816170496447972
0.124377879455608,0.816441324139062
0.124615849780492,0.817212141413702
0.124891607087634,0.818378783775319
0.125069802927011,0.818982937855443
0.125373892252602,0.820024582821172
0.125475535641845,0.820587071102666
0.125582396883269,0.821107893585531
0.125689251206021,0.821295389679363
0.125870817796558,0.822066206954003
0.125939307940207,0.822295368846463
0.126002755218518,0.822545363638238
0.12613813719487,0.823274515114249
0.126187992887903,0.823482844107395
0.126359882453499,0.824253661382035
0.126822678128089,0.825732797233372
0.126886631354009,0.825878627528574
0.127128764893877,0.826795275098416
0.127226199746791,0.827170267286079
0.127285883895585,0.827295264681966
0.127470348092347,0.827961917460033
0.127770027482845,0.829024395325078
0.128205296743614,0.830691027270246
0.128341976819052,0.831211849753111
0.128466680621539,0.831711839336661
0.128624612999449,0.832461823711987
0.128746267325957,0.832857648798964
0.129625632135688,0.836024249494782
0.129871804905808,0.836878398366681
0.129951129061438,0.837024228661883
0.130057610560555,0.837482552446804
0.130383347070181,0.83869086060705
0.130457344739953,0.839086685694028
0.130528636519011,0.839461677881691
0.130848727308611,0.840565821545364
0.130934823881457,0.840836649236454
0.131062820571238,0.841128309826858
0.131147312172545,0.841253307222746
0.131237460365039,0.841586633611779
0.131312918247926,0.841794962604925
0.131474907642285,0.84258661277888
0.131545608102153,0.842732443074082
0.131638339257445,0.84308660236243
0.131733314409972,0.843399095852149
0.131816670558106,0.843690756442554
0.13194963653032,0.844044915730902
0.132023650928881,0.844315743421991
0.132163139985295,0.844857398804171
0.132282772334023,0.845211558092519
0.132487461837501,0.846086539863732
0.132538843750486,0.846357367554822
0.132599116130381,0.846649028145226
0.132726756871058,0.847274015124664
0.132814062756029,0.847565675715068
0.132996442183162,0.848107331097248
0.133131443739016,0.848565654882169
0.13328739897222,0.848982312868461
0.133336084097276,0.849107310264349
0.133491358726997,0.849711464344472
0.133607036471091,0.850003124934876
0.134101392652335,0.851628091081415
0.134229037735355,0.852003083269077
0.134968152211453,0.854544696985458
0.135198878755599,0.855398845857356
0.135288982929411,0.855753005145705
0.135344511597484,0.855982167038165
0.135427699032328,0.856107164434053
0.135481851194906,0.856315493427199
0.137554860849944,0.863107018603757
0.138104493678127,0.864856982146184
0.138450972776581,0.865711131018082
0.138550213241599,0.866023624507801
0.138622748063181,0.866315285098205
0.139027958417556,0.867711089352283
0.139153397830317,0.868252744734462
0.139232383909828,0.868544405324867
0.139324486867425,0.868919397512529
0.139395774159292,0.869065227807732
0.139457588857585,0.869398554196765
0.139999353657414,0.870877690048101
0.14007580003351,0.871044353242618
0.140474348437502,0.87223182850355
0.140554215349022,0.872377658798752
0.140645679558654,0.872710985187786
0.140705265399335,0.872877648382302
0.140801045751544,0.873294306368594
0.140891067943656,0.873544301160369
0.141091716112254,0.874148455240493
0.141217835481686,0.874606779025414
0.141509061499641,0.875544259494571
0.141601740087709,0.875919251682234
0.141670175494352,0.876065081977436
0.141802715373357,0.87639840836647
0.142747372432485,0.879231682673255
0.142828765087461,0.879398345867772
0.142935356788904,0.879690006458177
0.143205376435377,0.880460823732817
0.143307177354151,0.880877481719109
0.143449368481321,0.881314972604715
0.143637467925768,0.881981625382783
0.143721475407357,0.882356617570445
0.143798367551361,0.882544113664277
0.144136717402188,0.883606591529322
0.14419952400388,0.883731588925209
0.144271734410798,0.883919085019041
0.144359848324626,0.884169079810816
0.14449784269471,0.884439907501906
0.144585585614924,0.884585737797108
0.144697247584008,0.884981562884085
0.145347072848431,0.886773192225141
0.145414467930274,0.887169017312118
0.145591926716542,0.887606508197725
0.145729605674194,0.887960667486073
0.145821185952102,0.888106497781275
0.145883524102371,0.888335659673736
0.146074846127139,0.889148142747006
0.146216051794731,0.889481469136039
0.146286066579847,0.889689798129185
0.146344057563861,0.889814795525073
0.146463993796873,0.890168954813421
0.146665793604096,0.89075227599423
0.146764051272884,0.890877273390118
0.146877030137172,0.89125226557778
0.14705439672282,0.891877252557219
0.147362050539727,0.892689735630488
0.147424674359005,0.892814733026376
0.147653987972906,0.893439720005814
0.147897930826363,0.894085539884566
0.148376561944948,0.895793837628364
0.148595807777602,0.896335493010543
0.149343953552091,0.898064623653655
0.149418152922515,0.898231286848172
0.149492503219922,0.898564613237206
0.149570904826611,0.898814608028981
0.149688173677723,0.898939605424869
0.149975459994447,0.899710422699509
0.151060069184128,0.902960354992587
0.15111560540022,0.90306451948916
0.151173393060759,0.903377012978879
0.151687336564921,0.904585321139126
0.151746020100194,0.904772817232957
0.151824311647157,0.904897814628845
0.151870201861792,0.905064477823361
0.152065489876787,0.905481135809654
0.152272138331444,0.905939459594575
0.153608442101035,0.909564384075316
0.153671249737375,0.909793545967776
0.154419481888086,0.911626841107461
0.154514069103561,0.911731005604034
0.154661411249333,0.912189329388955
0.15487623412024,0.912939313764281
0.154982976362102,0.913230974354686
0.155073112440112,0.913397637549202
0.155208122683511,0.913855961334124
0.155286857244483,0.913939292931382
0.15539604076134,0.914335118018359
0.155604323466258,0.914793441803281
0.156084870567029,0.915835086769011
0.156196608889585,0.916043415762157
0.156459915511967,0.916564238245022
0.157167606574311,0.918647528176482
0.15738033559287,0.919126684860718
0.157509111547047,0.91927251515592
0.157594891344419,0.919585008645639
0.157672533249359,0.9198141705381
0.158127387308676,0.920959980000403
0.158529630194473,0.92193912626819
0.158923039859617,0.92270994354283
0.158974468855893,0.922897439636661
0.159189384178028,0.923230766025695
0.159262866760233,0.923501593716785
0.159365612329905,0.923689089810616
0.160091759623679,0.925626549446874
0.161179157645029,0.927897335472166
0.161506717943679,0.928563988250233
0.161579384885774,0.928793150142694
0.161733180770436,0.929355638424188
0.16186295181845,0.929605633215963
0.162000241693923,0.929834795108424
0.162156606187514,0.930251453094716
0.162378633930558,0.930938938772098
0.162451055446177,0.931063936167985
0.162537942887355,0.931188933563873
0.162620400485814,0.931293098060446
0.162749996293532,0.931751421845367
0.162930191036696,0.932001416637142
0.163191843018535,0.932563904918636
0.163623159993689,0.933480552488479
0.163840868005599,0.933834711776827
0.163928742131875,0.933897210474771
0.163978694798191,0.934126372367232
0.164127315645567,0.934397200058321
0.164617332200665,0.935647174017198
0.16475490990134,0.935876335909658
0.165051810830239,0.936688818982928
0.165104915044432,0.936897147976074
0.165262557828927,0.937272140163737
0.165344088213758,0.937459636257568
0.165481047901344,0.937688798150029
0.165755759710875,0.938063790337691
0.165960866478867,0.938563779921242
0.166049554587178,0.938709610216444
0.166911992383013,0.940522072456814
0.167082207589831,0.94100122914105
0.167175072173881,0.941126226536938
0.167313303892203,0.941355388429398
0.167890427163818,0.942688693985533
0.168053099658077,0.943001187475252
0.168212022305319,0.943167850669769
0.168371742931882,0.943397012562229
0.169429021597053,0.945605299889577
0.169610677655277,0.946021957875869
0.169904028932974,0.946646944855307
0.169991077250109,0.946834440949138
0.170119657246969,0.947105268640228
0.170393593216561,0.947730255619666
0.170508052879065,0.947917751713498
0.170598257532569,0.948084414908014
0.170713257006154,0.948251078102531
0.17088455588479,0.948480239994992
0.170966203571305,0.948646903189509
0.171087407576395,0.948959396679228
0.171243810016073,0.949167725672374
0.17134496759811,0.94933438886689
0.171422522165932,0.949563550759351
0.171551049158409,0.949730213953868
0.171943971545489,0.950480198329194
0.172037989157729,0.950730193120969
0.172521772078128,0.951584341992867
0.172674848402962,0.951980167079845
0.173110432969031,0.952959313347631
0.173238865521424,0.953063477844204
0.173328650787,0.95327180683735
0.173933381208921,0.954355117601709
0.174038041357119,0.954438449198967
0.174247351069759,0.954896772983889
0.174355215872591,0.955125934876349
0.174514239317246,0.955313430970181
0.174601162098089,0.955459261265383
0.174794983822697,0.955750921855787
0.175025219841775,0.956271744338652
0.17559480923925,0.957355055103012
0.175757592192728,0.957584216995472
0.17608876190912,0.958084206579022
0.176414156563812,0.958771692256404
0.176499153701391,0.958875856752977
0.176688052342233,0.959209183142011
0.176770057728394,0.959375846336528
0.176814085199249,0.959500843732416
0.176856370550503,0.959584175329674
0.176977632973194,0.959667506926932
0.177215572884589,0.960188329409797
0.177305596728984,0.960334159704999
0.177487903745918,0.960709151892662
0.177668760080635,0.961000812483067
0.177834926969277,0.961271640174156
0.178012845398325,0.961688298160448
0.178154342998137,0.96187579425428
0.178274174925674,0.962167454844684
0.178341508533262,0.962229953542628
0.178425193950881,0.962354950938516
0.178763285697869,0.962792441824122
0.178879290825543,0.96291743922001
0.179021858107326,0.963146601112471
0.179377948949672,0.963646590696021
0.1794669208462,0.963834086789852
0.179601511905681,0.964063248682313
0.180622809835788,0.966084039915829
0.180726522770978,0.966250703110346
0.180812797661029,0.966354867606919
0.180839985883185,0.966459032103492
0.181004036689788,0.966625695298009
0.181068188148798,0.966750692693896
0.181210180606162,0.966875690089784
0.181498277730924,0.967334013874705
0.181607484211646,0.967542342867851
0.181726270506567,0.967729838961683
0.181830425009371,0.967813170558941
0.181962909040905,0.968042332451402
0.182323408567425,0.968500656236323
0.182423740707347,0.968583987833581
0.182612116563314,0.968917314222615
0.182690029068527,0.969042311618502
0.182747104974673,0.969146476115075
0.182859627446779,0.969354805108221
0.183052135175741,0.969729797295884
0.183233012845281,0.970146455282176
0.183329989023396,0.970271452678064
0.183511009413669,0.97047978167121
0.183753145080438,0.970729776462985
0.183861392651202,0.970896439657502
0.183926965690762,0.97102143705339
0.184076411085238,0.971354763442423
0.184181110384934,0.971542259536255
0.184449085673213,0.971854753025974
0.184701804443538,0.972313076810895
0.184905038255197,0.972542238703355
0.185215045160232,0.973042228286906
0.185354130272854,0.973125559884164
0.1854426961291,0.973208891481423
0.185546547621701,0.973354721776625
0.185635805464722,0.973479719172512
0.185882505870472,0.974021374554692
0.18596600671398,0.974250536447153
0.18606472983027,0.97441719964167
0.18620997198925,0.974521364138243
0.186422655055441,0.974833857627962
0.18730266443693,0.975875502593692
0.187432354539166,0.976083831586838
0.187939146298015,0.976958813358051
0.188158885083995,0.977187975250511
0.188360890308979,0.977458802941601
0.188557696492336,0.977750463532006
0.188698515006449,0.978000458323781
0.188895205220597,0.9783129518135
0.188992232093772,0.978437949209388
0.189064660490917,0.978562946605275
0.189689014605458,0.979271265181971
0.189745697848675,0.979417095477174
0.189812321567903,0.979500427074432
0.190603290781867,0.98039624174496
0.190717780910394,0.980521239140848
0.191351900072982,0.981479552509319
0.191469451938524,0.981667048603151
0.191612872095586,0.981812878898353
0.191983528292662,0.982312868481903
0.192629967827587,0.983104518655858
0.192776588299219,0.98329201474969
0.193011849258341,0.983500343742836
0.193528503253263,0.984125330722274
0.193710609454728,0.984354492614734
0.193806526884896,0.984521155809251
0.193908457424343,0.984646153205139
0.194058902452091,0.98483364929897
0.194252902009137,0.985041978292116
0.194679526914446,0.985500302077037
0.195520534789751,0.986437782546195
0.195643335638224,0.986666944438655
0.195803836903662,0.986833607633172
0.197050305574673,0.988312743484508
0.197198106443295,0.988396075081767
0.197382681568815,0.988541905376969
0.197535924634577,0.988708568571486
0.197674390361265,0.988791900168744
0.19782950662807,0.988958563363261
0.198068244598064,0.989229391054351
0.198305900163349,0.98954188454407
0.198374624582501,0.989666881939958
0.198716287910569,0.989854378033789
0.198781615048944,0.989958542530362
0.198996688613857,0.990166871523508
0.199114333873939,0.990291868919396
0.199283280975862,0.990500197912542
0.199780133495324,0.991146017791295
0.199952507280591,0.991229349388553
0.200381581674139,0.99162517447553
0.200495808629623,0.991791837670047
0.200600715407106,0.991875169267306
0.201162801236562,0.992395991750171
0.201339770418738,0.992583487844002
0.201664536048578,0.992791816837148
0.201733791088157,0.992916814233036
0.201860313609736,0.993000145830294
0.20267175631951,0.993687631507676
0.202760733747239,0.993812628903563
0.202849769842404,0.993895960500822
0.203697153375775,0.994666777775462
0.20382279676929,0.99475010937272
0.20393979203084,0.994833440969979
0.204131561108749,0.994958438365867
0.204412025259252,0.995229266056956
0.20449888618114,0.995312597654215
0.204648293387388,0.995395929251473
0.204833979551238,0.99556259244599
0.205784342810209,0.99633340972063
0.206031915827483,0.996437574217203
0.20652249054657,0.996958396700068
0.206741206080389,0.99710422699527
0.207001637164111,0.997250057290473
0.207439491467072,0.997562550780192
0.207584979229916,0.99764588237745
0.207880253589946,0.99791671006854
0.207966793237382,0.998000041665798
0.20814888077783,0.998125039061686
0.208420408814494,0.998291702256203
0.209154001769515,0.998875023437012
0.209175593947228,0.998937522134955
0.209606456834862,0.999125018228787
0.209758456983377,0.99922918272536
0.209831453822842,0.999375013020562
0.210012720965421,0.999479177517135
0.210074539110696,0.999541676215079
0.210302215454414,0.999604174913023
0.21064690071341,0.999916668402742
0.210878462542905,1


==> figs/data/pe_ecdf/elmax70_case_A_ecdf.csv <==
x,F
0,0
0.0001833051767266,0.00330762869944823
0.000382286528434639,0.00501913424741884
0.000845129772007569,0.00517297744274203
0.00111169798003141,0.0058075806234501
0.00142792161645255,0.0071921693813588
0.00222406176310663,0.0103074940866541
0.00249522510739264,0.0118074652410554
0.00263625611287965,0.0124805292205945
0.00345344652807311,0.0165573738966593
0.00372963963739004,0.01755735466626
0.00451468095358298,0.022172650525955
0.00470035444756611,0.0237495432780188
0.00661363786663616,0.0320378454260559
0.00851347039705352,0.0409799811542149
0.00916577037820177,0.0448645218361254
0.0100443715729359,0.0495759696928975
0.0102125014071455,0.0504413376665904
0.0104692205873183,0.0515374704332678
0.0122318201792744,0.0601334589719513
0.0128913120382885,0.0634987788696462
0.0137462477951535,0.0684217611199878
0.0143045751157593,0.0725178361954679
0.0146746497459429,0.0744216457375921
0.0149758871885672,0.0760754600873159
0.0155364183293827,0.079171554393195
0.0192664904437256,0.102440337685826
0.0202128554252659,0.107824849522137
0.0204423847707835,0.109094055883553
0.0215277814689829,0.115267014095897
0.0227265064071691,0.122497644276087
0.0230696847071359,0.124593757812365
0.0232019549350209,0.125459125786058
0.0235170768946027,0.127439856925845
0.0301303797522769,0.163419934232057
0.031337486461567,0.169323666852586
0.0326542225253994,0.175881233053237
0.0328367005652728,0.176861983423422
0.033790577108094,0.181688813676687
0.0340647632043858,0.182881098440441
0.0349704034283924,0.186727178323522
0.0356289884764034,0.189669429434078
0.0359258684234489,0.191150170189065
0.0361660529421433,0.192111690159835
0.0394186911060275,0.206726793715539
0.0397186186873979,0.207919078479295
0.0399578293511182,0.209072902444219
0.0402740033079685,0.210265187207974
0.0409285754974429,0.21303436472379
0.0427411355676948,0.221188054075922
0.0436346950030575,0.224687986769525
0.0437691473448285,0.22516874675491
0.0444265838990081,0.227995615468974
0.0448104006831735,0.229610969019868
0.0452876673290772,0.231418626564915
0.0456535802918632,0.232937828118732
0.0458367508864528,0.233553200900024
0.0465175680090275,0.236245456818181
0.0478611270562874,0.242129959039295
0.0521482125761761,0.258648872137125
0.0523519174625655,0.259514240110818
0.052542855871436,0.260014230495619
0.0526820672406785,0.26055268167925
0.0529315058038975,0.261687275244758
0.0531042735957625,0.262206496028974
0.0533153405984443,0.262860329609098
0.0549932978994516,0.269379435010919
0.0552771447628986,0.270437106978766
0.0560684803371057,0.273494740485815
0.0562210964050611,0.274263956462431
0.0564542576986402,0.275206246033786
0.0567200476689629,0.276206226803387
0.057119780450039,0.278110036345512
0.0573469931524839,0.278686948327974
0.0576979890333535,0.280013845887637
0.0586225409378767,0.283129170592933
0.059006013547078,0.284648372146751
0.0600087886739369,0.288148304840354
0.0607646144326213,0.290879021557341
0.0611455248783297,0.292282840714665
0.0613540495383718,0.292878983096543
0.0616262838086978,0.294090498259713
0.0619055873741199,0.295225091825222
0.062883370526023,0.298398107728764
0.0631090585641856,0.299244245303041
0.0656602859254156,0.308263302628864
0.0659095580573561,0.309109440203142
0.0664962433794234,0.311455548931821
0.0667990091620492,0.312493990500253
0.0672787311520593,0.314224726447639
0.0679543021893272,0.316359300782749
0.0731105946788322,0.334512797830891
0.0733856877286074,0.335474317801662
0.0806281879790236,0.360416145843442
0.0828645813115194,0.367916001615449
0.0864640382583177,0.3795888540606
0.0867354940718583,0.380377300436631
0.0902838538074435,0.392088613680612
0.0907256983885913,0.393338589642613
0.0931803351551137,0.40101151900936
0.096925402673709,0.414030499413591
0.0970746282755677,0.414376646603068
0.097401657724034,0.415299705775009
0.097882638131171,0.416972750524149
0.0982017917007536,0.417741966500765
0.0987999212608359,0.419722697640551
0.0998768834027681,0.423318782331232
0.100246859704987,0.424261071902587
0.100585492121097,0.424991827080373
0.101620385582861,0.428357146978068
0.101879011184127,0.428953289359946
0.102026661862918,0.429472510144162
0.105121002389641,0.439068479452449
0.107530439206629,0.446876021615104
0.108566078698389,0.450472106305785
0.10909899076962,0.452587450241481
0.109460402968082,0.453606661410497
0.109682301722411,0.454298955789451
0.109955940271669,0.455260475760222
0.110422193142579,0.45656814292047
0.111354868941753,0.459356550835704
0.111949211992662,0.461164208380752
0.112553526327675,0.462875713928723
0.112762805795993,0.463606469106508
0.114677379894623,0.469529432126454
0.115798579268127,0.47285629122532
0.116052040570759,0.473587046403105
0.117636255624025,0.478375415857541
0.118034509909767,0.479471548624219
0.121329898453863,0.489452125920815
0.121726100049258,0.490548258687493
0.122030484720553,0.491529009057679
0.123074645109968,0.494682794561806
0.12346426031748,0.495932770523807
0.123854408190507,0.497528893675286
0.124089418477803,0.498278879252487
0.126248856423059,0.504221072671846
0.126600716782045,0.505144131843784
0.129300327782794,0.512759370012278
0.132117937250713,0.52075921616908
0.132422186493307,0.521643814542188
0.132749132924085,0.522643795311789
0.13367698830459,0.525374512028774
0.137611396325819,0.537124286071576
0.138229814763064,0.538816561220131
0.138845152063131,0.540720370762255
0.139179282384358,0.541662660333609
0.139473137529715,0.54273956270087
0.140725704734564,0.54641256898921
0.140955222673609,0.547027941770502
0.142603282965997,0.551758620026688
0.142779370835816,0.552239380012073
0.143367408223344,0.553893194361796
0.143688825868097,0.554816253533735
0.143979566352942,0.555508547912689
0.14465613617644,0.557277744658905
0.14572276801173,0.560354608565367
0.145878875038459,0.560681525355429
0.146821936633409,0.56321993807826
0.152626706361805,0.579758081575494
0.154084201588348,0.584007999846294
0.154692865100388,0.585834887790756
0.157037334831832,0.592892444376203
0.157330439049402,0.593603969154572
0.157607908367358,0.594315493932942
0.158084534680934,0.595623161093188
0.158256896994121,0.596026999480911
0.158772599766476,0.597584661833558
0.160312272187561,0.601815349704943
0.161203419034316,0.604565296821344
0.161597657895949,0.605680659987436
0.161912198693435,0.606488336762882
0.162318706284658,0.607565239130144
0.162483152464801,0.607949847118451
0.162754698670844,0.608526759100913
0.16321938592689,0.609795965462329
0.164604431345421,0.613507432549499
0.165121850654383,0.614718947712668
0.16870409828864,0.624276456222116
0.169200298672023,0.625507201784701
0.169790164611413,0.62696871214027
0.170978450199272,0.630199419242056
0.171256351248959,0.630968635218671
0.17348591360686,0.63664160304621
0.176160005804804,0.64310301724978
0.176337606378012,0.643468394838672
0.177628563028467,0.646526028345718
0.177888920276942,0.646968327532272
0.178256461219272,0.647776004307718
0.178569457261571,0.648468298686672
0.178777833115832,0.649025980269718
0.17945802491968,0.650410569027627
0.181068625029912,0.654025884117719
0.181919668638248,0.65606430645575
0.182537440100782,0.657429664814243
0.183967956176764,0.660564219918951
0.184587014672685,0.662256495067505
0.185545850068188,0.664314147804951
0.185777291139274,0.664794907790336
0.186621494643923,0.666583334935966
0.187697732481267,0.669217899655874
0.188004196853314,0.66977558123892
0.188268182991308,0.670410184419628
0.189676173003022,0.673717813119075
0.189901788801916,0.67448702909569
0.190289175865249,0.67548700986529
0.191677626787306,0.678083113786368
0.191919758101045,0.678679256168244
0.192395542859817,0.679602315340183
0.199234870686956,0.693621276513999
0.200208816861156,0.695236630064892
0.201522677540497,0.697755812388307
0.201837058880003,0.698563489163753
0.204234867423187,0.702948020230462
0.204836775864673,0.704274917790123
0.205040844886975,0.704697986577262
0.207303413824539,0.709005596046309
0.208872524821951,0.71229399434634
0.210041338539368,0.714351647083786
0.210555510422832,0.71529393665514
0.212418803944284,0.718736178150493
0.212903031057629,0.719466933328277
0.213494131008517,0.720716909290277
0.213736577110644,0.721120747678
0.214675533190881,0.722716870829477
0.215077274174729,0.723255322013108
0.215635931722515,0.724216841983877
0.218682883419199,0.729659045018431
0.220055707327403,0.732024384146524
0.220467439177979,0.73283206092197
0.221255541003782,0.734139728082216
0.221645371410851,0.734851252860586
0.222003104820734,0.735408934443632
0.223956462716582,0.738966558335478
0.224115164916513,0.739312705524955
0.225384930698445,0.741370358262401
0.225822789614206,0.742274187034924
0.22618871032087,0.742966481413878
0.226478242866382,0.743408780600432
0.226758616737303,0.74383184938757
0.228798706310808,0.746947174092863
0.229193008769511,0.747524086075324
0.229428156105108,0.747947154862462
0.22997320505271,0.748908674833231
0.230308269485363,0.749562508413355
0.230525984816137,0.749850964404586
0.231799973248884,0.751754773946709
0.232115928098011,0.752427837926248
0.232749448236275,0.753370127497602
0.236755479400432,0.759773850502928
0.237599475630837,0.760985365666098
0.23820950627626,0.761793042441544
0.238485883854492,0.762119959231606
0.238806442708766,0.762581488817575
0.239142711159013,0.763119940001206
0.239382786258967,0.763523778388929
0.24135128823119,0.766504490298315
0.241877230377026,0.7674852406685
0.244859827963106,0.772196688525272
0.245524945322003,0.773177438895457
0.246110913901621,0.774042806869149
0.246858853751781,0.77529278283115
0.24771035140783,0.776273533201335
0.248167288656608,0.776869675583212
0.24957959073224,0.778985019518905
0.249964249325231,0.779754235495521
0.250329085882506,0.780331147477983
0.251790408402552,0.782081113824784
0.25325853410563,0.784215688159892
0.260660619719415,0.794542412645958
0.260875107206101,0.794907790234851
0.261375381011739,0.795446241418482
0.262137908159525,0.796465452587498
0.262598505418953,0.797119286167621
0.262946648932188,0.797850041345406
0.263286506678249,0.798157727736052
0.263644104774126,0.798734639718514
0.264083562736205,0.799388473298637
0.264503499392172,0.799926924482268
0.264873873273087,0.800446145266483
0.265414591339855,0.801176900444268
0.265940354063707,0.801849964423807
0.266210819063977,0.802119190015623
0.266614097673869,0.802619180400423
0.268413508188963,0.804888367531439
0.268719103650756,0.805253745120332
0.269591780811294,0.806369108286425
0.269941583574477,0.806907559470055
0.271717756580286,0.809215207399903
0.272020809303242,0.80959981538821
0.273763704512466,0.811657468125657
0.274253180410566,0.812292071306365
0.274853228127413,0.813138208880643
0.275133488498481,0.81348435607012
0.275421489400007,0.813792042460766
0.275631018478822,0.814099728851412
0.276564885703629,0.815215092017505
0.277447677075994,0.816099690390613
0.278302969747574,0.817272744754952
0.278855836461178,0.818138112728645
0.279219363624339,0.818561181515784
0.279520106870673,0.818907328705261
0.280248625141573,0.819772696678953
0.281794367597948,0.821888040614647
0.282057243672029,0.822138035807047
0.282733830555041,0.823138016576648
0.283045365009758,0.823426472567878
0.284535646062972,0.825157208515264
0.285061109492061,0.825849502894218
0.28568329653141,0.826445645276095
0.285939044668635,0.826907174862065
0.286149852210933,0.827099478856219
0.286707972647998,0.827772542835757
0.293315463390981,0.835368550604838
0.293517602836984,0.835714697794315
0.295352390397965,0.837714659333516
0.295658217200792,0.838041576123578
0.296135989924332,0.838503105709547
0.297222442146932,0.839887694467456
0.299457876231975,0.842406876790872
0.299879101765403,0.842964558373919
0.300577403201844,0.843695313551704
0.3013991119037,0.844772215918966
0.301814428169967,0.845118363108443
0.303178607808929,0.846522182265767
0.304326208639947,0.847906771023675
0.30462187298013,0.848233687813737
0.305431370528,0.849060594988599
0.305626863837862,0.849233668583337
0.306381529941553,0.849887502163461
0.307453149944088,0.851041326128384
0.307912415289719,0.851522086113769
0.308290070189694,0.852002846099154
0.309050822399207,0.852829753274016
0.309505627819466,0.853233591661739
0.310738818745444,0.854406646026078
0.312317343048078,0.856310455568202
0.317798797079382,0.862118036191652
0.319200592275373,0.86350262494956
0.319720949217907,0.864098767331438
0.320123209013157,0.864483375319745
0.320498957364425,0.864906444106884
0.321527103652502,0.865887194477069
0.321829788887103,0.866156420068885
0.322239827471664,0.866617949654854
0.322594725047323,0.867002557643162
0.322960512125478,0.867367935232055
0.323290379578934,0.867675621622701
0.326925728927113,0.871175554316303
0.327278326208267,0.87152170150578
0.327540219253551,0.871829387896426
0.327802311798804,0.872175535085903
0.328360335496056,0.872579373473627
0.328939982075179,0.873021672660181
0.329265544506035,0.873310128651412
0.329861356018125,0.87398319263095
0.330215309004102,0.874290879021597
0.330559811570962,0.874598565412243
0.331283172768408,0.875387011788274
0.331746793538606,0.876021614968982
0.332405317802762,0.876636987750274
0.332898099657255,0.877021595738582
0.333210724633285,0.877233130132152
0.333720375931927,0.877675429318705
0.33444993355446,0.878463875694736
0.335308796195642,0.879386934866675
0.336061315950581,0.880290763639199
0.336760093354488,0.880925366819906
0.337728371227022,0.881598430799445
0.338238907079574,0.882194573181322
0.338591720418981,0.882463798773137
0.338922375221516,0.88282917636203
0.339677636556179,0.883656083536892
0.341224454770469,0.884982981096553
0.34217746965804,0.885713736274338
0.342580069863607,0.886059883463815
0.343305699173391,0.886809869041016
0.343673056101707,0.887098325032246
0.345114553347381,0.888348300994247
0.345493987528888,0.888771369781385
0.346054412053301,0.889290590565601
0.346389623274306,0.889521355358585
0.349193114957122,0.892136689679078
0.349462483231537,0.892290532874402
0.349803464827194,0.892675140862709
0.350607282313446,0.893348204842248
0.351113937984238,0.894002038422371
0.351465678968363,0.89417511201711
0.353357596611408,0.896001999961572
0.353970344448294,0.896444299148126
0.354494102706197,0.896944289532926
0.354925421663316,0.897463510317141
0.356979661503294,0.899175015865111
0.357397128147865,0.899482702255757
0.358315528795159,0.900194227034127
0.358800872683077,0.900713447818342
0.359039084218841,0.900944212611327
0.359255864110925,0.901213438203142
0.360323585078518,0.902117266975666
0.361497683060022,0.902944174150527
0.363157289294136,0.904367223707266
0.363495427361769,0.904674910097912
0.365387284699008,0.906251802849974
0.365640189385399,0.906540258841205
0.366108287900973,0.906924866829513
0.366468224446469,0.907155631622497
0.36694240581901,0.907617161208467
0.367336088991822,0.907905617199698
0.367663776837213,0.908155612392098
0.368057113214592,0.908597911578652
0.368439042436439,0.908944058768129
0.372015915864796,0.912059383473422
0.372296828446685,0.912270917866991
0.373001674743163,0.912790138651207
0.374139938794745,0.913674737024315
0.374466751238054,0.91394396261613
0.374864551354146,0.914213188207945
0.375431541183629,0.914867021788069
0.376071851751984,0.915251629776376
0.376442838172458,0.915540085767607
0.376938317405928,0.915847772158254
0.377862989368997,0.916674679333115
0.378716486655687,0.917328512913238
0.379640046997522,0.918116959289269
0.380178874971271,0.918597719274654
0.381013385871184,0.919097709659454
0.381446410258612,0.919443856848931
0.382727096737354,0.920482298417362
0.385006702372067,0.922501490355978
0.385642933467296,0.923059171939024
0.386146627625791,0.923463010326748
0.386525734479633,0.923751466317978
0.387643293877218,0.924732216688163
0.387952538762649,0.924886059883486
0.388360817646371,0.925155285475302
0.388699111765939,0.925501432664779
0.388928776335369,0.925655275860102
0.389283335712387,0.925924501451918
0.389783732694635,0.926366800638472
0.390229137541352,0.92653987423321
0.391464578367952,0.92750139420398
0.39276999791758,0.92853983577241
0.393175929076862,0.928905213361303
0.393820804934947,0.929328282148441
0.394472817194105,0.929828272533242
0.395009583809761,0.930212880521549
0.395575455813647,0.930635949308688
0.39610470168578,0.931155170092903
0.396531731060718,0.931405165285303
0.398174706897998,0.932751293244381
0.398672788142417,0.933116670833273
0.400355953494416,0.934539720390012
0.400864908414388,0.934905097978904
0.401407958948705,0.935405088363704
0.401774497025918,0.935578161958443
0.402208174775553,0.935943539547335
0.404681912970195,0.937943501086536
0.405594119186195,0.938501182669582
0.40596278081422,0.938731947462567
0.406263614914552,0.939058864252628
0.406619994819374,0.939328089844444
0.406910305288104,0.939558854637428
0.407151856746358,0.939808849829828
0.407910855685605,0.940174227418721
0.409026892594967,0.94113574738949
0.409874544240092,0.941712659371952
0.410371433561126,0.942116497759675
0.410836285133983,0.942520336147398
0.411423864987544,0.942885713736291
0.412652012797396,0.944039537701214
0.412999567995014,0.944251072094784
0.41359816937071,0.944674140881922
0.416430601176359,0.947308705601831
0.416942489301836,0.947577931193646
0.418435847677594,0.948789446356816
0.418857787920405,0.949097132747462
0.419398018405271,0.949577892732847
0.421302219992112,0.95144324147614
0.421534979794392,0.95169323666854
0.42176741319105,0.951847079863863
0.422831755041949,0.952654756639309
0.423592650260548,0.953347051018264
0.42414218655613,0.953731659006571
0.424438082132476,0.954000884598387
0.425692501236187,0.95515470856331
0.428660216023573,0.957423895694326
0.429178048622783,0.95786619488088
0.43199877431639,0.959750774023589
0.433260040907296,0.960827676390851
0.433797415934636,0.961116132382081
0.434886054480693,0.96178919636162
0.435198924238733,0.962058421953436
0.435903493274674,0.962462260341159
0.436136809999094,0.962693025134143
0.438229844118715,0.964154535489713
0.438609502708766,0.964366069883283
0.439078293138474,0.964635295475098
0.440117559926873,0.96546220264996
0.440844640060217,0.965923732235929
0.441074086753446,0.966192957827745
0.441596852988706,0.966481413818976
0.441837030021655,0.966654487413714
0.442283326170222,0.966904482606114
0.443489746725254,0.967712159381561
0.444384231039132,0.968250610565192
0.444900118111801,0.968442914559346
0.445504516886051,0.968827522547653
0.447114840456488,0.969904424914915
0.449182878667384,0.971173631276331
0.449653520890121,0.971519778465808
0.452169582783019,0.973077440818455
0.452887722273178,0.973519740005008
0.453798221913701,0.974000499990393
0.456321867206858,0.975481240745378
0.457032671757731,0.975827387934855
0.457619950432329,0.976135074325502
0.45985344940661,0.977577354281656
0.460507558858371,0.97780811907464
0.460944440764243,0.978077344666456
0.461182968270608,0.978231187861779
0.461537927213353,0.978385031057102
0.461872193792741,0.978615795850087
0.46236229295335,0.978885021441902
0.462610041379657,0.979154247033718
0.462777063289761,0.979288859829625
0.46316291552155,0.979442703024948
0.46386752127257,0.979808080613841
0.464483522425433,0.980211919001564
0.464731712277023,0.980365762196887
0.465307795179349,0.980558066191041
0.466841025686275,0.981308051768241
0.467420903959821,0.981673429357134
0.46903605966899,0.982558027730241
0.470912916489863,0.983538778100426
0.480295330690405,0.988269456356612
0.481894091572591,0.989173285129136
0.48232901658488,0.989346358723874
0.483180065670246,0.989807888309844
0.483896979379206,0.990096344301074
0.484573952283238,0.990423261091136
0.488168733785092,0.992211688236767
0.488817190326557,0.992500144227998
0.489481298021725,0.992942443414552
0.489997371454035,0.993192438606952
0.491058963226328,0.99382704178766
0.494627688290812,0.995557777735045
0.495225289982774,0.995923155323937
0.495875722804023,0.996269302513414
0.496301044960028,0.996461606507568
0.497336649504059,0.997057748889445
0.497901781498334,0.997346204880676
0.498878832966762,0.997903886463723
0.500167146929748,0.998673102440338
0.500644678727437,0.999019249629815
0.501684799130628,0.999653852810523
0.502557846555692,1


==> figs/data/pe_ecdf/elmax70_case_B_ecdf.csv <==
x,F
0,0
0.00077846129028547,0.00221149593277037
0.00136241224994205,0.00392300148074121
0.00262683145635823,0.00767292936674391
0.00363549482103931,0.0106344108767162
0.00440410160523808,0.0128266764100715
0.00670906168622754,0.0197303898001993
0.00758876669293773,0.0221534201265401
0.0162345762931446,0.0479221553431737
0.0289215747636344,0.0923443779927418
0.0357284858887752,0.111190169419832
0.036393482414911,0.112767062171895
0.0375191247837225,0.115382396492389
0.0421863103087405,0.127651391319414
0.0429700808941496,0.129478279263878
0.0451355736938579,0.134824330301358
0.0457608338462236,0.136747370242897
0.0565312139642149,0.16424684140692
0.0577581619334664,0.168073690890584
0.0590910298957183,0.172496682756127
0.0600457016365663,0.175804311455575
0.0626900098454692,0.185361819965029
0.0649877402625947,0.193630891713651
0.0693778444023074,0.210092113613236
0.073405723283547,0.226207188323341
0.0754416510239055,0.234803176862026
0.0759557050261552,0.236476221611166
0.0767389445177473,0.239956923905354
0.0818119555133041,0.259975769696788
0.0843231758390717,0.270264033384028
0.086338751388026,0.279033095517452
0.0868017158586438,0.2810907482549
0.0885301046226763,0.289071364012294
0.0894357116006042,0.293244360685435
0.0900820034173391,0.296359685390731
0.0907620438230481,0.299955770081411
0.0927925883113065,0.311686313724806
0.0941251365236146,0.320378454260569
0.0955634361540882,0.328109074825561
0.10506200286153,0.369012134382126
0.105552931838839,0.370473644737698
0.106536824706816,0.374262033422531
0.10721534646461,0.377011980538935
0.118118963685396,0.413453587431129
0.12315603597033,0.425049518278619
0.124299571561363,0.427107171016067
0.124926124714734,0.428107151785667
0.126239213869133,0.429414818945916
0.13749840221586,0.438818484260048
0.139462047378745,0.440376146612697
0.142867003378353,0.442953020134361
0.143817937859114,0.443549162516238
0.145986194983015,0.445145285667717
0.148569473532115,0.447029864810427
0.151127427940082,0.448664448760737
0.153225804727129,0.450087498317478
0.155023563766356,0.451222091882987
0.156397145423868,0.452029768658434
0.160537763668213,0.454587411780683
0.16196822542423,0.455452779754376
0.165998508539346,0.457837349281887
0.172457222909045,0.461471894771398
0.176209416868184,0.463394934712939
0.17913011981835,0.46485644506851
0.186144540706458,0.468240995365622
0.188700750993406,0.469414049729962
0.190512031078609,0.470240956904824
0.193001775363746,0.471298628872671
0.197718429769126,0.473279360012459
0.203692060550575,0.475683159939384
0.207023563558439,0.476856214303725
0.211129332958141,0.478356185458126
0.216756306653389,0.480279225399666
0.218075267834092,0.480625372589144
0.247919822173666,0.489740581912046
0.251135875137097,0.490721332282232
0.262272817076038,0.494125112978758
0.317064437113339,0.510894021268986
0.323095341270099,0.51258629641754
0.326468338268454,0.51337474279357
0.328794895392847,0.513893963577786
0.334322283298476,0.515220861137448
0.337881380001572,0.515951616315233
0.339802723059349,0.516393915501787
0.341644384751373,0.516759293090679
0.343464604038466,0.517220822676649
0.34542210212683,0.517605430664957
0.35150435459159,0.518624641833973
0.352769098384785,0.518990019422865
0.355393507666561,0.519393857810588
0.361206854760663,0.520220764985449
0.382972255148736,0.523451472087235
0.412575093196375,0.526124497605974
0.427948806964553,0.527355243168559
0.554671556467068,0.534624334147575
0.557172813228457,0.535585854118345
0.559817972810466,0.536220457299053
0.565198382096114,0.537201207669238
0.574918660051321,0.538624257225977
0.578637607729955,0.539085786811946
0.579475317358746,0.539431934001423
0.580311536432848,0.540008845983885
0.583423921028611,0.541143439549393
0.586371585936065,0.54195111632484
0.593027680795694,0.54348954827807
0.602315378228139,0.545854887406164
0.60333773350593,0.54670102498044
0.609008236128266,0.54887406011438
0.610961608973514,0.549662506490411
0.613075135440877,0.550316340070534
0.615873697841797,0.551104786446565
0.621788519269168,0.552527836003303
0.623102360308369,0.553162439184011
0.62632802994583,0.555123939924381
0.630624870528896,0.556720063075859
0.635478627977648,0.558200803830844
0.638361366767944,0.55929693659752
0.643078687155445,0.560681525355429
0.650196772797155,0.562239187708076
0.654890708430272,0.563181477279429
0.657945058218815,0.563566085267737
0.660970651509301,0.564046845253122
0.667239888292813,0.564912213226814
0.69667588369465,0.568642910713399
0.700271649594852,0.569027518701707
0.704142513804261,0.56943135708943
0.713216975080091,0.57043133785903
0.717884486928334,0.570815945847338
0.749769457291759,0.573508201765493
0.758629759207048,0.574104344147369
0.763823280510325,0.57460433453217
0.769126958237463,0.575181246514632
0.774009666100457,0.575623545701186
0.781079376826921,0.576085075287155
0.786455028093788,0.576450452876047
0.838727765632031,0.579508086383094
0.903904789871114,0.582411876694817
0.967266341705412,0.584007999846294
0.989426974475305,0.58456568142934
1.0487490722697,0.585969500586664
1.19316232343135,0.589719428472664
1.21451897065814,0.59102709563291
1.2282836616802,0.59173862041128
1.23402260781529,0.592450145189649
1.23542882916747,0.593219361166264
1.24069372667794,0.594719332320665
1.27409606905696,0.598603873002574
1.28015045750912,0.599180784985036
1.29093030390968,0.60016153535522
1.31272068158235,0.601949962500851
1.3245427122357,0.602834560873959
1.33482033904543,0.603642237649405
1.34243622198,0.60416145843362
1.34578248823299,0.60441145362602
1.35410982040425,0.605046056806728
1.36673186123038,0.60591142478042
1.39254110831218,0.607699851926052
1.53201153972006,0.614199726928453
1.59535039672051,0.61579585007993
1.63976024733223,0.616911213246023
1.74998635349264,0.619084248379961
1.76293021940701,0.619468856368268
1.77973860289783,0.62054575873553
1.78845966863501,0.621103440318577
1.80385101510497,0.622026499490516
1.8757916752085,0.626430260956639
1.878814182105,0.626949481740855
1.91842061244837,0.631584007999964
1.92315584157149,0.632026307186518
1.93325434659592,0.632968596757872
1.93860105468677,0.633468587142671
1.94935856145465,0.63439164631461
1.95452738268368,0.634872406299994
1.96242832383115,0.635583931078364
1.98501914598438,0.637141593431011
2.00983112175716,0.638756946981903
2.04211841516298,0.640718447722272
2.10026835651927,0.644064537220549
2.27975067262707,0.65306436414695
2.35073251602682,0.655256629680304
2.39692792093598,0.656121997653996
2.42840879130858,0.656564296840551
2.45246776414747,0.657102748024181
2.49890698560327,0.658545027980335
2.50457771235169,0.658910405569228
2.52074465393214,0.659987307936489
2.52462878685919,0.660333455125966
2.54237001283334,0.663064171842951
2.54628015448314,0.664141074210213
2.54911704103929,0.664910290186828
2.55655687097018,0.66673717813129
2.5644268590011,0.668602526874582
2.57287224646058,0.670544797215536
2.5936733809612,0.675025480279321
2.59786065400473,0.675852387454182
2.60196682417929,0.676717755427875
2.60425278507399,0.677140824215014
2.6546320106635,0.686525259129722
2.65920931701832,0.687275244706922
2.68277079439521,0.691082863791168
2.68985466908121,0.69215976615843
2.70388121259364,0.694275110094122
2.70654067309988,0.694698178881261
2.7318229179444,0.698351954770184
2.7351265532542,0.698832714755569
2.74527242259004,0.700294225111139
2.74913172772377,0.700851906694185
2.75522541282683,0.701678813869047
2.76475674494488,0.703005711428708
2.77069613120311,0.703813388204154
2.78458761012334,0.705678736947447
2.78815209933212,0.706159496932831
2.7912948305564,0.70658256571997
2.80332427057763,0.708159458472031
2.81172148461266,0.709255591238708
2.82528005430035,0.711005557585509
2.85113118980613,0.714255495086709
2.85955699754246,0.715351627853386
2.86346215105511,0.715774696640525
2.86665172634699,0.716197765427663
2.90804168459875,0.721293821272739
2.91145316248808,0.721697659660462
2.92591755240202,0.723428395607846
2.94392663231071,0.725524509144123
2.9483788373548,0.726043729928339
2.95638130690122,0.726928328301446
2.9726760376606,0.72862060345
2.98089020531313,0.729409049826031
2.99286250097774,0.730562873790954
2.99908534885763,0.73108209457517
3.03231177249974,0.734101267283386
3.06816897371148,0.737216591988679
3.07696723102758,0.738101190361786
3.0774051563422,0.739312705524955
3.07868328340111,0.740754985481109
3.07981599419522,0.742139574239016
3.08119487926214,0.743428010999847
3.08851709339206,0.748370223649601
3.09309937824737,0.750004807599908
3.1064464739214,0.754254725870711
3.11028043711796,0.755331628237973
3.11512488252901,0.756600834599388
3.12754253744276,0.759658468106435
3.13459454760341,0.761235360858498
3.13894388215644,0.762446876021667
3.14211073667681,0.763158400800037
3.14847326422969,0.764677602353853
3.15270786958495,0.765677583123454
3.15837434287587,0.766927559085454
3.16128469238495,0.767600623064992
3.17851130550246,0.771254398953917
3.18143179015374,0.772004384531118
3.18410944415123,0.772600526912995
3.18837610241352,0.773562046883765
3.19233748241937,0.774485106055703
3.20047409718822,0.776369685198412
3.20319889313572,0.776965827580289
3.23640375162545,0.784042614565154
3.23852288246407,0.784446452952877
3.2420055054446,0.785157977731247
3.25165074133229,0.78677333128214
3.26122691527781,0.788369454433617
3.26542313805876,0.789042518413155
3.26869529211119,0.789561739197372
3.27201970649841,0.790138651179833
3.27629968635288,0.790773254360541
3.27975286747849,0.791350166343003
3.28280585441602,0.791792465529557
3.29766008654058,0.794100113459404
3.30023699988491,0.794484721447712
3.30665407550885,0.795465471817897
3.33813312367948,0.800234610872915
3.34213359809749,0.800830753254791
3.35361629532701,0.802369185208023
3.39071448374962,0.807407549854855
3.39514984190291,0.808272917828549
3.39733976357338,0.808676756216271
3.44517695479899,0.816541989577167
3.44728706797408,0.816888136766645
3.45138602959476,0.817465048749106
3.45364857895913,0.817791965539167
3.45619757996515,0.818195803926892
3.47974250200985,0.821561123824585
3.48027999540049,0.822830330186001
3.48334071215032,0.825753350897141
3.48646903829146,0.827695621238096
3.48999984405114,0.829599430780219
3.49325359947928,0.830887867541051
3.49549187889708,0.831503240322344
3.512039278351,0.835753158593146
3.51473029359204,0.836483913770931
3.51954012303753,0.837541585738777
3.52261980973435,0.838176188919485
3.52452089815311,0.838599257706624
3.53192227846144,0.84007999846161
3.53836909881702,0.841291513624779
3.54325631005925,0.842233803196134
3.54580313955806,0.842676102382688
3.57958363525866,0.848618295802045
3.58257893735943,0.849060594988599
3.59592044362436,0.851195169323708
3.60013148052699,0.853598969250632
3.60211168410034,0.854656641218479
3.60288416902723,0.861733428203344
3.60521914366384,0.863560316147806
3.6097968153276,0.866791023249593
3.61092393171808,0.867175631237901
3.61597486044246,0.868310224803409
3.62149130711088,0.869521739966579
3.63224194160426,0.871790927097596
3.65558277364308,0.876598526951444
3.6679716424819,0.879060018076614
3.68954219531152,0.882713793965538
3.70380146149168,0.884713755504738
3.7079014295315,0.885271437087784
3.71044116041454,0.885617584277261
3.7139469783275,0.88607911386323
3.73231182955404,0.888636756985478
3.73585176476168,0.889079056172031
3.75543121376167,0.89171362089194
3.75894893676984,0.892155920078494
3.76406462481984,0.892848214457448
3.76897724655281,0.893482817638156
3.77446498472897,0.894232803215356
3.77770480612166,0.894636641603079
3.87910403306817,0.907694082806128
3.88238572992052,0.908078690794436
3.88483680680053,0.909636353147083
3.88591235350565,0.910386338724283
3.89071883155224,0.912597834657053
3.89337606246613,0.913617045826069
3.89503704007929,0.914867021788068
3.89883914455488,0.916828522528438
3.90207210420635,0.918251572085177
3.90376189090441,0.919905386434901
3.9079204143193,0.92311686313727
3.90876629348295,0.924962981481148
3.90932750279739,0.926270648641395
3.9099615901654,0.92925136055078
3.91329406673986,0.929770581334996
3.93251056541322,0.931578238880042
3.93885196550456,0.932039768466011
3.94607810930587,0.932655141247304
3.95235812711523,0.933116670833273
4.02742072663628,0.93892425145672
4.03341495217869,0.939328089844444
4.03412606888896,0.939462702640351
4.04002660496272,0.939866541028074
4.06739950086377,0.941943424164937
4.0942135921309,0.943943385704137
4.10238540361409,0.94455875848543
4.11217822732575,0.945289513663215
4.12299815231943,0.946116420838076
4.12983096379352,0.946616411222877
4.13917853249766,0.947289475202416
4.15215631361219,0.948289455972016
4.15873118478551,0.948750985557985
4.20354375534335,0.952039383858017
4.21307225170234,0.952712447837555
4.23482495770986,0.954308570989033
4.24545738085377,0.955135478163895
4.25109083204572,0.955500855752788
4.25338569922455,0.955693159746941
4.25920720850815,0.956135458933495
4.26828458919137,0.956789292513618
4.27289667799063,0.957212361300757
4.27836154980474,0.957654660487311
4.29634275810624,0.958596950058666
4.30521017096787,0.959020018845804
4.31669535462422,0.959616161227681
4.32952283066343,0.960250764408388
4.334074660206,0.960481529201374
4.35419095452279,0.96153920116922
4.36681026831429,0.962154573950513
4.40500926178137,0.964442991480944
4.41177964843584,0.965404511451713
4.42130169661712,0.966635257014299
4.4273035023294,0.967327551393253
4.44646380411317,0.969481356127776
4.45242388414231,0.970192880906146
4.45909611467087,0.9708851752851
4.46312846180154,0.97134670487107
4.46875214829057,0.971942847252946
4.47390359863537,0.972500528835993
4.47946537198772,0.97305821041904
4.5445044630847,0.979154247033717
4.55336678659384,0.979885002211502
4.5949471844672,0.983154170112119
4.60239429231342,0.983711851695165
4.61295636303997,0.984577219668857
4.62056420594605,0.98519259245015
4.63239772687446,0.98615411242092
4.6399681017735,0.986750254802796
4.64576458031609,0.987211784388766
4.65342071977715,0.987788696371227
4.65715706777654,0.988096382761873
4.66478575984677,0.988673294744336
4.67257032921473,0.989288667525628
4.67997203300316,0.989827118709259
4.70560905415157,0.991942462644952
4.71841354822021,0.992980904213383
4.72874327687337,0.993750120189999
4.79161393840373,0.997173131285938
4.83726613372868,1


==> figs/data/pe_ecdf/elmax70_case_C_ecdf.csv <==
x,F
0,0
5.56433648777332e-05,0.000499990384799975
0.000107115250616241,0.00171150554797039
0.000250297530865806,0.00476913905501863
0.000314841921520648,0.00501913424741884
0.000891324278993633,0.00509605584508055
0.00114096264686125,0.00588450222111181
0.00197255183062484,0.00924982211880732
0.00213780616566051,0.00992288609834646
0.00224577042823282,0.0104613372819773
0.00258190680733628,0.0120959212322864
0.00269334423692102,0.012653602815333
0.0031894293617869,0.0148458683486892
0.00366657116186975,0.01730735947386
0.00374409636494377,0.0175958154650908
0.0039925195508923,0.0189611738235838
0.00408652008215737,0.0194996250072148
0.00444219810960322,0.0215380473452473
0.00462196061532172,0.0229034057037405
0.00495081489123339,0.0248649064441124
0.00507359713961031,0.0253841272283279
0.00569866462657487,0.0281340743447305
0.00579363882645345,0.0285956039307
0.00591144773970997,0.0290763639160849
0.00637687781592411,0.0311724774523632
0.00741391646658984,0.0362493028980284
0.00755730254934095,0.0370185188746441
0.00771092007434393,0.0377108132535979
0.00780188476730648,0.0382300340378134
0.0079262062944252,0.0387107940231983
0.0085350758941618,0.0417684275302461
0.00863368504897055,0.0422491875156308
0.0087156922694378,0.0426337955039389
0.00894913714538736,0.0440376146612635
0.00911395916314039,0.0448068306378793
0.00924321872433853,0.0457106594104031
0.00941359615898119,0.046826022576496
0.00953290858222688,0.0476529297513584
0.010527413642472,0.0524412992057917
0.0110078468240054,0.0545951039403156
0.0111748007066541,0.0554027807157624
0.0112820210373139,0.0559412318993937
0.0114338817926174,0.0565181438818556
0.0115473828797918,0.0570758254649024
0.0120715915797964,0.0595373165900741
0.0124382350395169,0.0613449741351215
0.0125254511755959,0.0617872733216758
0.0132370579676842,0.0655179708082634
0.0139232107193963,0.0693448202919273
0.0140297142428574,0.0699794234726359
0.0144499888802838,0.0725562969942988
0.0149986327585026,0.0750370185188847
0.0152658616061438,0.0761908424838083
0.0154046409754622,0.0770369800580859
0.015551630162475,0.077671583238794
0.0158373797580418,0.0791907847926103
0.0185532116498124,0.0949597123132364
0.018723014125426,0.0960943058787447
0.0188349186304206,0.096978904251853
0.0190072702061523,0.0982096498144385
0.0191444776095782,0.098921174592808
0.0198352712606387,0.102824945674133
0.0199732588573327,0.103574931251334
0.020083541620566,0.104151843233796
0.0204100807764656,0.105921039980012
0.020617805593721,0.107113324743768
0.0216286593891231,0.112940135766634
0.0218054039837356,0.11395934693565
0.0233595550791252,0.123363012249779
0.02347637683547,0.124247610622888
0.0235570391300148,0.12482452260535
0.0239998195794455,0.128074460106553
0.0246180347653651,0.131843618391971
0.0246873980141431,0.132132074383202
0.0249995633334459,0.133920501528834
0.0253576549623846,0.135978154266282
0.0255435650901006,0.136997365435298
0.0256551229166955,0.137631968616006
0.0257192737036773,0.13807426780256
0.025882785871874,0.138978096575085
0.0262154931904945,0.140958827714871
0.0266224371929544,0.143228014845888
0.0267177385932766,0.143670314032443
0.0268050148612666,0.144285686813735
0.0268748978810167,0.144554912405551
0.0270744049261216,0.145824118766968
0.0272181125238056,0.146708717140076
0.0273075715003186,0.147227937924292
0.0275055300849867,0.148285609892139
0.0277550999423108,0.149708659448878
0.0278306722569011,0.15007403703777
0.0279415952779394,0.150862483413801
0.0282603755948194,0.15274706255651
0.0286349522218101,0.155054710486357
0.028732443944838,0.155535470471742
0.032184761958423,0.175246629872529
0.0323313704788022,0.175919693852068
0.0325949450344301,0.177419665006469
0.0327044072479665,0.177977346589515
0.0329237566605107,0.179208092152101
0.033019806933865,0.179746543335731
0.0331098704781103,0.180342685717609
0.0333484221871465,0.181765735274348
0.0334356964380134,0.182150343262657
0.033589840872829,0.182958020038103
0.0337552301926187,0.183688775215888
0.0357256302364026,0.193746274110143
0.0379176445613842,0.206034499336585
0.0380712269453716,0.207188323301509
0.0399413243694662,0.216361223822656
0.0400510924687756,0.216861214207456
0.0402190032303751,0.217726582181149
0.0405570724861808,0.219361166131458
0.0407758502516653,0.220553450895214
0.0408578630564063,0.220822676487029
0.0410644288843083,0.221861118055461
0.041174849029747,0.222226495644354
0.0414389662123495,0.223649545201093
0.0416379035539742,0.224726447568355
0.0418449895304174,0.225687967539126
0.0420108752998671,0.22663025711048
0.0423177091888787,0.228534066652605
0.0425356278378528,0.229649429818698
0.042776876905924,0.231034018576607
0.0428836730020035,0.231553239360823
0.0430378170002279,0.232457068133347
0.0431824696228325,0.23307244091464
0.0433036770159092,0.233764735293594
0.0435795512528176,0.235226245649164
0.043804845877875,0.236303148016427
0.0439924367756759,0.237033903194212
0.0440792833156967,0.237456971981351
0.0446101576199627,0.240303071094831
0.0447508906072493,0.240976135074371
0.0453143888629457,0.244206842176159
0.0457650383524202,0.246629872502498
0.0488017854842047,0.261571892848266
0.0490506765532752,0.262879560008513
0.049150392620035,0.263091094402083
0.0492671219233793,0.263841079979284
0.0493675486428966,0.264456452760576
0.0494433274854638,0.264629526355314
0.0496988887555974,0.265937193515562
0.0498630121144115,0.266860252687501
0.0499902279952085,0.267475625468794
0.0508236791529317,0.271456318147782
0.0509250932088541,0.272013999730829
0.0509747668003857,0.272244764523814
0.0511832814439495,0.273379358089323
0.0512550689916065,0.273590892482892
0.0515358629783214,0.275033172439047
0.0521647148574857,0.278360031537912
0.0525234747724415,0.280206149881791
0.0525767241990993,0.280533066671853
0.052631698114493,0.280763831464838
0.0528090881152665,0.281629199438531
0.0531032610361344,0.283379165785334
0.0532606812067278,0.283936847368381
0.0534518182704262,0.285206053729798
0.0536061420646652,0.286071421703491
0.0539767389263168,0.287782927251462
0.0541324458106747,0.288552143228078
0.0542690723567438,0.289205976808201
0.05459518740734,0.290782869560264
0.0548287326571395,0.291898232726357
0.0549098916758826,0.292225149516419
0.055049290237714,0.29297513509362
0.0557409854913011,0.296878906174947
0.055803242160464,0.29728274456267
0.0562490252386141,0.299359627699533
0.0563599484493118,0.299936539681996
0.0567275726709437,0.301801888425289
0.0568087417563166,0.302186496413597
0.0569783376637014,0.303263398780859
0.0571370658163406,0.303994153958645
0.0576118789717026,0.306474875483231
0.0578000546762001,0.307628699448155
0.0580605842720943,0.309051749004895
0.0587787070737491,0.31309013288213
0.0588794680473972,0.313686275264008
0.0590672503242222,0.314705486433024
0.0592332368214661,0.315532393607887
0.0593430426446802,0.316109305590349
0.059481994962914,0.31689775196638
0.0607746461885015,0.324339916540142
0.0608928310294872,0.325147593315589
0.0609931635425738,0.325724505298052
0.0610716436129495,0.326301417280514
0.0611871130346031,0.327205246053038
0.0613043922567076,0.327993692429069
0.0614158949439816,0.328705217207439
0.0615246744670312,0.329359050787563
0.061809397658428,0.330916713140211
0.0619699402143716,0.331897463510396
0.062085588006922,0.332647449087597
0.0622513796386353,0.333397434664798
0.0623470568848088,0.33397434664726
0.0643474191020676,0.345935655083642
0.0647118555197059,0.348108690217583
0.0648308533921982,0.348993288590691
0.0649108063007529,0.349474048576077
0.065053480711871,0.350435568546847
0.065189941266953,0.351185554124048
0.0671735454948641,0.364089152131783
0.0674690263548028,0.366050652872154
0.067564860146355,0.366646795254032
0.0677744418469377,0.367839080017787
0.0683575893972972,0.371473625507298
0.0685088226227095,0.372435145478068
0.0686777443340005,0.373531278244746
0.0692288096969038,0.376896598142442
0.0693015049595074,0.37749274052432
0.0694020825926207,0.37820426530269
0.0697133787849753,0.380127305244231
0.0701747596943882,0.382896482760049
0.0702479307960107,0.383396473144849
0.0704139749630786,0.384434914713281
0.0706059971788411,0.385550277879375
0.0707255048901345,0.386184881060084
0.0708119344821228,0.386800253841377
0.0709660633058873,0.387531009019162
0.0710802689186447,0.388300224995778
0.0712974008901204,0.389819426549595
0.07333514091867,0.401992269379546
0.0735169546864227,0.403049941347394
0.0736013864013247,0.403357627738041
0.0736947809422774,0.403953770119918
0.0738598407968523,0.404799907694195
0.074173420173536,0.406761408434568
0.0744843267225208,0.408934443568509
0.0746317132808201,0.40972288994454
0.0748163364184424,0.411049787504203
0.075015595216678,0.412242072267958
0.0750742928959827,0.412645910655682
0.0754087840511386,0.414588180996638
0.0757460247216746,0.41676121613058
0.0759075971739369,0.417953500894334
0.0765059485144461,0.421414972789107
0.0766008578370212,0.422107267168062
0.0767325700647918,0.422761100748186
0.076801399443521,0.423126478337078
0.0768917304756407,0.423838003115449
0.0771172905910698,0.425376435068681
0.0773693593536908,0.427222553412559
0.0776167747132983,0.428453298975145
0.0778559875859439,0.430184034922532
0.077947597408041,0.430760946904994
0.0780154963732422,0.43106863329564
0.0781562468853887,0.43203015326641
0.078291551668866,0.432876290840688
0.0784800548305891,0.433933962808535
0.078602087316243,0.434433953193336
0.0787259887340768,0.43508778677346
0.0788029120765825,0.43554931635943
0.0791634788882376,0.438337724274664
0.0801048439785195,0.443972231303377
0.0802178808660885,0.444722216880578
0.0804220991216873,0.445683736851349
0.0806258306969885,0.44739524239932
0.0811590931617792,0.450856714294094
0.0817803566876736,0.454491259783605
0.0818680073911207,0.455298936559053
0.082073543225788,0.456279686929239
0.0821818486581332,0.457125824503517
0.0822660169639624,0.457548893290656
0.0826992019815795,0.460260379608228
0.0829907742873972,0.461894963558537
0.0830977300779332,0.462644949135738
0.0834776454742565,0.46506797946208
0.0835995829191287,0.465952577835188
0.0836928812867062,0.466433337820574
0.0838010696520894,0.467279475394852
0.083981841719706,0.468279456164453
0.0841002634953318,0.468894828945746
0.0846012052735143,0.472240918444027
0.084753041235293,0.473183208015381
0.0849188342131701,0.474240879983229
0.0850265981819653,0.474875483163937
0.0857499679720166,0.479856156612527
0.0858662377820134,0.48043306859499
0.0860692289512939,0.481798426953483
0.0861642892019616,0.482375338935946
0.0863065166548604,0.48327916770847
0.0864150349641977,0.483913770889178
0.0865385608531204,0.484932982058194
0.0867215734495053,0.486259879617857
0.0867992853693231,0.486779100402073
0.0869026108822837,0.487240629988043
0.0870771073028176,0.488471375550628
0.0872864189585807,0.489702121113215
0.0881294055796382,0.495048172150699
0.0885662880072329,0.497817349666517
0.0887396905311824,0.498798100036703
0.089050997653741,0.500740370377659
0.0940779502442337,0.53431664775693
0.0945116389973901,0.53756658525813
0.0952794357707503,0.543181861887424
0.0953402840349806,0.543624161073978
0.0955157190109077,0.544777985038902
0.0956580661922095,0.545797196207918
0.0958985954964853,0.547201015365241
0.0960103385221285,0.548181765735426
0.0961433472710975,0.549104824907364
0.0962401466851572,0.549662506490411
0.0964760050156568,0.551258629641888
0.0965464159213445,0.551816311224934
0.0966394267024411,0.552431684006227
0.096742974167443,0.553220130382257
0.0968857498647628,0.553989346358873
0.0970360847554819,0.55504701832672
0.0972362583255133,0.556354685486966
0.0977642657289295,0.560373838964782
0.0979737906932741,0.561796888521521
0.0980590584820746,0.562354570104568
0.0990395657795637,0.569315974692938
0.0991708332283232,0.570335185861953
0.099256298985517,0.570873637045584
0.0995198284694749,0.572527451395307
0.0996458080539953,0.573508201765492
0.0999432709626247,0.575969692890662
0.100808334677674,0.581931116709432
0.101109654132455,0.584507990231094
0.101423844083669,0.586546412569125
0.10153286419346,0.587296398146326
0.101799260172775,0.589180977289033
0.102274958525384,0.592815522778542
0.10242674553453,0.594007807542295
0.102645932052026,0.595507778696696
0.102777574596889,0.596430837868635
0.103255604524276,0.59991154016282
0.10338993432616,0.60141151131722
0.10360803894589,0.603161477664021
0.103879664322741,0.604988365608482
0.104154921454561,0.607065248745344
0.104447008344794,0.609411357474021
0.104570182334523,0.610449799042452
0.104633788825741,0.61087286782959
0.104717283591134,0.611622853406791
0.104838632567498,0.612488221380483
0.105039478477376,0.614007422934299
0.105137507207153,0.614738178112084
0.105278438043019,0.615642006884607
0.10536342344865,0.616161227668822
0.1054549648199,0.617065056441346
0.105621552198231,0.618218880406268
0.105949483273101,0.621238053114484
0.106533750550508,0.625834118574762
0.106746357909873,0.627622545720394
0.106967537162479,0.629314820868948
0.107752124019775,0.636045460664333
0.107850455447974,0.636910828638026
0.108006046059016,0.638160804600026
0.108143762049053,0.639410780562026
0.108227298887853,0.639968462145072
0.108458543413476,0.64210303648018
0.109131240593556,0.648006769100703
0.109469329841306,0.650545181823534
0.111330923412478,0.668987134862889
0.112925831906929,0.687679083094645
0.113033495954957,0.688832907059568
0.113187414040677,0.690140574219814
0.113347570110509,0.691929001365445
0.113560819243575,0.693832810907569
0.114228381284242,0.700024999519323
0.114298490529773,0.700755754697108
0.114406085855227,0.701948039460862
0.114506668093048,0.702851868233385
0.114888377986725,0.706351800926985
0.114974336396771,0.706986404107693
0.115090973207264,0.707890232880216
0.11524868359142,0.70908251764397
0.115581957808143,0.71229399434634
0.116065228730321,0.716736216611293
0.116438571675361,0.719678467721847
0.11649302626508,0.720101536508985
0.116629891523358,0.720947674083262
0.11673930985162,0.721909194054031
0.116873282375628,0.723005326820708
0.116984258375235,0.724024537989723
0.117722833527143,0.730409030595631
0.117783190157429,0.730755177785108
0.117950171194252,0.731966692948278
0.118040156163321,0.732639756927816
0.118378376148587,0.735351243245385
0.118472107878383,0.735889694429017
0.119096633439481,0.740928059075847
0.119147990872434,0.741312667064155
0.119407161739818,0.743254937405109
0.119546783288963,0.744351070171785
0.119665176205983,0.745101055748985
0.119755462069965,0.745601046133785
0.121254184553327,0.756850829791789
0.121369360289008,0.757581584969574
0.121703014841827,0.759812311301759
0.121926390108601,0.761619968846806
0.122007984421741,0.762081498432775
0.122151155989842,0.763139170400622
0.122214393851455,0.763696851983668
0.122315885693105,0.764446837560868
0.122589010885862,0.766350647102992
0.122782135127398,0.767542931866746
0.122854466458126,0.768312147843362
0.123816110945057,0.774773562046934
0.124034090157413,0.776331224399581
0.124113148604992,0.776985057979705
0.124208279617223,0.777523509163336
0.124316219927396,0.778273494740536
0.124427557584945,0.779081171515982
0.124559087988912,0.780042691486752
0.124650940273155,0.780523451472137
0.124876668498753,0.781696505836476
0.124992585208168,0.782677256206661
0.1252333053846,0.784292609757554
0.125298728254712,0.784696448145277
0.125361261607287,0.785157977731247
0.12667942779818,0.793388588681035
0.126763836538249,0.794042422261158
0.126898005002163,0.794600103844205
0.127074597962005,0.795677006211466
0.12854693989987,0.804311455548977
0.128728861612621,0.805292205919163
0.128841096722352,0.806080652295194
0.129038835705604,0.807196015461286
0.129124199505822,0.80784984904141
0.129424414588718,0.809907501778857
0.129570820155099,0.810676717755473
0.129862616140295,0.812138228111042
0.129934386659183,0.812388223303443
0.130026970564107,0.812926674487073
0.130876195232211,0.817715043941506
0.1309965412451,0.818465029518707
0.131088185184296,0.818926559104676
0.131196599023347,0.819465010288307
0.131330800431138,0.820272687063754
0.131742228076032,0.822061114209385
0.131862054646913,0.822676486990678
0.131945039255416,0.823311090171386
0.132140348027987,0.824368762139233
0.132235535118585,0.824868752524033
0.132855090498266,0.828214842022311
0.133122123648303,0.829676352377881
0.133367849770169,0.830830176342805
0.136222772066565,0.843714543951119
0.136832033244798,0.846291417472782
0.136912981245315,0.846637564662259
0.137342112780929,0.848099075017829
0.137473265180797,0.848599065402629
0.138209827885256,0.8515605469126
0.138519086852371,0.852502836483954
0.139624396559252,0.856483529162941
0.139978828367096,0.857733505124942
0.140591388132583,0.859675775465897
0.140668151721998,0.860021922655374
0.140892510628786,0.860810369031405
0.14105297850952,0.861387281013867
0.141160084808752,0.861637276206267
0.141606809620557,0.862925712967098
0.142226104699558,0.865117978500453
0.142296974881659,0.865367973692854
0.142429819425099,0.865771812080577
0.142622267070316,0.866271802465377
0.143018033681715,0.867579469625624
0.143209009757709,0.86809869040984
0.143299352509191,0.868310224803409
0.143930306328185,0.870040960750795
0.144063196678644,0.870598642333841
0.14442832599153,0.871406319109288
0.144550693498978,0.871675544701103
0.145096643372703,0.872579373473627
0.145177100628178,0.872790907867196
0.145444971274506,0.873021672660181
0.145729948229642,0.873425511047904
0.145906480076591,0.873829349435627
0.145984375130944,0.87398319263095
0.146083589898725,0.874156266225689
0.146291995187469,0.874598565412243
0.146446762336812,0.874867791004059
0.146530708543054,0.87494471260172
0.146761472383672,0.875348550989443
0.146865217172714,0.875560085383013
0.146966862305095,0.875771619776582
0.147305581116991,0.87640622295729
0.147413306159257,0.876579296552028
0.14770687051372,0.876829291744428
0.1483237291379,0.878040806907598
0.14842464717422,0.878271571700583
0.149419416785205,0.879790773254398
0.149698964570376,0.880290763639199
0.149934101488723,0.880656141228091
0.150229528687831,0.881156131612891
0.150344536376916,0.881386896405876
0.150601329510919,0.881906117190091
0.151223729967232,0.882675333166707
0.151304436075958,0.882752254764368
0.151449433257085,0.882983019557353
0.151562041278185,0.883233014749753
0.151847040803188,0.883675313936307
0.152367365867209,0.884252225918769
0.15250888579933,0.88457914270883
0.152653332617729,0.884886829099477
0.153113142848211,0.885656045076092
0.153411708370088,0.885963731466738
0.153816767604235,0.886617565046862
0.153909745770298,0.886867560239262
0.154659904524096,0.88800215380477
0.15488820508979,0.888386761793077
0.155589765902406,0.889617507355662
0.155774469127926,0.889925193746309
0.155884780535209,0.890098267341047
0.15604914802599,0.890386723332278
0.15613210070709,0.89050210572877
0.156842534076219,0.89175208169077
0.15699424780935,0.891848233687847
0.157211299745093,0.892155920078494
0.15769436778386,0.893098209649848
0.157774432769316,0.893232822445756
0.157905225727153,0.893405896040494
0.158257605602074,0.893867425626463
0.158424420784408,0.894040499221202
0.158737949775053,0.894540489606002
0.158873724367801,0.894848175996648
0.159204212305308,0.895405857579695
0.159494902469795,0.895790465568002
0.159691273518991,0.896117382358064
0.159908374382978,0.896482759946956
0.159991078317234,0.896636603142279
0.160209296928847,0.896848137535849
0.160572460003345,0.897328897521233
0.160849562242724,0.897578892713633
0.161047648507197,0.897925039903111
0.16117837328575,0.898078883098434
0.162155521520279,0.899713467048742
0.162266156757344,0.89984807984465
0.162518380100866,0.900290379031204
0.16259993657759,0.900463452625942
0.163842494933062,0.90209803657625
0.164602710623441,0.903405703736497
0.164864637652129,0.903636468529481
0.165528409007469,0.904713370896743
0.165660387941577,0.904828753293235
0.165943823958594,0.905136439683882
0.168207186492866,0.908194073190928
0.169098789633705,0.909540201150006
0.16925925680177,0.909751735543575
0.170054878840031,0.910694025114929
0.17043109820167,0.911078633103237
0.170614706686888,0.911405549893298
0.170950592818839,0.911905540278099
0.171164471402889,0.912174765869914
0.171651438026787,0.912847829849453
0.171780077181992,0.913078594642437
0.171970245317549,0.913174746639514
0.172047263439718,0.913328589834838
0.172250330630752,0.913559354627822
0.17256944825562,0.913982423414961
0.172755652416649,0.914232418607361
0.173192031837053,0.914636256995084
0.173548962336125,0.915078556181638
0.173687782589656,0.915270860175792
0.173805846046058,0.91544393377053
0.173938510853981,0.915540085767607
0.173998958998828,0.915713159362346
0.174112999825961,0.915963154554746
0.174323388628933,0.9161554585489
0.174467942499579,0.916270840945392
0.17546568098514,0.917424664910315
0.175659702537113,0.917828503298038
0.175819562715829,0.918001576892777
0.175912898653924,0.918232341685762
0.176052191522163,0.918386184881085
0.176198866854802,0.918559258475823
0.17644420606748,0.918790023268808
0.176590726113749,0.918963096863547
0.176791012478142,0.919251552854778
0.176928611928186,0.919386165650685
0.177136057809424,0.91961693044367
0.177345142138428,0.91986692563607
0.177589165327503,0.920136151227885
0.177668972047985,0.920289994423208
0.17777491796322,0.920386146420285
0.177876593413198,0.920501528816778
0.178068843151613,0.920732293609762
0.178306973237145,0.921001519201578
0.178697462090945,0.921597661583455
0.179002512019655,0.922020730370593
0.179138801012483,0.922213034364747
0.179633861646654,0.922636103151886
0.180009142115167,0.92307840233844
0.18022818765857,0.923366858329671
0.180337112529993,0.923539931924409
0.180782292926866,0.924020691909794
0.181039594067707,0.924289917501609
0.181621119079883,0.925328359070041
0.181843968390326,0.925616815061271
0.182014476001852,0.925712967058348
0.18274252595556,0.926443722236133
0.183167383692,0.926982173419764
0.183469746674157,0.927270629410995
0.18385824717859,0.927578315801641
0.183989284255417,0.927866771792872
0.184368132977226,0.928462914174749
0.184623422223261,0.928693678967734
0.18500447589725,0.929174438953118
0.185237885040501,0.929424434145518
0.185349961482289,0.929597507740257
0.185518231572544,0.929693659737334
0.185715179260303,0.929982115728565
0.186070467791942,0.930405184515703
0.187034913932176,0.931789773273611
0.18719742583974,0.93196284686835
0.187836030937032,0.93246283725315
0.188111302571319,0.932789754043211
0.188224366035596,0.932885906040288
0.188536953519011,0.933308974827427
0.188939064047621,0.933578200419242
0.18906626860578,0.933693582815735
0.189213675850059,0.933847426011058
0.189476668345443,0.934251264398781
0.18963835330359,0.934520489990596
0.18984835255363,0.934770485182996
0.189960022840565,0.934847406780658
0.190269559590215,0.935251245168381
0.190872509905097,0.935770465952596
0.191100315596304,0.936020461144997
0.191179399182338,0.936155073940904
0.191274902246571,0.936231995538566
0.191645883508049,0.936731985923366
0.191766226370672,0.936866598719274
0.19214979690911,0.937289667506412
0.192537692505853,0.937712736293551
0.193457861519731,0.938655025864905
0.193540402110585,0.938770408261397
0.193774878914384,0.939078094652044
0.194594806683793,0.939770389030998
0.194692858326908,0.939924232226321
0.195004768660163,0.940308840214628
0.195182179986941,0.940481913809367
0.19540091839658,0.940674217803521
0.196955996427201,0.942154958558506
0.197343768129546,0.942654948943306
0.197482722476624,0.942770331339799
0.197598631711342,0.943001096132783
0.197857495627417,0.943116478529276
0.198167428196738,0.943501086517583
0.198481314356449,0.943770312109399
0.19860518164479,0.943924155304722
0.198703331539083,0.944001076902383
0.198882217962826,0.944231841695368
0.199153842772338,0.94430876329303
0.199271389786513,0.944481836887768
0.199455213869404,0.944577988884845
0.200328939201899,0.945616430453276
0.200862812337645,0.946327955231646
0.201103088999331,0.946462568027554
0.201692705184678,0.947058710409431
0.20179634759414,0.947135632007092
0.202825763513053,0.9480202303802
0.202987540222312,0.948154843176108
0.203377056862085,0.948539451164416
0.203582605868617,0.948674063960323
0.203806674725943,0.949000980750385
0.204281981197064,0.949347127939862
0.20444373861382,0.949558662333432
0.204559998748411,0.949635583931093
0.204916164269993,0.94998173112057
0.205206937708279,0.950270187111801
0.205394213904835,0.950462491105955
0.205514207513078,0.950616334301278
0.205656043369171,0.950770177496601
0.205701012793761,0.950866329493678
0.206562945890369,0.95169323666854
0.207451637904914,0.952423991846325
0.207802769846941,0.95290475183171
0.208009612796132,0.953097055825863
0.208192946307946,0.953270129420602
0.208363527233967,0.953423972615925
0.208672001779169,0.953750889405987
0.208843881660596,0.954000884598387
0.209926280540353,0.954866252572079
0.210388456741458,0.955308551758633
0.210736452078227,0.955423934155126
0.211003693302065,0.955712390146357
0.211265866859716,0.955943154939341
0.211347745587857,0.95611622853408
0.211478031346306,0.956212380531157
0.211821806627003,0.956770062114203
0.212075934341114,0.956904674910111
0.212274428555403,0.957154670102511
0.213229082827601,0.95782773408205
0.213661118335815,0.958154650872111
0.214126675512676,0.95857771965925
0.214259347057437,0.958654641256911
0.214966750004828,0.959443087632943
0.215486749976625,0.95978923482242
0.215763328473898,0.960096921213066
0.215920807842839,0.960193073210143
0.216133179699908,0.960404607603712
0.216308018544166,0.960616141997281
0.216505324873344,0.960712293994358
0.21729301550059,0.961366127574482
0.217660672671565,0.961827657160451
0.218261297434678,0.962346877944666
0.21839909807589,0.962443029941743
0.218901186863986,0.962866098728882
0.219640398282544,0.963346858714267
0.220030123468721,0.963712236303159
0.220203928175911,0.963904540297313
0.220849946009289,0.96450068267919
0.220931889054831,0.964596834676267
0.221090317729432,0.96471221707276
0.221359594447077,0.964866060268083
0.22163683920119,0.965173746658729
0.222459224073884,0.965827580238852
0.222751323716831,0.966116036230083
0.222904655951234,0.966192957827745
0.223010753503334,0.966269879425406
0.223537961264864,0.966750639410791
0.223704681899996,0.96696217380436
0.223884000147578,0.967327551393253
0.224033365215161,0.96742370339033
0.224675335242916,0.967866002576884
0.22487077433974,0.967942924174545
0.225152453354327,0.968115997769284
0.225400771176465,0.968212149766361
0.225642297535881,0.96842368415993
0.225832350169467,0.968596757754669
0.226059008123832,0.968731370550576
0.226171608528692,0.968808292148238
0.22644120163205,0.969019826541807
0.226806982437268,0.969346743331869
0.227032496007495,0.969539047326023
0.227116538073787,0.96967366012193
0.227234855892561,0.969769812119007
0.22755131778008,0.969981346512577
0.227944918132939,0.970250572104392
0.228269798628821,0.970596719293869
0.228576692429302,0.970712101690361
0.228953591346037,0.971000557681592
0.229175603818062,0.971096709678669
0.229298224251031,0.971231322474577
0.229531689848966,0.971327474471654
0.229825326229981,0.971558239264639
0.230178004557494,0.971962077652362
0.230321326722774,0.972154381646516
0.230470668001834,0.972250533643593
0.235952748429687,0.975962000730763
0.236096234877694,0.97605815272784
0.236308846315682,0.976192765523748
0.236494977913797,0.976346608719071
0.236749696298319,0.976596603911471
0.236945063497539,0.976750447106794
0.237293080878901,0.976961981500363
0.2374650554929,0.977135055095102
0.238977449265827,0.978115805465287
0.239023520878651,0.978192727062948
0.239256012491398,0.978288879060025
0.239540831021467,0.978404261456517
0.240618097229857,0.979135016634302
0.241161424172012,0.979461933424364
0.242001983971505,0.979942693409749
0.242133744283599,0.980038845406826
0.242250289547163,0.980115767004487
0.243076288445988,0.980673448587533
0.243190499732677,0.98076960058461
0.243455970642295,0.980904213380518
0.243702521876355,0.981096517374672
0.244027755661327,0.981288821368826
0.244536665875048,0.981634968558303
0.244864792522721,0.981750350954795
0.245238376314176,0.981923424549534
0.245391056953685,0.982019576546611
0.248125932823789,0.98369262129575
0.248264426016795,0.983827234091657
0.248515374272468,0.98394261648815
0.248780422312131,0.984077229284057
0.249367916088522,0.984481067671781
0.249633520407245,0.984577219668858
0.250205264099629,0.984827214861258
0.250445248202291,0.984961827657165
0.250774819204141,0.985211822849565
0.250941322065368,0.985307974846642
0.251562515153048,0.985577200438458
0.251786160050337,0.985654122036119
0.25206328455756,0.985788734832027
0.252356144284801,0.985904117228519
0.252542930984756,0.986077190823258
0.253095985144623,0.986461798811566
0.253295279705032,0.986596411607473
0.253541622608807,0.98669256360455
0.253807008394265,0.986884867598704
0.254130563998092,0.987019480394612
0.25470430670268,0.987307936385843
0.254948493398468,0.98740408838292
0.255097747909101,0.987538701178827
0.255399592894955,0.987750235572397
0.255574587886221,0.987865617968889
0.255886398218828,0.987942539566551
0.256004664437256,0.988038691563628
0.256122914254431,0.988115613161289
0.256141862650202,0.988192534758951
0.256741972937586,0.988327147554859
0.256879316110934,0.988442529951351
0.257100247644404,0.988557912347843
0.258198419495445,0.989057902732643
0.258548914044144,0.989230976327382
0.259000597146114,0.989423280321536
0.260212871801586,0.990077113901659
0.260611177104308,0.990327109094059
0.260842297934709,0.990500182688798
0.261117521811874,0.990634795484705
0.261707949554517,0.990827099478859
0.261984952579359,0.990961712274767
0.262185766388622,0.991038633872428
0.262490613576232,0.991211707467167
0.262871088763087,0.991384781061905
0.263250180650418,0.991557854656644
0.263564299597314,0.991692467452552
0.264061836870074,0.991807849849044
0.264326902825916,0.991923232245536
0.264362737400194,0.991980923443783
0.26458971402806,0.992077075440859
0.265252254896794,0.992442453029752
0.265500845790374,0.992557835426244
0.265631680651478,0.992653987423321
0.265845527775392,0.992807830618644
0.266190423641866,0.992923213015137
0.266752799392185,0.993115517009291
0.267023156892336,0.993211669006367
0.267470334229571,0.993442433799352
0.267716882395768,0.993557816195844
0.268256303715616,0.993846272187075
0.268640361079878,0.993961654583568
0.268911790394527,0.994038576181229
0.268960748950323,0.994096267379476
0.269240587157411,0.994192419376552
0.269977531145907,0.994500105767199
0.270096199596883,0.994615488163691
0.270512755578418,0.994807792157845
0.271456999130676,0.995096248149076
0.271722051419526,0.995192400146153
0.272469904797476,0.995500086536799
0.273501517495423,0.996076998519261
0.273866791074712,0.996173150516338
0.273918661336605,0.996230841714584
0.274594371154606,0.996346224111076
0.274656408042641,0.996403915309322
0.274971461314536,0.996500067306399
0.275510840244818,0.996692371300553
0.275893782133907,0.996846214495876
0.27599672010498,0.996961596892368
0.276836708859796,0.997250052883599
0.277732536847796,0.997634660871907
0.278533645378901,0.997846195265476
0.279151855488459,0.998096190457876
0.279431995203779,0.998192342454953
0.279911650792487,0.998461568046769
0.280878006730702,0.998730793638584
0.281116617702458,0.998865406434492
0.281627987955757,0.999019249629815
0.281998186979424,0.999173092825138
0.282427176954756,0.999346166419877
0.283346541219314,0.999673083209939
0.283406917600341,0.999730774408185
0.283776105261414,0.999846156804677
0.28384794481445,0.999884617603508
0.28454233664438,1


==> figs/data/pe_ecdf/elmax83_case_A_ecdf.csv <==
x,F
0,0
0.000193888392593822,0.00360680139692038
0.000359929115411717,0.00501898818724911
0.000857552715210153,0.00517165702944666
0.00105063782205539,0.00566783076658917
0.00131099951474178,0.00688918150417051
0.00209034758601168,0.00999980916394771
0.00323313309085882,0.0157058071410852
0.00351481957675426,0.0167363218259198
0.00365870345485586,0.0175760004580072
0.00390218894087502,0.0187782675903139
0.00418616436304231,0.0202477051964662
0.00527334003812108,0.0267742982004171
0.00860727367959124,0.0421747676571065
0.00893443337359523,0.0438922921318297
0.00927469128760006,0.0455334821854545
0.009528877329114,0.0469647525810573
0.00974116631313571,0.0481861033186384
0.0114773637235834,0.0567737256922574
0.0146082488074784,0.072574950859714
0.0150915639757263,0.0752466555981723
0.0154359285460524,0.077174099730918
0.0157507135132955,0.0788534569950921
0.0159749121653305,0.0798267208641019
0.01631750236581,0.0818304994179457
0.0165576895835593,0.0831472681819003
0.0170955941856434,0.0860861433942051
0.0172953331370513,0.0871166580790388
0.0191070657025865,0.0973263869010041
0.0196944845087459,0.100875937482099
0.022392741427935,0.116925249518125
0.0295708358187976,0.157993168069284
0.0299752258198931,0.160130531860051
0.0301243009013277,0.16081754164994
0.0303039516053911,0.161771721913675
0.0351906645809055,0.18635140550749
0.0356022200496859,0.188355184061334
0.0359336969076682,0.190034541325507
0.0369670543004665,0.194786359038907
0.037813300694733,0.198946584988792
0.0385638489931053,0.202286215911865
0.0404024782840484,0.211217343180424
0.0410607098925799,0.21465239212987
0.0426961959418848,0.222591171924145
0.0430330453039538,0.224461365241066
0.0435534178987813,0.226636896242381
0.043751346643593,0.227743745348314
0.0458617893777307,0.236922959485443
0.0481245949079976,0.247495276807625
0.0486260414160198,0.249518138966742
0.0489284433388999,0.250911242151795
0.0494210597446578,0.252934104310913
0.0500346422095814,0.255529474628272
0.0526397400030827,0.265834621476609
0.052846256925301,0.26669338371397
0.0530915614783332,0.267723898398804
0.053470571300168,0.269136085189132
0.0537345048399389,0.270395603137262
0.0542902685333957,0.272571134138577
0.0544811232546007,0.273277227533741
0.0578201856352796,0.286616667620754
0.0581632882605734,0.288028854411081
0.0584969965021298,0.289383790385584
0.0598337739395609,0.294345527757005
0.0612653549113509,0.299898856891941
0.0614787092210187,0.300757619129303
0.0617912640112106,0.301807217419411
0.0697530364157848,0.331291387568814
0.0699298069918746,0.331863895727055
0.0705018350548472,0.333944008701996
0.0708987550645248,0.335279861071225
0.0712845479807349,0.336768382282651
0.0718842323607884,0.338867578862868
0.0724810855552791,0.340928608232535
0.0744722958662478,0.347951374973622
0.0746442930337221,0.348657468368786
0.0749237857309686,0.349687983053619
0.078754935322652,0.363447262456674
0.0809802545393148,0.371080704566552
0.0811801792154581,0.371634129119518
0.0815976799934983,0.373046315909846
0.0818476826836303,0.373924161752482
0.0836583137904694,0.380221751493131
0.084030501782707,0.381385851414887
0.0847743583497951,0.383962138126971
0.0853195608543269,0.385698746206968
0.0855968680262158,0.386729260891802
0.0857977959259248,0.387282685444768
0.0872059529104268,0.391996335947617
0.0889223304056705,0.398045838819695
0.0891277846112191,0.398656514188486
0.0896073287865309,0.400183202610461
0.0898704278051603,0.401003797637273
0.09016708524002,0.402091563137931
0.0906725336034981,0.403885422033752
0.0912214865174548,0.405793782561221
0.091742959220217,0.407587641457043
0.0926257407866635,0.410507433064071
0.0929041634699121,0.411557031354179
0.0939730658309863,0.414896662277251
0.0941754498946372,0.415564588461865
0.0947452763376231,0.417377530962961
0.102252268082776,0.442243468635888
0.102635679668397,0.44367473903149
0.103475559315113,0.446766283085991
0.104057150329666,0.448617392797636
0.104400878221253,0.449552489456096
0.104746858047846,0.450773840193677
0.104931486723387,0.451327264746643
0.105742285593873,0.453903551458726
0.106305461595742,0.455735577565097
0.106920312361488,0.457548520066193
0.10713603209216,0.458407282303554
0.107328272384045,0.459056124882894
0.107850347726314,0.460773649357616
0.108630130349696,0.463101849201129
0.108959262669495,0.464208698307061
0.109251721776645,0.464991126123324
0.110779954997914,0.469952863494745
0.111666160354404,0.472662735443751
0.111947954604264,0.473750500944409
0.112161088180803,0.474475677944847
0.115071915985819,0.483941146161096
0.115638360968718,0.48619301158351
0.115766131090618,0.486651018110102
0.117468551216561,0.492376099692511
0.117652760760012,0.493139443903498
0.11851605947437,0.495677563405033
0.119676606245631,0.499036277933379
0.119973807416476,0.499990458197114
0.120215371454508,0.50058204996063
0.12058839551457,0.501994236750959
0.128906684514502,0.526974676055565
0.130246429909399,0.531115818400179
0.130650134276275,0.532222667506112
0.132163252724219,0.536630980324573
0.132390024117518,0.537279822903913
0.132781254587844,0.538214919562374
0.13298509277654,0.538768344115341
0.133371236162853,0.539856109616
0.134288800852482,0.542527814354461
0.1364639244359,0.548691818858195
0.136863530604096,0.549836835174678
0.137308538083865,0.551249021965007
0.13765290739153,0.552222285834018
0.138026827086891,0.55340546936105
0.138602365353332,0.5551039102305
0.138948800221103,0.555924505257313
0.140506758041085,0.560657239365443
0.1411132208243,0.562374763840168
0.14162582079628,0.563996870288519
0.142355439964156,0.566172401289837
0.142931066318751,0.568004427396209
0.143357616936955,0.569512032212912
0.143590120638114,0.570065456765879
0.143848612129016,0.570943302608516
0.144187657125617,0.571859315661702
0.144352734879971,0.572431823819944
0.145055050476892,0.574416518768514
0.146957634738527,0.579836262666535
0.147893814930249,0.582355298562797
0.148512480657081,0.584110990248071
0.149334319799008,0.58649644090741
0.149930624919135,0.587984962118838
0.150146172257575,0.588595637487629
0.153895918816117,0.599225205625646
0.154036586501484,0.599625961336416
0.154197119389842,0.600255720310482
0.154420965269334,0.600656476021251
0.156018648749803,0.605255624892458
0.158195313754234,0.611400545790916
0.158821868012232,0.613022652239267
0.159056488017451,0.613728745634431
0.159533718991726,0.614931012766739
0.166074779622616,0.631228411671348
0.166280709960161,0.631667334592667
0.168455215717572,0.636991660464312
0.168810073339028,0.637907673517499
0.169065623312558,0.638442014465191
0.170976361504231,0.643174748573321
0.173393665328056,0.649453254708703
0.173703451586589,0.650063930077494
0.17746618630556,0.658689719661666
0.177791723158301,0.659281311425182
0.178086544536775,0.660006488425621
0.178852999632122,0.661666762084522
0.182998334329627,0.671113146695506
0.183467279403372,0.672029159748692
0.185287400420681,0.676151218488032
0.186088931075236,0.677811492146932
0.186533184761036,0.678842006831767
0.18799174384137,0.682391557412864
0.188545978351576,0.683765576992644
0.18874097075747,0.684109081887589
0.188984387523727,0.684567088414181
0.189751028972328,0.686036526020335
0.190116325488405,0.686838037441873
0.190394178265931,0.687353294784291
0.192277303349482,0.690979179786487
0.192576580351866,0.691456269918355
0.193335743261557,0.692963874735057
0.193689053569526,0.6934600484722
0.203916438226789,0.713230663536806
0.204137540269235,0.713726837273949
0.204664174631866,0.714719184748234
0.205292168849744,0.716016869906914
0.205885042897059,0.7169328829601
0.206604333855768,0.718154233697682
0.207045247488464,0.71903207954032
0.210323399699929,0.724833495543832
0.212716122432445,0.728974637888445
0.213410865254002,0.730062403389104
0.215672674171756,0.734089044102069
0.216808459611099,0.735901986603168
0.220318186911785,0.741798820633055
0.2213632364599,0.743669013949977
0.221969664692853,0.744661361424262
0.224557990975938,0.748420831663381
0.226733086052742,0.751607793744259
0.227342653646578,0.752619224823819
0.227676604657081,0.753191732982061
0.231682390756626,0.759412988301619
0.231904160901494,0.759832827617663
0.233976206491579,0.763286960172387
0.234540159070263,0.764202973225574
0.234681886164507,0.764451060094145
0.236543813481431,0.767275433674804
0.240130802149983,0.772809679204472
0.241357000815022,0.774527203679197
0.241915568697695,0.775309631495461
0.242297234885386,0.775805805232603
0.243298388838244,0.777332493654581
0.244956002707388,0.779603442682273
0.245745154678349,0.780614873761833
0.246010784725225,0.780901127840954
0.24789414080852,0.783420163737217
0.248340212486631,0.784049922711283
0.249300237909966,0.785347607869963
0.249863282627991,0.786091868475678
0.251581275591249,0.788381901108644
0.252013798714306,0.788992576477435
0.253358354095944,0.790958187820731
0.253745855796301,0.791378027136775
0.255001231038211,0.793343638480071
0.255258641896259,0.793629892559192
0.256041286527067,0.794927577717873
0.256301509918542,0.795366500639192
0.256467603071229,0.795824507165785
0.25692581757466,0.796416098929301
0.258432718822754,0.7982290414304
0.25886782093261,0.798687047956993
0.259523713672279,0.799431308562707
0.259925001420107,0.799984733115674
0.260251723763934,0.800385488826443
0.260909925409474,0.801110665826883
0.261315782679945,0.801511421537652
0.261876168741201,0.802255682143366
0.262917476828302,0.803553367302047
0.263121009193965,0.803839621381168
0.263838705580302,0.804641132802706
0.264858845849582,0.805881567145563
0.265240572709105,0.806205988435234
0.265465454867414,0.806606744146003
0.265805922158781,0.806969332646222
0.268020664843935,0.809736455411057
0.268754904677649,0.810614301253694
0.269075125446448,0.810957806148639
0.269425143315544,0.811224976622485
0.270269849278724,0.812408160149518
0.27054969542351,0.812675330623364
0.270880343720401,0.813076086334133
0.271906193463459,0.814106601018968
0.272245406388955,0.814621858361386
0.272812426473025,0.8153661189671
0.273517899634629,0.816072212362265
0.276840901120553,0.820499608786
0.277223882987574,0.820881280891494
0.277716053188646,0.821262952996989
0.278309809802457,0.822026297207978
0.278624654241815,0.822350718497648
0.278865020305696,0.822598805366219
0.279132286523951,0.82288505944534
0.27974546779686,0.823438483998307
0.280089451486363,0.823896490524901
0.280522849114634,0.824316329840945
0.281415085308127,0.825213259288857
0.282477584032957,0.826377359210615
0.283756842593975,0.827942214843142
0.284297554515894,0.82838113776446
0.286079656725536,0.830499417949955
0.286345078565855,0.830671170397427
0.287299124710149,0.831701685082262
0.287806476377525,0.832369611266877
0.288451644825547,0.832923035819844
0.288967401455618,0.833438293162262
0.290837856430107,0.835594740558306
0.291061787205746,0.835747409400503
0.291474602403963,0.836205415927097
0.291814871397043,0.836758840480063
0.292793222268148,0.837827522375448
0.293401344593438,0.838457281349514
0.293942509689716,0.839182458349953
0.294301134925959,0.839583214060722
0.294817998134969,0.840174805824239
0.295059581372173,0.840499227113909
0.295669939081409,0.841262571324898
0.296290175707473,0.842025915535887
0.296516256486067,0.842331253220282
0.29679247369884,0.842674758115227
0.29771543392265,0.843514436747315
0.29837240433992,0.844125112116106
0.298692312596231,0.844468617011051
0.299542640809513,0.845441880880062
0.29987507432842,0.845728134959183
0.300327518954718,0.846033472643579
0.301355569341629,0.847140321749512
0.301735354689499,0.847598328276106
0.302441460650599,0.848132669223798
0.303075273227625,0.848686093776765
0.303448245032001,0.849105933092809
0.303995675568376,0.849773859277424
0.306529841176783,0.852197477147314
0.307667982675463,0.853304326253248
0.31268068633969,0.858304230835225
0.312940931700105,0.858456899677423
0.313344477969232,0.858991240625115
0.31400698986881,0.859716417625555
0.314268640814025,0.8599835880994
0.315745587342835,0.861414858495005
0.31655904463033,0.862254537127092
0.316871105006919,0.862521707600939
0.317177519346492,0.86276979446951
0.317768518330964,0.863533138680499
0.31914330064438,0.864811740233905
0.31969382539035,0.865307913971048
0.320399053349198,0.865899505734564
0.321861406354432,0.867178107287971
0.322950703954048,0.868055953130608
0.323545214811908,0.86862846128885
0.324323259558256,0.869353638289289
0.325409540288036,0.870136066105553
0.326212117918895,0.870975744737641
0.326732448330839,0.871452834869509
0.329186786189033,0.873513864239179
0.330314024974195,0.874468044502915
0.330726149620787,0.874830633003135
0.332806070019619,0.876758077135881
0.333300208636151,0.877101582030826
0.334767036325491,0.878590103242254
0.335284275811356,0.878838190110825
0.33560261487844,0.879105360584671
0.336774355843535,0.880307627716978
0.337221107179163,0.880632049006648
0.337528473529135,0.880918303085769
0.337800075015528,0.881242724375439
0.338240027859234,0.881509894849285
0.339506783187453,0.882750329192142
0.339901275751679,0.88318925211346
0.340395317845363,0.883532757008405
0.340739689640426,0.883819011087526
0.341521607918252,0.884277017614119
0.342001364230256,0.884620522509064
0.342275739591936,0.884906776588185
0.342577535603729,0.885193030667306
0.343048204406197,0.885689204404448
0.34370147574703,0.886013625694118
0.344099999668375,0.886452548615437
0.346918317112923,0.888666246827304
0.347323686779405,0.888971584511699
0.347591799416621,0.889219671380271
0.349629763055657,0.890822694223347
0.350384608245531,0.891452453197413
0.352908676506732,0.893437148145983
0.354721387482431,0.894887502146862
0.355742425954769,0.895784431594773
0.356305919463126,0.896299688937191
0.356817814899805,0.896776779069059
0.357344060155903,0.897177534779828
0.357973257673953,0.897597374095871
0.358429942494472,0.897998129806641
0.360357699814309,0.899715654281365
0.360852452155055,0.899944657544662
0.361701891614818,0.900669834545101
0.362223429638256,0.901127841071694
0.364008243886117,0.902387359019825
0.365226943936991,0.903265204862463
0.366170960031178,0.903856796625979
0.367362297747276,0.904734642468616
0.367638682091794,0.905001812942462
0.36854490276555,0.905784240758725
0.369017758143932,0.905994160416747
0.36959388216416,0.906471250548615
0.370245992235249,0.906929257075208
0.370903449698239,0.907368179996527
0.371819373832273,0.907997938970592
0.372168508828559,0.90815060781279
0.375364652213424,0.910383389629932
0.377508888517855,0.912177248525755
0.377895165532523,0.912387168183777
0.378668623327269,0.913016927157843
0.378998208279127,0.913265014026414
0.379317437585404,0.913474933684436
0.379980821737718,0.914142859869051
0.38067831571938,0.914639033606194
0.381469972341828,0.915154290948611
0.38551446642703,0.917883246502896
0.385978775339417,0.918112249766192
0.386325224566605,0.918341253029489
0.387750392184705,0.919200015266851
0.38870854702922,0.919791607030368
0.389445036146902,0.92032594797806
0.390360759542046,0.920803038109927
0.392819070441608,0.922386977347729
0.393312918644924,0.922654147821575
0.393677688240247,0.922978569111245
0.39568434804818,0.924486173927948
0.396982484662296,0.925287685349486
0.398096301815553,0.925993778744651
0.398943121306754,0.926680788534541
0.40261338466867,0.929047155588606
0.403522297540823,0.929600580141572
0.405281952678016,0.930707429247506
0.405808273305708,0.930860098089704
0.406651358958505,0.931375355432121
0.407059645558873,0.931718860327066
0.40908568869919,0.932844793038274
0.409845842518269,0.933340966775417
0.410590274213221,0.933932558538933
0.411039204464345,0.934180645407505
0.41129396123754,0.934352397854977
0.41245308832951,0.934982156829043
0.412791833020446,0.93517299288179
0.412872474451006,0.935287494513438
0.413221888100441,0.935440163355636
0.413687374308394,0.935764584645306
0.414230599964026,0.93618442396135
0.416198102788012,0.937272189462009
0.418782362875622,0.93885612869981
0.419358171156612,0.93921871720003
0.420807924601461,0.940134730253216
0.422146929012106,0.94087899085893
0.422686656850736,0.941165244938051
0.424069946228361,0.941966756359589
0.426706619990886,0.943302608728819
0.427699930128994,0.943970534913434
0.428173983188617,0.944142287360906
0.428734890347082,0.944409457834752
0.433350799087382,0.946966660941564
0.433728080700494,0.947195664204861
0.443859165979315,0.952653575313429
0.444222855068973,0.952844411366176
0.444830156819896,0.953168832655847
0.44517085682565,0.953340585103319
0.445671168197306,0.953550504761341
0.446753969281514,0.954180263735407
0.44706279734061,0.954390183393429
0.448404702989069,0.95496269155167
0.448739306835656,0.955134443999142
0.449230741433911,0.955363447262439
0.449707840657342,0.955687868552109
0.450397004138114,0.956031373447054
0.450905852985867,0.956203125894526
0.452129946334355,0.956871052079141
0.456115217122251,0.958951165054085
0.45749396384845,0.959619091238701
0.458671460722204,0.960210683002217
0.459355062176866,0.960439686265513
0.460166842742164,0.960725940344634
0.460919582226648,0.961164863265952
0.462285017972567,0.961718287818919
0.463607383576661,0.962367130398259
0.464134112782548,0.96265338447738
0.464625811016457,0.962844220530128
0.465059138277548,0.963092307398699
0.465541361987297,0.963244976240896
0.466029347421067,0.963416728688369
0.466652106088302,0.963722066372764
0.467121595744296,0.96402740405716
0.46771084935104,0.964313658136281
0.468053839762654,0.964485410583753
0.468815636182205,0.964790748268148
0.469947310457387,0.96536325642639
0.470359283127853,0.965515925268588
0.475522937319087,0.967996793954301
0.476287853120235,0.968168546401773
0.47685528102868,0.968416633270344
0.477469992348018,0.968607469323091
0.477966104223088,0.968931890612762
0.478710911500908,0.969179977481333
0.479027240815951,0.96937081353408
0.481440907744587,0.970401328218915
0.483120208006566,0.970992919982431
0.483852467295383,0.971317341272101
0.484230402416646,0.971489093719574
0.484438081008299,0.971584511745947
0.484901841024631,0.971737180588145
0.485266658858976,0.971966183851442
0.486094337703827,0.972309688746386
0.487207109346107,0.972748611667705
0.488181530273008,0.973302036220672
0.488859384273344,0.973492872273419
0.489776657618261,0.973931795194737
0.492214343229374,0.974905059063748
0.49456716706693,0.975725654090561
0.495000253250357,0.975878322932758
0.49577753045579,0.976240911432978
0.496360956402438,0.976450831091
0.505347790467145,0.979847712829899
0.506074124662505,0.980076716093196
0.507596116823886,0.980515639014514
0.511720667079976,0.982080494647041
0.512539036828705,0.982271330699788
0.512605267945899,0.982385832331437
0.513270726831967,0.982557584778909
0.514149379457653,0.982939256884403
0.514701883731285,0.983206427358249
0.515989848568239,0.983664433884843
0.516774950517186,0.983893437148139
0.525132748932966,0.986507891070775
0.526747360825809,0.987023148413193
0.527275653993224,0.987233068071215
0.527924175255509,0.987500238545061
0.528712695135637,0.987671990992533
0.529062671970364,0.987843743440006
0.529804341654007,0.988015495887478
0.53175393900143,0.988530753229895
0.533283670095191,0.989084177782862
0.534018116536487,0.989294097440884
0.534990588348885,0.989446766283082
0.53560858208679,0.989618518730554
0.53635702494704,0.989847521993851
0.536846074506134,0.990019274441323
0.541465308872242,0.991336043205279
0.5460638662612,0.992500143127036
0.547161096197747,0.992767313600883
0.54781573726722,0.993034484074728
0.548464267555861,0.993206236522201
0.548986450524587,0.993377988969673
0.550120311836695,0.993587908627695
0.551737274404653,0.99393141352264
0.553059753870482,0.994217667601761
0.554597989500677,0.994465754470332
0.555340757376198,0.994732924944178
0.555916733269164,0.9949428446022
0.556800819510593,0.995133680654947
0.557960834714225,0.995362683918244
0.559692634639936,0.995706188813189
0.566480967324573,0.997156542814067
0.567536182800108,0.997309211656265
0.569386874176792,0.997709967367034
0.569870779783612,0.997862636209232
0.571750994366836,0.998206141104177
0.582149153294664,0.999923665578901
0.583266713040146,1


==> figs/data/pe_ecdf/elmax83_case_B_ecdf.csv <==
x,F
0,0
0.00115426168567012,0.00406480792351349
0.002446892444115,0.00906471250548702
0.00337897958338385,0.012728764718231
0.00466791066407968,0.017327913589436
0.00631715912628295,0.0236445869353643
0.0083279677495165,0.0313925306768965
0.0159708657393658,0.0614873761951111
0.0168070041632644,0.0653995152764253
0.0185926144591111,0.0747504818610301
0.019349302417484,0.0785290357054222
0.0209870502474399,0.0879563367111258
0.0241817227341397,0.10602851090627
0.0252312126978129,0.11215434819945
0.0273229387646152,0.123776263811743
0.0284238897026459,0.12980668307855
0.0345602514399923,0.161943474361148
0.0358553488875124,0.168412816549272
0.0365629574468231,0.172019617946191
0.0382452311520369,0.179901146924642
0.0400706287973422,0.188240682429686
0.0421012136562791,0.197381729356266
0.0431826116532434,0.202171714280216
0.044052410731406,0.205950268124607
0.0469376885976178,0.219003454132501
0.0516271547330023,0.241331272303897
0.0575747933499091,0.273468063586488
0.0589037832419343,0.279746569721863
0.0602801923211089,0.286215911909985
0.061144041489495,0.290185301807122
0.062245213135192,0.295108871967993
0.0631778150771343,0.299211847102052
0.0750480248402674,0.348046792999996
0.0836743062103729,0.381099597335766
0.0867983377344066,0.392874181790253
0.0885672377155595,0.399343523978374
0.0907460865227918,0.407110551325175
0.10160791576547,0.443808324268413
0.103087989040636,0.448789145245108
0.105822800506683,0.457720272513665
0.106851227826404,0.460926318199814
0.108648213292082,0.46676590141387
0.109240895673296,0.468750596362439
0.112324263421685,0.478597736684181
0.113053029494189,0.48083051850132
0.132480575082473,0.538882845746989
0.134476048604991,0.544130837197537
0.135911973099616,0.547680387778635
0.137210191776464,0.550905517070063
0.140053393129444,0.557355775652916
0.14113004200654,0.559454972233135
0.143371448435596,0.563977786683244
0.146057545704153,0.569187610923242
0.146715454546364,0.570370794450274
0.152330788564889,0.579378256139941
0.158005020129944,0.586763611381256
0.159672481522295,0.588633804698179
0.166185476349036,0.594168050227847
0.167522317967081,0.594759641991363
0.169601282257657,0.595084063281034
0.17357411778734,0.595694738649824
0.176587921669742,0.596171828781692
0.179538811230559,0.596668002518834
0.182868767354863,0.597106925440152
0.187235390452732,0.597793935230043
0.191160873722451,0.598423694204109
0.199040413600837,0.599625961336415
0.208097650192965,0.60101906452147
0.210859743365247,0.601419820232239
0.216212759661737,0.602278582469602
0.226765634943056,0.603881605312678
0.245252052263654,0.606763229709161
0.24828777873074,0.607144901814655
0.249613271487307,0.607412072288501
0.255343471317022,0.608289918131137
0.263072622801248,0.60947310165817
0.265749384637644,0.609854773763664
0.269252045290939,0.610427281921906
0.271891291942816,0.610828037632674
0.275226055208512,0.611324211369817
0.459016552445878,0.6394916127553
0.462275600968935,0.63985420125552
0.473802079108454,0.641132802808926
0.479377673132855,0.641705310967168
0.488000001591552,0.642506822388706
0.493099710120974,0.64292666170475
0.533284655205024,0.645331195969364
0.751411495354914,0.649167000629582
0.758007596016744,0.649930344840571
0.802918188282039,0.654090570790459
0.805540368520111,0.654911165817272
0.815837550905565,0.657086696818589
0.818688362365942,0.657582870555732
0.830703524757296,0.659510314688479
0.838706096891932,0.660636247399687
0.849737983312749,0.662086601400565
0.853036558968713,0.663002614453752
0.853970574762909,0.66412854716496
0.855790885992973,0.66513997824452
0.858653776158627,0.666036907692432
0.860580371101448,0.666685750271772
0.864461558357078,0.667773515772431
0.876607854246989,0.669987213984298
0.880274377802022,0.670578805747814
0.883380010093868,0.671265815537704
0.887535128022288,0.672105494169791
0.889892715342249,0.672410831854187
0.893543938893959,0.673097841644076
0.894175785501235,0.674071105513088
0.897302094136993,0.67590313161946
0.90725042266503,0.679395431384734
0.912767700093676,0.680445029674843
0.920244544540145,0.681456460754402
0.923723153744331,0.681952634491545
0.932791046280813,0.683326654071325
0.944596954410666,0.684109081887589
0.958518244095047,0.684796091677478
0.969944094823543,0.685330432625171
0.988062249133899,0.685902940783412
1.00710455740607,0.686532699757477
1.10389266246325,0.689185320890664
1.17365858176809,0.690215835575498
1.21849582325523,0.690902845365388
1.28859489009419,0.691933360050222
1.30496416435064,0.692429533787365
1.3181959155665,0.692868456708684
1.33773365969243,0.693517299288024
1.34983791091477,0.693937138604068
1.36578500293956,0.69447147955176
1.47189395931051,0.698078280948681
1.48497885829619,0.698517203869999
1.50790836242648,0.699280548080988
1.56210277537703,0.701131657792635
1.57681506485422,0.701608747924503
1.59504057210761,0.702238506898569
1.66772496741863,0.704566706742085
1.77967447916009,0.706551401690655
1.78008707589895,0.707543749164941
1.78145027209306,0.70859334745505
1.78491878887612,0.710043701455929
1.78861085712518,0.711188717772411
1.7912781621744,0.712142898036148
1.79439830135167,0.713173412720982
1.82928389612685,0.716379458407134
1.84310889555224,0.717429056697243
1.84879717306877,0.717867979618562
1.88703031033363,0.719471002461638
1.9603888657043,0.720616018778121
2.00137036271308,0.721856453120977
2.0486479091771,0.723535810385152
2.07647946616873,0.724528157859437
2.09155304508598,0.725062498807128
2.11158407829457,0.725768592202293
2.13920275424854,0.726780023281853
2.15422420792586,0.727314364229545
2.24965836686824,0.730749413178994
2.26503151412707,0.731302837731961
2.27957430743197,0.731837178679652
2.30614306992704,0.732772275338114
2.31401516292884,0.733058529417234
2.42718727304079,0.736016488234815
2.49883773382616,0.737256922577672
2.54772019350775,0.738115684815035
2.61837714803471,0.739337035552617
2.67730614792092,0.740367550237451
2.6925144402827,0.740844640369319
2.69322508573015,0.742046907501626
2.69522063157427,0.74376443197635
2.70267656505756,0.745252953187778
2.73117492018777,0.748382664452832
2.74379522676892,0.749413179137666
2.75354592326477,0.75015743974338
2.7664721088666,0.751073452796567
2.77811651639857,0.751855880612831
2.79921209628735,0.753191732982061
2.80733887058029,0.753668823113928
2.81908659379294,0.754355832903818
2.86314625071014,0.756970286826455
2.91188032086994,0.7590503998014
2.9255599751053,0.759718325986015
2.95655008387432,0.760977843934146
2.97000316846623,0.761493101276564
3.00226190103125,0.76277170282997
3.0201922134654,0.763477796225135
3.05069030295742,0.764680063357441
3.05567103563917,0.764889983015464
3.07173534973436,0.765500658384255
3.07901964089236,0.76580599606865
3.16595668286291,0.769145626991726
3.18996218054661,0.76988988759744
3.20335124869384,0.770347894124034
3.22280069962089,0.770996736703374
3.28551387288771,0.772847846415022
3.31596346570323,0.776511898627768
3.32528826869599,0.777332493654581
3.33768514503253,0.778343924734141
3.35390643908304,0.779584359076998
3.36259026971115,0.780214118051064
3.37001994545415,0.780748458998756
3.37990791688601,0.781416385183372
3.40813200070537,0.783267494895019
3.4181813805847,0.78387817026381
3.4606429766247,0.786912463502491
3.46667247624017,0.787504055266007
3.47248285141522,0.788000229003149
3.47556037016966,0.788305566687545
3.48993691097597,0.789488750214578
3.51139449995047,0.791110856662929
3.5366002992941,0.793000133585126
3.5371612358175,0.793858895822489
3.53965086662655,0.79519474819172
3.54923539999109,0.79754203164051
3.5524345614488,0.798114539798751
3.56092677723224,0.799526726589081
3.56361407366005,0.800347321615894
3.56427396668249,0.801358752695454
3.56576915216395,0.802408350985564
3.57081947273338,0.804622049197431
3.57660696703884,0.806568576935454
3.58159809932431,0.808095265357431
3.6089879349007,0.814221102650617
3.61660332950291,0.815728707467319
3.62056820685259,0.816453884467759
3.6255883653732,0.817369897520946
3.67162964193426,0.826129272342043
3.68584267945076,0.829602488502043
3.68755471726265,0.829984160607537
3.70684052739462,0.833991717715229
3.73552977786086,0.839430545218525
3.73845683945843,0.839812217324019
3.75565854156303,0.842197667983359
3.76634549300766,0.843609854773689
3.77691278485623,0.845022041564018
3.78294419399927,0.845785385775007
3.80344127785243,0.848438006908194
3.80695288958154,0.848819679013688
3.8089479395273,0.849163183908633
3.81184926072804,0.849506688803578
3.81595924753956,0.850021946145995
3.81954154509813,0.850441785462039
3.87834976122861,0.857808057098082
3.90765199568394,0.861605694547752
3.92458662367038,0.863952977996543
3.92882651962209,0.864353733707312
3.94598693030125,0.866128508997861
4.01013835166581,0.872235262685773
4.01617095081208,0.872807770844014
4.02905852354007,0.873952787160497
4.05839170438862,0.87675807713588
4.06483510320386,0.877235167267749
4.07484361070955,0.878036678689287
4.080188539875,0.878437434400056
4.08782361680693,0.879009942558297
4.09824393948616,0.879811453979835
4.10528702594189,0.880383962138077
4.11293236059752,0.880937386691044
4.14204064898226,0.883208335718735
4.14819389533749,0.883666342245328
4.16065855477839,0.884582355298515
4.16735570908545,0.885021278219833
4.18531688744046,0.886242628957415
4.19332097462347,0.886738802694558
4.20312089845102,0.887425812484447
4.21120106529305,0.887941069826865
4.21901587291253,0.888475410774557
4.22614343648343,0.888914333695875
4.2343299354523,0.889505925459392
4.24187855305401,0.889963931985985
4.269953623702,0.891891376118731
4.28052028615376,0.892444800671698
4.28687660075455,0.89301730882994
4.28884591761567,0.894105074330598
4.29623493828183,0.896605026621586
4.30027328933989,0.897769126543344
4.30615582131955,0.899830155913014
4.31685460358483,0.902635445888397
4.33303571563939,0.906833839048835
4.33636231376792,0.907635350470373
4.34614085749978,0.910058968340262
4.35475021188893,0.912215415736305
4.36418334373671,0.915879467949051
4.36763089233589,0.917329821949929
4.36946863088079,0.918379420240038
4.37086814890335,0.919352684109049
4.37156885577837,0.920707620083554
4.37367700178943,0.922921318295421
4.37496724813974,0.924028167401355
4.37567969153474,0.925650273849706
4.37709381952746,0.927348714719156
4.38210660303581,0.930154004694539
4.38958194005571,0.931909696379813
4.46003489837346,0.940974408885303
4.46464443829325,0.94152783343827
4.47106735746378,0.942348428465083
4.47549874463935,0.942863685807501
4.51134354509438,0.947195664204861
4.57155361457649,0.954294765367055
4.65973527585575,0.963302227056721
4.66598922828261,0.963893818820237
4.67445085958993,0.964657163031226
4.68066320133808,0.965191503978917
4.68462600511243,0.965573176084412
4.69098745304739,0.966145684242653
4.69395094598417,0.966431938321774
4.699027935569,0.966928112058916
4.71138559648286,0.968054044770125
4.71471033767897,0.96835938245452
4.98148618422201,0.990420030152093
4.99378956810962,0.991107039941983
5.02677958242854,0.992977233258904
5.03953905591055,0.993702410259344
5.0542399015928,0.99429400202286
5.09357962932887,0.995973359287035
5.16885692394541,1


==> figs/data/pe_ecdf/elmax83_case_C_ecdf.csv <==
x,F
0,0
7.26072792684995e-05,0.00337779813362404
0.000274431529690977,0.00501898818724911
0.000981982920439606,0.00509532260834789
0.0013838631453047,0.00730902082021401
0.00187037886212127,0.00893112726856393
0.0019969995031075,0.00942730100570643
0.00208418000576605,0.00998072555867302
0.00228206014832177,0.0109921566382323
0.00250616716417351,0.0120226713230662
0.00264419169357599,0.0126333466918571
0.00288688847261165,0.0135684433503176
0.00310650433143222,0.014770710482624
0.00364309832539988,0.0174805824316335
0.00389499090111323,0.0186446823533908
0.00415351475895021,0.0202477051964662
0.00450411749685364,0.0221942329344869
0.00475224656897999,0.0234537508826176
0.0054199251896947,0.0273849735692078
0.00574543031069585,0.0286826587278883
0.00615020366565222,0.0305528520448093
0.00624740242524235,0.031010858571402
0.00638699774786233,0.0316215339401933
0.00648958375159547,0.0320795404667862
0.00827005596266783,0.0406480792351296
0.00836454628303263,0.0410679185511731
0.00842551064564989,0.0414114234461178
0.00851603084319508,0.0418694299727111
0.00864249061580691,0.0425182725520514
0.00874598116994929,0.0429953626839188
0.00885287752627262,0.0435869544474345
0.00946548611199494,0.0467739165283101
0.00970980259382848,0.0481288525028143
0.00987318380934776,0.0492357016087472
0.0125223513206494,0.0622316368008244
0.0127627829898249,0.0634911547489547
0.0131375005145742,0.0654185988817
0.0136668571202379,0.0680521364096092
0.0137662150981752,0.0685483101467517
0.0139167013039783,0.0693116543577399
0.0140903386155329,0.0702658346214751
0.0141612306148144,0.0706093395164198
0.0143964305389623,0.071811606648726
0.0145056231210534,0.0724986164386152
0.0145750248090135,0.0729375393599334
0.014665569986775,0.0736245491498226
0.014900709789132,0.0749794851243266
0.0151608100715219,0.0765634243621269
0.0161424853928984,0.0820785862865168
0.0163774636444041,0.0835289402873942
0.016554783774009,0.0845594549722288
0.0166158103935536,0.0849411270777229
0.0167412189486842,0.0856281368676119
0.0178617037779509,0.0925936527928783
0.0179172814475592,0.0928989904772735
0.0180591527372764,0.0938531707410084
0.0182751243168531,0.0951699395049628
0.0184114263198842,0.0960859525581488
0.0185284210141723,0.0967157115322137
0.0186372318429386,0.0975744737695752
0.0187155761031981,0.097975229480344
0.0188414885612851,0.0987576572966069
0.0189713667597309,0.0996164195339684
0.0208070726879843,0.112173431804724
0.020920475621367,0.11280319077879
0.0212980173970236,0.115055056201205
0.0213867905604415,0.115570313543621
0.0218271447591238,0.118795442835046
0.0219651798247287,0.119845041125155
0.0235241393021544,0.129978435526021
0.023879462184919,0.132440220606458
0.0239807448090414,0.133127230396348
0.0240961103138235,0.13390965821261
0.0241787557032009,0.13455850079195
0.0242434827889773,0.13492108929217
0.0250196262307361,0.140512585637657
0.0251304571541549,0.141123261006448
0.0252261210313043,0.141753019980513
0.0253352287086506,0.142420946165127
0.0254586488126545,0.143317875613038
0.0255579880926922,0.1441766378504
0.0257616716037807,0.145779660693475
0.0262228969784821,0.148661285089955
0.0263716152168836,0.149558214537866
0.0270141654970688,0.153317684776982
0.0271826124121337,0.154195530619618
0.0285675496505631,0.163355661151475
0.0286582523957468,0.163737333256969
0.0288770515825463,0.165054102020924
0.0297670423257581,0.171179939314103
0.0298819830041277,0.171905116314542
0.030004330035825,0.172592126104431
0.0302213693219326,0.174061563710583
0.030887970219472,0.17814545523937
0.0309659296831157,0.178603461765962
0.0310355043080719,0.179023301082006
0.0311648019560775,0.179882063319368
0.0312703523768105,0.180511822293433
0.0313176491067266,0.18070265834618
0.0316383176406165,0.182630102478924
0.0323468540629854,0.186733077612984
0.0343604438884557,0.199366424304835
0.0344423566532686,0.199824430831428
0.0364367209238496,0.211885269365039
0.0365832892627393,0.212801282418224
0.037073638611691,0.215492070761957
0.0372074797299582,0.216331749394044
0.0375463662014051,0.218488196790084
0.0376828158650873,0.219175206579974
0.0377997256901819,0.219919467185687
0.0379352791771892,0.2206637277914
0.0380855781593701,0.221579740844586
0.0419083687510491,0.244651819621695
0.0421456073106889,0.246159424438396
0.0424065469660839,0.247552527623449
0.0426244082043694,0.249079216045424
0.0427814194887119,0.24999522909861
0.0434078199614294,0.253602030495528
0.0435287250876615,0.254460792732889
0.0437067180079036,0.255281387759701
0.0441335236952034,0.258468349840576
0.0441953233045078,0.258678269498597
0.0470838231154036,0.275987099482748
0.0472021816713737,0.276559607640989
0.0473041199714055,0.277265701036153
0.0473933064166066,0.277933627220767
0.0474958964424428,0.278487051773733
0.0479442586827334,0.281006087669993
0.0480566139810306,0.281635846644058
0.0481416244027482,0.282112936775925
0.0485442366587001,0.284765557909108
0.0486252932762909,0.285318982462074
0.0488580087310984,0.286826587278775
0.0489591897787924,0.287437262647566
0.0493003401587271,0.289402873990859
0.0495021703906617,0.290643308333714
0.0496031179389682,0.291120398465582
0.049789580680822,0.292570752466459
0.0499836968923182,0.29371576878294
0.0509179575705765,0.299154596286228
0.0513188638498012,0.301807217419411
0.0513720308230279,0.302131638709081
0.0514482524834636,0.302570561630399
0.0516950005539112,0.303963664815451
0.0517933756171931,0.304555256578967
0.0523671931030212,0.308238392396983
0.0525543138478477,0.309383408713465
0.0529099365820851,0.311539856109505
0.0530575098648114,0.312417701952141
0.0532191588677162,0.313333715005326
0.0533529892177602,0.314230644453237
0.053615842262815,0.316024503349058
0.0538517228779176,0.317646609797407
0.0540645664218324,0.31875345890334
0.0541674833020658,0.319192381824658
0.0542903033141762,0.320051144062019
0.0543998962259715,0.320776321062457
0.0545141479932998,0.321482414457621
0.0562777233178298,0.332684490753867
0.0569662112951523,0.337054636361772
0.0570570342596781,0.337588977309463
0.0583321619419004,0.345814011182856
0.0584983892304498,0.347073529130986
0.0586255535782896,0.347855956947249
0.0591843881608194,0.351672678002188
0.0593897640620495,0.352894028739768
0.0595128786505805,0.353657372950756
0.0596642945625856,0.354630636819765
0.0598182089160437,0.355622984294049
0.0598755148020917,0.355871071162621
0.0602570683682511,0.358466441479979
0.0603521814253234,0.359077116848769
0.0605583046626106,0.360355718402174
0.0606195480778324,0.360718306902393
0.060828979429584,0.36213049369272
0.0608948165830638,0.362607583824588
0.0610082626070263,0.363351844430301
0.0613835521454502,0.366042632774033
0.0614802829112076,0.366576973721724
0.0615746327192666,0.367111314669416
0.0616929545178899,0.367970076906777
0.0618509984329048,0.369115093223259
0.0620020922063844,0.370317360355564
0.0621080595962515,0.371023453750728
0.0622392888719039,0.371901299593364
0.0624822538267436,0.373485238831164
0.0625962822319166,0.374057746989404
0.062695987838375,0.374706589568744
0.0642399234290214,0.38587049865444
0.0645193746092521,0.387683441155536
0.0646773352547623,0.388694872235095
0.064768621172856,0.389305547603885
0.0648427142845041,0.389820804946302
0.0649069381809204,0.390164309841247
0.0650705092340274,0.391595580236849
0.0660545112723607,0.398561096162112
0.0667994801737275,0.404095341691774
0.0669350659594059,0.405106772771332
0.0673107796589882,0.407835728325614
0.0674563197344356,0.408923493826271
0.0678569812341443,0.412186790328244
0.0686962817518146,0.418808801358563
0.0691232395895511,0.422224766702733
0.0692683161822929,0.423369783019215
0.0699991295690021,0.429667372759864
0.0700724353718341,0.4305452186025
0.0701603038258229,0.431213144787115
0.0702316464912704,0.43180473655063
0.0704543816262484,0.433770347893924
0.0706023504231872,0.435487872368646
0.0708643401955469,0.438483998396773
0.0710121603773626,0.439781683555452
0.0725707946685785,0.453159290853013
0.0726638701289688,0.453693631800705
0.0728637809897914,0.45554474151235
0.0731409011843398,0.457987442987511
0.073299792865646,0.458922539645971
0.0737612467987525,0.462682009885086
0.0738358831753103,0.463216350832777
0.0742228163725198,0.466078891623982
0.074385588612824,0.467166657124639
0.0744438380272094,0.467662830861781
0.0746845424386799,0.469647525810349
0.0748544777510205,0.470754374916282
0.076118606869626,0.479819087421762
0.0764202130574261,0.48209003644945
0.0766298878424509,0.483769393713623
0.0769027720125208,0.485620503425269
0.0769942560803301,0.486116677162411
0.0771190937017061,0.487185359057794
0.0772135861521179,0.487910536058232
0.0773472368919252,0.488692963874495
0.077914303764701,0.4930631094824
0.0780321426833219,0.493845537298662
0.0781395674866232,0.494532547088551
0.0787485555931602,0.49863552222261
0.0788169811573927,0.499150779565027
0.0789337496113665,0.499780538539092
0.0791436173297597,0.501288143355795
0.0792429977998192,0.501975153145684
0.0796177588895877,0.504608690673596
0.0797652426986979,0.505601038147881
0.0800611075058846,0.507566649491178
0.0803025154381738,0.50907425430788
0.0805359269781156,0.510696360756231
0.0808868584162521,0.513100895020846
0.0810808371092837,0.514417663784801
0.0811507870919497,0.514742085074471
0.0813359353864105,0.516077937443701
0.0815997010322831,0.517795461918426
0.081782029718495,0.519054979866557
0.0820151723343165,0.520696169920183
0.0821772032666772,0.521879353447215
0.082265312550726,0.522470945210731
0.0823530632171863,0.522967118947874
0.0825027648412968,0.52392129921161
0.0826055198435081,0.524322054922379
0.0829833032311855,0.527165512108313
0.0830837206202626,0.527890689108752
0.0838256003211941,0.532795175664354
0.0840068592965502,0.533997442796662
0.0841573260226187,0.534837121428749
0.084260943821886,0.535638632850287
0.0846180941341081,0.537775996641056
0.0847289227035948,0.538653842483693
0.08490886746175,0.539798858800176
0.0849941051419263,0.540314116142593
0.0851557578276523,0.541382798037978
0.0853233678278216,0.542336978301714
0.0854020364995172,0.54289040285468
0.0856390998474488,0.544817846987427
0.0857028471116428,0.545027766645449
0.0859006924843919,0.546363619014679
0.0860043246660209,0.54697429438347
0.0862425859105058,0.548539150015997
0.0865597384170635,0.550466594148744
0.0871094855246897,0.554054311940391
0.087178698092929,0.554493234861709
0.0874098771168981,0.556058090494236
0.0874775697963821,0.556687849468301
0.0875946010305848,0.557432110074016
0.0895762560761328,0.570103623976428
0.0896512473871158,0.57063796492412
0.0899798539710748,0.572679910688515
0.0900602032095585,0.573290586057306
0.0902450725812645,0.57472185645291
0.0905488767162892,0.576553882559283
0.0905930490744722,0.576763802217304
0.0906908181367394,0.577546230033568
0.0910078337820788,0.579301921718842
0.0911131961314826,0.580065265929831
0.0912520700300889,0.580885860956644
0.09156743387901,0.582717887063017
0.0916537271257869,0.583290395221258
0.0918299498075144,0.584244575484994
0.0921542593824309,0.586477357302136
0.0929146103903247,0.591706265147408
0.0929849735678081,0.592202438884551
0.0932636329828678,0.594034464990923
0.093463841642667,0.595179481307407
0.0937194781558452,0.596820671361032
0.0938111084943567,0.597412263124548
0.0939545864687124,0.598118356519713
0.0943319917723973,0.600675559626525
0.0943894645451726,0.601095398942569
0.0944667532000139,0.60174424152191
0.0945848043765447,0.6024312513118
0.0947936892183405,0.603786187286304
0.0949167445791952,0.604625865918392
0.0950051697380772,0.605255624892458
0.0951028545147825,0.605904467471798
0.0951913365712076,0.606515142840589
0.0955020721222084,0.608633423026082
0.0955672613927248,0.60911051315795
0.0956923406565313,0.609816606553115
0.0959210245441351,0.611419629396191
0.097048244399474,0.618652315795309
0.0973167904502452,0.620369840270034
0.0975891753215146,0.622201866376406
0.097728119159888,0.623098795824318
0.0978406373170628,0.623728554798384
0.09815745521638,0.625636915325856
0.098270685170778,0.626228507089372
0.0985551493077683,0.627831529932449
0.0986581378397802,0.628690292169811
0.0988357472402022,0.629568138012448
0.0989355604311508,0.630312398618162
0.0990260119800386,0.630827655960579
0.099162273552249,0.631591000171568
0.0992547438848046,0.632201675540359
0.0993290479692834,0.632716932882776
0.0997258251253239,0.635045132726291
0.0999260525575711,0.636323734279697
0.100249889823838,0.637964924333323
0.1003110660625,0.638213011201894
0.100394495951494,0.638632850517938
0.100762521990211,0.64119005362475
0.101199372629046,0.644128928837057
0.101450998517729,0.645312112364089
0.101615502113052,0.64624720902255
0.101812103918022,0.647315890917934
0.101933240208951,0.648136485944748
0.10202224119923,0.648785328524088
0.102221961664451,0.649873094024747
0.102317991599991,0.65065552184101
0.10306173320062,0.654949333027821
0.103940722500522,0.659853819583423
0.104004925106285,0.660254575294192
0.104085500997408,0.660712581820786
0.104276744206847,0.661762180110895
0.104444318424588,0.66275452758518
0.1050030546636,0.665941489666058
0.105072160267563,0.666304078166277
0.105275478662177,0.66752542890386
0.108368379725184,0.684872426098577
0.108524254300185,0.68569302112539
0.109372154675869,0.690731092917916
0.109486840010377,0.691379935497256
0.109796447202877,0.692887540313958
0.109896139548256,0.693307379630002
0.110011943668067,0.693975305814617
0.110304116584515,0.695578328657693
0.11043356885077,0.696475258105605
0.110572618178043,0.69718135150077
0.11069049936574,0.697906528501208
0.110769510153618,0.698345451422527
0.110980868745175,0.69949046773901
0.111138743450016,0.700215644739449
0.111247142494658,0.70082632010824
0.111362226826878,0.70151332989813
0.114732376049429,0.719604587698561
0.11498482033049,0.720959523673065
0.115131889544047,0.721856453120977
0.115407269833481,0.72332589072713
0.115543907809779,0.723993816911745
0.115744021273269,0.725253334859876
0.115967442050328,0.726379267571084
0.116369042884912,0.728402129730204
0.11660098079357,0.729699814888884
0.116867164754128,0.731073834468664
0.117014079063631,0.731799011469103
0.117218843119357,0.733173031048883
0.117459786290091,0.734356214575915
0.117574252181388,0.734928722734157
0.117726976144109,0.735653899734596
0.11786390330433,0.73639816034031
0.118022419802256,0.7370851701302
0.118156339575714,0.737657678288441
0.118497768875981,0.739585122421188
0.119518118999691,0.744661361424262
0.120046500220882,0.747695654662942
0.120176060718565,0.748249079215909
0.120295201416093,0.748783420163601
0.120441137258359,0.749375011927117
0.120641431557374,0.750634529875248
0.120699006703942,0.750920783954369
0.120782333081298,0.751245205244039
0.120875094550776,0.751607793744259
0.121022228903227,0.752409305165797
0.121264379538891,0.753630655903379
0.121346595988193,0.754107746035247
0.121441226565909,0.754642086982939
0.121535919854992,0.755023759088434
0.121720519146265,0.756054273773269
0.121857967456306,0.756874868800082
0.123555372846838,0.765271655120958
0.124875574270117,0.771492910440517
0.124983881319689,0.771970000572385
0.12512382692451,0.772523425125351
0.125416900987495,0.774126447968428
0.125515378708219,0.774718039731944
0.125779926551628,0.775901223258977
0.125911075151829,0.776492815022493
0.126251750322768,0.778000419839196
0.130008627546802,0.79580542356051
0.130323754239287,0.797007690692818
0.130422034700072,0.797408446403587
0.130557667270829,0.797942787351279
0.130686821238534,0.798496211904246
0.130822747096306,0.799183221694136
0.130948278312184,0.799660311826004
0.131068359985343,0.800270987194795
0.131207821005379,0.800957996984685
0.131292245769523,0.801396919906004
0.131402405935734,0.801854926432597
0.131607505901373,0.80303810995963
0.131722832530748,0.803591534512597
0.131935308256099,0.804450296749959
0.132300351945449,0.80607240319831
0.132585854147538,0.807255586725343
0.132735235042645,0.807847178488859
0.132998154810773,0.809049445621167
0.133133489436174,0.809602870174134
0.133198230146558,0.809927291463804
0.13329042537244,0.810385297990397
0.133416000284192,0.811015056964463
0.133473969367803,0.81124406022776
0.133919977011354,0.81326692238688
0.134012287125184,0.813705845308199
0.134109320949496,0.814182935440067
0.134240225159875,0.814755443598309
0.134626645670288,0.816186713993913
0.13476631767791,0.816778305757429
0.134888931873734,0.817331730310396
0.135123224836248,0.818495830232154
0.135238199788766,0.819087421995671
0.13545291484923,0.820098853075231
0.135554841604103,0.820423274364901
0.13616166002144,0.823075895498088
0.136232858341808,0.823438483998307
0.136370707116456,0.824049159367098
0.136463280288346,0.824278162630395
0.136621360625009,0.824869754393911
0.136942765513695,0.826072021526219
0.137108732178707,0.826949867368856
0.137355510164927,0.827904047632592
0.138040162658303,0.830842922844899
0.13820672463723,0.83149176542424
0.138338651816024,0.832007022766658
0.139370838119076,0.836014579874349
0.139795601228374,0.838018358428195
0.139915155285702,0.83840003053369
0.139997353628094,0.838800786244459
0.140110994178843,0.839239709165777
0.140276758709425,0.839831300929294
0.140369452231303,0.840251140245338
0.140579112090575,0.8411099024827
0.140677689417102,0.841510658193469
0.140775987180456,0.841815995877865
0.14093093614371,0.842426671246656
0.141004736665984,0.842712925325777
0.141307053993327,0.843838858036986
0.141813347508955,0.846033472643579
0.142337478484131,0.84801816759215
0.142511430510698,0.848533424934567
0.1425976816107,0.848953264250611
0.14266084704949,0.849315852750831
0.142730537261916,0.849525772408853
0.142950148703884,0.850289116619842
0.143246002009253,0.851300547699402
0.143420708094991,0.851987557489292
0.144025569600328,0.854411175359182
0.14409600815884,0.854602011411929
0.14423117832211,0.855193603175445
0.144296043008697,0.855441690044017
0.144696713911325,0.856892044044895
0.144788906027331,0.857254632545115
0.144933724742489,0.857846224308632
0.145080891302968,0.858475983282697
0.145477350837712,0.859506497967532
0.145612003693456,0.860174424152148
0.145767715179629,0.860556096257642
0.145915561645823,0.861052269994785
0.145997349735421,0.861281273258082
0.146103364810757,0.861853781416323
0.146284702777389,0.862617125627312
0.14638087271214,0.862884296101158
0.146521077210544,0.863342302627752
0.146633710103499,0.86381939275962
0.147142250853994,0.865785004102916
0.147626095469077,0.867178107287971
0.14854131899026,0.870574989026871
0.1491184381269,0.872464265949069
0.149626722709879,0.874219957634343
0.150111276039441,0.875765729661596
0.150815086316725,0.877788591820716
0.150938525931963,0.878418350794781
0.151272746574,0.879563367111264
0.151533440271927,0.880460296559176
0.151808405295531,0.881586229270384
0.152262309014965,0.882922081639614
0.152358469528987,0.883303753745109
0.152412829721665,0.883532757008405
0.152517419688662,0.88387626190335
0.152915649886427,0.884964027404009
0.153009822274438,0.885326615904229
0.15312053568199,0.885670120799174
0.153294400331055,0.886204461746866
0.153465900102753,0.88662430106291
0.153551305022943,0.886929638747305
0.153843001836264,0.888055571458513
0.15554852894537,0.893551649777631
0.155631138946701,0.893761569435653
0.155753026819732,0.894162325146422
0.155896622726383,0.894582164462466
0.156055958039954,0.89500200377851
0.156388655087833,0.896089769279169
0.156463142313008,0.896299688937191
0.156651694132331,0.896757695463784
0.156892412228847,0.89767370851697
0.157332417460664,0.898990477280926
0.157495382668495,0.899505734623343
0.157581302858618,0.899811072307739
0.157701778632973,0.900211828018508
0.157820250709827,0.900498082097628
0.158007434729187,0.901146924676969
0.158154384495827,0.901509513177188
0.158300798891114,0.902272857388177
0.15856790131251,0.903036201599166
0.158639070074601,0.903207954046638
0.158791897287857,0.903532375336308
0.15891887141155,0.903818629415429
0.160526830556706,0.908627697944658
0.160891534450028,0.909658212629493
0.161005523161482,0.910039884734987
0.16112305928608,0.910383389629932
0.161692789315706,0.911986412473008
0.161786338444843,0.912291750157404
0.162344797346873,0.913742104158282
0.162442976590199,0.913990191026854
0.162577896823364,0.914352779527073
0.162888745427445,0.915058872922238
0.163523245531634,0.917119902291907
0.164895541968437,0.920574034846631
0.165129709696058,0.921184710215422
0.165294988514475,0.921490047899817
0.165386669436364,0.921795385584213
0.165466048237307,0.922043472452784
0.165962503214811,0.92336024121674
0.166085586368125,0.923665578901135
0.166230263480484,0.923951832980256
0.166312623740374,0.924257170664651
0.16671261466105,0.925211350928387
0.16683584455238,0.925440354191684
0.167250898461691,0.92675712295564
0.167443820643898,0.927157878666409
0.167944156106137,0.928245644167067
0.168122819321998,0.928665483483111
0.168547358493594,0.92975324898377
0.168664638478314,0.930211255510363
0.168944795334235,0.930917348905528
0.169387705448765,0.931833361958714
0.169906883570956,0.933188297933219
0.170160954966537,0.933760806091461
0.170286142149955,0.934027976565307
0.170396062589222,0.934199729012779
0.170515252737295,0.934562317512999
0.170715424793947,0.934829487986845
0.170804671173461,0.935039407644867
0.171189091522914,0.936127173145526
0.171287817387083,0.936318009198273
0.171384977845285,0.936527928856295
0.172875237844631,0.940058395832117
0.172960813354019,0.940249231884864
0.173248843672373,0.941031659701128
0.173315367281025,0.941107994122226
0.173468206156299,0.941604167859369
0.17364008032158,0.941795003912116
0.173804813513364,0.94221484322816
0.174110721594066,0.942920936623324
0.174236471412111,0.943264441518269
0.174442727706728,0.943760615255412
0.1745869849687,0.944027785729258
0.17517884205705,0.945420888914312
0.175470239738585,0.945917062651455
0.175552299426032,0.946050647888378
0.175690428650679,0.946375069178048
0.175840018024923,0.946661323257169
0.175932741443392,0.946871242915191
0.176279169856424,0.94755825270508
0.176618270937244,0.94828342970552
0.176737481917599,0.948588767389915
0.177030723279877,0.949008606705959
0.177666225115814,0.950420793496288
0.177748682831821,0.950611629549035
0.177920474338999,0.95095513444398
0.178366360828218,0.951909314707716
0.17846490846567,0.952042899944638
0.17856538626235,0.952176485181562
0.178620336345909,0.952348237629034
0.178820546049845,0.952806244155627
0.17907760467316,0.953016163813649
0.179296410503162,0.953569588366616
0.179672513254506,0.954199347340681
0.179808131717892,0.95460010305145
0.18007265343669,0.954905440735846
0.180271818758283,0.95532528005189
0.180389898429435,0.955554283315186
0.180500482481192,0.955802370183757
0.180808664339698,0.956355794736724
0.180888533999518,0.956432129157823
0.180964848841475,0.956642048815845
0.181236234392624,0.957080971737163
0.181388527747611,0.957367225816284
0.181589437888765,0.957748897921778
0.181670194362471,0.957844315948152
0.181829346688611,0.958073319211449
0.181997841015393,0.958359573290569
0.18216497904694,0.958664910974965
0.182554940556877,0.959199251922657
0.182645445187456,0.959275586343756
0.182826372389862,0.959829010896722
0.183094435989054,0.960287017423316
0.183339565448461,0.960764107555183
0.183562953489722,0.961183946871227
0.18392154685539,0.961813705845293
0.184019807567486,0.96200454189804
0.184138390570315,0.962176294345512
0.184326021119242,0.962405297608809
0.184484213033477,0.962729718898479
0.184537141902296,0.962882387740677
0.184630532503652,0.962958722161776
0.184853382431426,0.963244976240896
0.184945997460917,0.963435812293644
0.18533463343523,0.964046487662434
0.185455909177672,0.964294574531006
0.185566102625961,0.964447243373203
0.185729484761955,0.96471441384705
0.186035309041005,0.965115169557819
0.186364973542685,0.96572584492661
0.187901399001342,0.967825041506828
0.188030417091248,0.968111295585949
0.188924920579157,0.969256311902432
0.189062223329412,0.969542565981553
0.189175016701445,0.969637984007926
0.189269266721375,0.969847903665948
0.189387018748445,0.969981488902871
0.191408983221848,0.972824946088804
0.191542510461088,0.972958531325727
0.192370053026381,0.973588290299793
0.192558068677904,0.973760042747265
0.192702334701606,0.973836377168364
0.193154705930324,0.97410354764221
0.193730576878202,0.97442796893188
0.193911824627774,0.974523386958253
0.194136629852026,0.974637888589902
0.194326394712313,0.974828724642649
0.195579928462834,0.975630236064187
0.196158915329844,0.975897406538033
0.196722201715525,0.976107326196055
0.197042843049696,0.976202744222429
0.197481873300326,0.976584416327923
0.197840376604598,0.976679834354296
0.198136315897311,0.976908837617593
0.198957865397988,0.977214175301989
0.199681901127289,0.977595847407483
0.199822057711708,0.977691265433857
0.200017083081023,0.977843934276054
0.200186106366748,0.977958435907702
0.200444999959575,0.9781111047499
0.201510637191682,0.978569111276493
0.203010731059873,0.97944695711913
0.203528087010203,0.979599625961328
0.20506824163519,0.980420220988141
0.205370414721677,0.980611057040888
0.205503127063446,0.980706475067262
0.205740197596198,0.98082097669891
0.205987430281381,0.980935478330558
0.206361402541767,0.98114539798858
0.206506501950865,0.981259899620228
0.207096174977259,0.981431652067701
0.207536604739893,0.981660655330997
0.207858567176218,0.981908742199569
0.20796283733326,0.982042327436492
0.209097942706675,0.982614835594733
0.209749435359109,0.982882006068579
0.21045447468507,0.983301845384623
0.210832125684499,0.983549932253194
0.211323425374204,0.983721684700667
0.211535437819928,0.983874353542864
0.212034842391292,0.984217858437809
0.212287854200139,0.984389610885282
0.212538026757841,0.984465945306381
0.212703517685746,0.984561363332754
0.21311907760088,0.984637697753853
0.213401116858292,0.984923951832974
0.213486070739166,0.984981202648798
0.213826803110758,0.985057537069897
0.214076389531562,0.985267456727919
0.214419177476545,0.985401041964842
0.214676038268949,0.98555371080704
0.215011860106902,0.985687296043963
0.217688004892499,0.987004064807918
0.217803502208932,0.987099482834292
0.218202054348704,0.987233068071215
0.218438152441402,0.987385736913412
0.218679724341506,0.987462071334511
0.21899337376563,0.987614740176709
0.219073550247602,0.987671990992533
0.219424119174781,0.987767409018907
0.219480850845474,0.987824659834731
0.219773106497955,0.98790099425583
0.220581164469864,0.988301749966599
0.220840545984289,0.988454418808796
0.221564495581731,0.988626171256269
0.221658532969734,0.988740672887917
0.222063886982558,0.98887425812484
0.222486060089144,0.989084177782862
0.222678724501828,0.98919867941451
0.223424704239955,0.989580351520005
0.22387353610939,0.989828438388576
0.224340838935615,0.989962023625499
0.22449785410615,0.990095608862422
0.224650269755445,0.990191026888796
0.225275414620178,0.990458197362642
0.226383764188532,0.991049789126158
0.226675670274058,0.991145207152532
0.226994879022985,0.991431461231652
0.230273562935705,0.993053567680003
0.230765754519452,0.993263487338025
0.231052425537434,0.993358905364399
0.231244248522297,0.993492490601322
0.231744088459317,0.993835995496267
0.23205039640967,0.99393141352264
0.232224755870302,0.994026831549014
0.23228993348279,0.994084082364838
0.232619311104094,0.994198583996486
0.233493627625022,0.994732924944178
0.233813861504826,0.994866510181101
0.234100386515182,0.995038262628574
0.234251269854284,0.995133680654947
0.234463706354265,0.995343600312969
0.234794040379048,0.995496269155167
0.235175996294928,0.995648937997365
0.235367314147309,0.995744356023738
0.235487890437307,0.995839774050112
0.23570507120139,0.995916108471211
0.236394458371574,0.996374114997804
0.236624767060762,0.996488616629452
0.237028199405316,0.996793954313848
0.237424484179693,0.997080208392968
0.238370865843479,0.997519131314287
0.238742526678873,0.99765271655121
0.240175481954499,0.998454227972748
0.240394147683195,0.998568729604396
0.240575400072645,0.998683231236045
0.240803493215425,0.998778649262418
0.240888372226169,0.998835900078242
0.242395942451183,0.998912234499341
0.24465310715064,0.999064903341539
0.246848002380524,0.999217572183737
0.247679848371573,0.99931299021011
0.248762593782048,0.999446575447033
0.254964626773518,0.99967557871033
0.258528991151473,0.999828247552528
0.265974577268407,1


==> figs/data/t_vs_roc/elmax47_case_A_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,1.2493412147837
1.7175,1.27552852220126
1.83750000000001,1.28536150946638
3.72749999999999,1.30975951787065
3.83250000000001,1.32133914448076
5.7225,1.34660445451422
5.76750000000001,1.37225075406522
7.72749999999999,1.39973727911087
7.77250000000001,1.42544024039685
8.73249999999999,1.45143483627464
8.9675,1.4556379454331
9.73249999999999,1.47856032688847
9.8725,1.48631950498279
10.7325,1.50637169690447
10.8425,1.5176145862597
11.7325,1.53473603352791
11.8125,1.54949062242775
12.7325,1.56349989685395
12.8025,1.58189125395549
13.7325,1.59266319946923
13.7875,1.61481575737207
14.7325,1.62077588333091
14.7775,1.64697187284787
15.7325,1.64822110538685
15.7625,1.68220521991461
16.7375,1.71007327135183
16.8775,1.71797641780722
17.7375,1.74230234226738
17.8425,1.75427723840636
18.7375,1.77424385033888
18.8125,1.79042968263118
19.7375,1.80556085473097
19.7925,1.82609712034619
20.7375,1.83766778853388
20.7825,1.86252507911573
21.7375,1.87020520844831
21.7675,1.90123161281593
22.7375,1.90308834546664
22.7675,1.94307051907248
23.7375,1.9430704251636
23.7725,1.98467422348975
24.7425,2.00930839168996
24.8175,2.02461594267098
25.7425,2.04490315568987
25.8125,2.0650276369723
26.7425,2.08079324827565
26.7875,2.10588878479857
27.7425,2.11695342688637
27.7725,2.1483452733388
28.7425,2.15362398847606
28.7725,2.19511139059853
29.7425,2.19511411139743
29.7775,2.24284382433319
30.7425,2.24284505177451
30.7775,2.29117980076123
31.7475,2.31865940311593
31.8025,2.33997680750898
32.7475,2.3589771582707
32.7875,2.38706466696843
33.7475,2.39951043546699
33.7775,2.43665992882146
34.7475,2.44022060646918
34.7775,2.48674097675871
35.7475,2.48674008555329
35.7825,2.53726988911907
36.7475,2.53726902226879
36.7825,2.58967961833977
37.7525,2.61607186476039
37.7925,2.64557578792281
38.7525,2.66259125151447
38.7875,2.70204847978775
39.7525,2.70643809068204
39.7875,2.75611911862507
40.7525,2.7561189931383
40.7875,2.81054542278943
41.7525,2.81054504418037
41.7875,2.86796198779598
42.7575,2.88877270961899
42.7925,2.92575285364984
43.7575,2.93773409561007
43.7925,2.98405694319908
44.7575,2.9877219069968
44.7925,3.0473856414504
45.7575,3.04738572030226
45.7925,3.11354083770706
46.7625,3.13245352306461
46.7975,3.17494001508379
47.7625,3.18360859818546
47.7975,3.23717610500572
48.7625,3.23717622485302
48.7975,3.30378207173084
49.7675,3.33026715863193
49.8025,3.3705908441234
50.7675,3.38723249724953
50.8025,3.43832057648572
51.7675,3.44415310999202
51.8025,3.51098292714016
52.7675,3.51098302405077
52.8075,3.57950594486579
53.7725,3.59671097032313
53.8075,3.64692092042401
54.7725,3.65177883451435
54.8075,3.7180198034103
55.7725,3.71801788404781
55.8075,3.79122932847147
56.7775,3.81422425010376
56.8125,3.86528828803452
57.7775,3.87414522773082
57.8125,3.94166272794183
58.7775,3.94166273720913
58.8125,4.01464621862036
59.7825,4.03419413796155
59.8175,4.08720820495711
60.7825,4.09213169870358
60.8175,4.16359352752349
61.7825,4.16359347343405
61.8175,4.24264169517812
62.7875,4.26496930695481
62.8225,4.32175519140984
63.7875,4.32175514163362
63.8225,4.39875474604122
64.7875,4.3987545613374
64.8275,4.47571187586411
65.7925,4.48943493139521
65.8275,4.55204412264317
66.7925,4.55204350079376
66.8275,4.63534359323609
67.7925,4.63534448710485
67.8325,4.71844636916938
68.7975,4.72312490181741
68.8325,4.79524559777286
69.7975,4.7952454174274
69.8325,4.87516468499811
70.8025,4.89254038883215
70.8375,4.95360334167654
71.8025,4.95360341423429
71.8375,5.03796276380061
72.8025,5.03796352955709
72.8425,5.12155885288024
73.8075,5.12494615684685
73.8425,5.1975139891849
74.8075,5.19751398163586
74.8475,5.27833445002625
75.8125,5.2935024898392
75.8475,5.35700736978274
76.8125,5.35700899187052
76.8475,5.44194039858266
77.8175,5.46480061587735
77.8525,5.52063750387097
78.8175,5.52063770087867
78.8525,5.59566681382219
79.8175,5.59566645941635
79.8575,5.67463055684087
80.8225,5.68256383808856
80.8575,5.75130737756561
81.8225,5.75130837324105
81.8575,5.83330697314429
82.8275,5.84224744300553
82.8625,5.90389059291064
83.8275,5.90389045996005
83.8625,5.97612449691729
84.8325,5.99468168716686
84.8675,6.04985503859561
85.8325,6.0498565957044
85.8675,6.12274599500014
86.8375,6.1452746551746
86.8725,6.19277792052034
87.8375,6.1927776979565
87.8725,6.25576755832128
88.8425,6.28203869616482
88.8775,6.32208823871753
89.8425,6.32917618557886
89.8775,6.39005549036645
90.8425,6.39005682362568
90.8775,6.45615021858748
91.8475,6.46468390553983
91.8825,6.51665084708014
92.8475,6.51665109184967
92.8825,6.57251593806205
93.8525,6.58944956019894
93.8875,6.63214694395791
94.8525,6.63214834911756
94.8875,6.69023257311454
95.8575,6.70894428731037
95.8875,6.74011761018548
96.8575,6.74132465793056
96.8925,6.79221884774159
97.8625,6.81729520720955
97.9175,6.83956711444657
98.8625,6.84999039680562
98.8925,6.88765702501411
99.8625,6.88765833720495
99.8975,6.93569921438075
100.8675,6.95229449841941
100.9225,6.97620935514038
101.8675,6.97708623512509
101.8975,7.01600361486669
102.8725,7.03836733610112
102.9525,7.05312804612518
103.8725,7.06199199083852
103.9275,7.08507215961589
104.8725,7.08606094228608
104.9025,7.12113533481056
105.8775,7.1457121141855
105.9825,7.15723514189321
106.8775,7.1676690466349
106.9475,7.18624772238255
108.8775,7.20916401285587
108.9325,7.23270080161458
110.8825,7.25943852047746
110.9575,7.27504593226564
112.8825,7.29148826782759
112.9575,7.30773503935833
115.8825,7.33593066021331
115.9875,7.34786927382089
126.8875,7.33033977518755
126.9975,7.31918359650393
128.8875,7.29647397639923
129.0275,7.28857691955133
130.8825,7.26793989913813
130.9525,7.24824962081072
132.8825,7.2233360578287
132.9525,7.20565260870472
133.8825,7.19598536180334
133.9375,7.17551410978564
134.8825,7.15870293879277
134.9525,7.13962152695512
135.8825,7.11535321631573
136.0125,7.10673587672466
136.8775,7.101514773937
136.9175,7.073687967224
137.8775,7.06034923101996
137.9325,7.03624452574886
138.8775,7.0143733898077
138.9525,6.99814045020761
139.8725,6.99399596469047
139.9025,6.95784926220117
140.8725,6.94456802088823
140.9025,6.90974686696524
141.8725,6.88719853009394
141.9175,6.8620732596591
142.8675,6.85643913848941
142.9025,6.81328357073841
143.8675,6.7980846121815
143.8975,6.76304320919942
144.8675,6.73788733952713
144.9125,6.71282965753267
145.8625,6.70362952036737
145.8975,6.65446139110725
146.8625,6.63517815598604
146.8925,6.59491702982689
147.8575,6.59128949305685
147.8925,6.53761679260597
148.8575,6.52380974661867
148.8875,6.47699423401522
149.8575,6.45278391359079
149.8875,6.41035569784174
150.8525,6.40115047075656
150.8875,6.343114344828
151.8525,6.32361878336678
151.8825,6.27671134442292
152.8475,6.27207024073118
152.8825,6.21301079821032
153.8475,6.19798005566884
153.8825,6.14122463895853
154.8475,6.11517118091015
154.8775,6.06923293152991
155.8425,6.05828085078798
155.8775,5.99358263139334
156.8425,5.97260321977933
156.8725,5.92158730756381
157.8375,5.91490140125595
157.8725,5.85043066549866
158.8375,5.83361372878062
158.8725,5.76836872982699
159.8325,5.76552017876793
159.8675,5.69040637405442
160.8325,5.67781401117929
160.8675,5.60964656788974
161.8325,5.5875996972066
161.8625,5.53576544183528
162.8275,5.52749671978918
162.8675,5.45488046275503
163.8275,5.43712456184784
163.8625,5.37135240207144
164.8225,5.36734565320654
164.8575,5.29089934145091
165.8225,5.2778614786267
165.8575,5.20888887943909
166.8225,5.18699308759608
166.8525,5.13424186217654
167.8175,5.12587081997188
167.8575,5.04868884865914
168.8175,5.03160250973949
168.8525,4.96516248215983
169.8125,4.96165242684438
169.8475,4.88511617952756
170.8125,4.87336962580079
170.8475,4.80462626485527
171.8125,4.78466887502555
171.8475,4.72750492872052
172.8075,4.7209014086508
172.8425,4.64422633327487
173.8075,4.62971633220067
173.8425,4.56117324758787
174.8075,4.53794471163292
174.8425,4.48372076881051
175.8025,4.47514875064616
175.8425,4.40647911488179
176.8025,4.390432602045
176.8375,4.3292459523428
177.8025,4.3030305832385
177.8325,4.2500258084448
178.7975,4.23998422244023
178.8375,4.17032648259013
179.7975,4.1534544604454
179.8325,4.09393167686156
180.7975,4.06690393744918
180.8275,4.02099274603557
181.7925,4.01069133323074
181.8275,3.94795941520843
182.7925,3.93113036096443
182.8275,3.87144045981549
183.7925,3.84448055200232
183.8225,3.79727374337227
184.7875,3.7872465486268
184.8275,3.72305574685711
185.7875,3.70715335105524
185.8225,3.65208048951135
186.7875,3.62749565566543
186.8175,3.58471739743794
187.7825,3.57584984415317
187.8175,3.51509624602025
188.7825,3.50059670979812
188.8175,3.44340174173908
189.7825,3.42164902106634
189.8125,3.37549394487507
190.7775,3.36832196227869
190.8125,3.30780314107892
191.7775,3.29556672613106
191.8125,3.2406630933794
192.7775,3.22348642209946
192.8125,3.17917862135093
193.7775,3.15222434284857
193.8075,3.11690388220208
194.7725,3.10718555168887
194.8075,3.05071651192551
195.7725,3.0363330159243
195.8075,2.98783963716556
196.7725,2.96686357064988
196.8025,2.9289335964427
197.7675,2.92238177778924
197.8025,2.87046928234886
198.7675,2.85970911237501
198.8025,2.81306273791267
199.7675,2.79801318566351
199.8025,2.75931515983217
200.7675,2.73695542724963
200.7975,2.70457752996177
201.7625,2.69730392210451
201.7975,2.64810315800301
202.7625,2.63692059471381
202.7975,2.5921938208613
203.7625,2.57728475283776
203.7975,2.5400745589516
204.7625,2.51843166592533
204.7925,2.4889451639211
205.7625,2.46039744075779
205.8175,2.43884999104318
206.7575,2.42853177767682
206.7925,2.38930716677694
207.7575,2.37550999166268
207.7875,2.3423320993663
208.7575,2.32271735785747
208.7875,2.29341472775073
209.7575,2.26732767844143
209.8125,2.24507200583827
210.7525,2.2360936605711
210.7875,2.19733039917526
211.7525,2.18533165305936
211.7875,2.15021306365392
212.7525,2.13533502046329
212.7925,2.10752495554422
213.7525,2.08612973927367
213.8225,2.06668788618907
214.7525,2.03940450317336
214.8525,2.02636240756058
215.7475,2.01668697895244
215.7875,1.98649091847221
216.7475,1.97407486576688
216.7875,1.94451397543531
217.7475,1.92948315121066
217.7875,1.90268211113161
218.7475,1.88516421022376
218.8025,1.86417964220388
219.7475,1.84160104384
219.8275,1.82774996941151
220.7425,1.82092382304961
220.7825,1.79182027581888
221.7425,1.78101686122039
221.7875,1.75568553354495
222.7425,1.7417898455185
222.7975,1.7194228072938
223.7425,1.70325021066679
223.8125,1.68368364528692
224.7425,1.66533700791524
224.8175,1.64847107299002
225.7425,1.62805499392149
225.8475,1.61621354421246
226.7425,1.5914091280651
226.8775,1.58331257168189
227.7425,1.55540286304057
227.9625,1.55092761638005
228.7375,1.54024919734155
228.7925,1.51906279654528
229.7375,1.50507365547469
229.8125,1.48772101470755
230.7375,1.47055014395985
230.8325,1.45690406117762
231.7375,1.4378894061829
231.8475,1.42665455721828
233.7275,1.39936694128804
233.7725,1.37341644152144
235.7275,1.34783460087189
235.7725,1.32262329716534
237.7275,1.29625969150212
237.7725,1.27001585093149
239.4975,1.24422892126594


==> figs/data/t_vs_roc/elmax47_case_A_t_vs_roc_rf_220GHz.csv <==
x,y
0.497500000000002,3.57799495641532
0.712500000000006,3.57799347748022
0.742500000000007,3.65299185410484
2.7175,3.68115399833164
2.7525,3.75738124144175
4.7225,3.78419004980648
4.76249999999999,3.85654806197255
5.72749999999999,3.87832177153743
5.75749999999999,3.92999624017048
6.72749999999999,3.9431402224877
6.75749999999999,4.00452498775991
7.72749999999999,4.00871504552649
7.75749999999999,4.0823258931897
8.72749999999999,4.08232183455138
8.75749999999999,4.16880926137918
9.72749999999999,4.16880189361228
9.76249999999999,4.25667834308393
10.7275,4.25668102378802
10.7625,4.34630449292769
11.7275,4.3463103624577
11.7625,4.43759444257532
12.7275,4.43759767009868
12.7675,4.53038678366434
13.7275,4.5303884807177
13.7675,4.62467944424273
14.7325,4.6417486806701
14.7625,4.7167715145049
15.7325,4.72034919818697
15.7625,4.81767648470066
16.7325,4.81767658383021
16.7675,4.92012180873743
17.7325,4.92012128779717
17.7675,5.0240839220607
18.7325,5.0240820206204
18.7675,5.1276210994933
19.7325,5.12761650468056
19.7725,5.22976926419827
20.7325,5.22977283504562
20.7725,5.33409548919758
21.7375,5.35609065243219
21.7675,5.44494733706799
22.7375,5.45026484354349
22.7675,5.56477000337517
23.7375,5.56476973442892
23.7725,5.68391907387971
24.7375,5.68391819959507
24.7725,5.79830837601668
25.7375,5.7983067594906
25.7725,5.91404364239909
26.7375,5.91404053911461
26.7775,6.03106610112118
27.7375,6.03106004192233
27.7825,6.15265746460315
28.7425,6.16777520492661
28.7725,6.28659119671335
29.7425,6.2865989888237
29.7775,6.42329236771653
30.7425,6.42329588299222
30.7775,6.56172202784856
31.7425,6.56172348066951
31.7775,6.70147203516368
32.7425,6.70147261557656
32.7825,6.83632720645781
33.7425,6.83632742046817
33.7875,6.97836334081057
34.7475,6.98856078440789
34.7775,7.12179072051217
35.7475,7.12178816818411
35.7825,7.26650074151456
36.7475,7.26649825893736
36.7825,7.41659724393062
37.7475,7.41660155421931
37.7825,7.57667858145487
38.7475,7.57667974790695
38.7925,7.73841102420667
39.7525,7.75098245412701
39.7875,7.89326421450153
40.7525,7.89326385511936
40.7875,8.04913599661487
41.7525,8.0491349123144
41.7875,8.21357160266663
42.7525,8.21356807469579
42.7925,8.3790791709022
43.7525,8.37907429767594
43.8025,8.54605656320564
44.7575,8.55655267243324
44.7925,8.72742395911021
45.7575,8.72742418493436
45.7925,8.91688617769185
46.7575,8.91688939822254
46.7975,9.09272760848259
47.7625,9.1175536096564
47.7975,9.27096587755966
48.7625,9.270966220791
48.7975,9.46171906006754
49.7625,9.4617151270451
49.8025,9.65305305879954
50.7625,9.65305750073708
50.8075,9.84702459968486
51.7675,9.86372842331147
51.8025,10.0551226923439
52.7675,10.0551229698866
52.8075,10.2513661273902
53.7675,10.2513661209729
53.8125,10.444436234569
54.7725,10.4583488404504
54.8075,10.6480567038313
55.7725,10.6480512069589
55.8075,10.8577218521593
56.7725,10.8577272135588
56.8125,11.0698197004712
57.7775,11.0951851370562
57.8125,11.2885488652565
58.7775,11.2885488917971
58.8125,11.4975666724914
59.7775,11.4975663704035
59.8225,11.7053773311914
60.7825,11.7194777509724
60.8175,11.9241376628598
61.7825,11.9241375079526
61.8175,12.1505241307416
62.7825,12.1505264908026
62.8275,12.3770976934755
63.7875,12.3770975509212
63.8225,12.597617127601
64.7875,12.5976165986268
64.8275,12.8180150610849
65.7875,12.8180126276228
65.8425,13.0366233886854
66.7925,13.0366216077677
66.8275,13.2751851856391
67.7925,13.2751877455946
67.8325,13.5131836677022
68.7975,13.5265825420528
68.8325,13.7331293870118
69.7975,13.7331288705196
69.8325,13.9620100860253
70.7975,13.9620073931402
70.8475,14.1866509721098
71.8025,14.1866511799082
71.8375,14.4282483698541
72.8025,14.4282505629081
72.8425,14.6676596540236
73.8075,14.6773605716611
73.8425,14.8851879728698
74.8075,14.8851879512501
74.8425,15.1166501205422
75.8075,15.116646180283
75.8575,15.3419619138664
76.8125,15.3419665593724
76.8475,15.5852020667857
77.8125,15.5852034961709
77.8575,15.8105831251699
78.8175,15.8105836893812
78.8525,16.0254599649628
79.8175,16.0254589499782
79.8575,16.2516046485498
80.8225,16.2743248146908
80.8575,16.4711998032036
81.8225,16.471202654724
81.8575,16.7060388810794
82.8275,16.7316435400456
82.8625,16.9081836850746
83.8275,16.9081833043167
83.8625,17.1150547468816
84.8275,17.1150501186487
84.8725,17.3262120372774
85.8325,17.3262164966897
85.8675,17.5349648349354
86.8325,17.5349652865355
86.8725,17.7355296388284
87.8375,17.7355290014266
87.8725,17.9159259974471
88.8375,17.9159222609939
88.8775,18.1058621466758
89.8425,18.1261613551611
89.8775,18.3005139200761
90.8425,18.3005177384044
90.8775,18.489802963665
91.8475,18.5142426348921
91.8825,18.6630710352769
92.8475,18.6630717362736
92.8825,18.8230633663468
93.8475,18.8230591950138
93.8925,18.9938409211763
94.8525,18.9938449454204
94.8875,19.1601926633421
95.8525,19.1601917833892
95.8925,19.303058686201
96.8575,19.3065155564347
96.8925,19.4522716974252
97.8575,19.4522785942505
97.8925,19.5878726501428
98.8575,19.5878708381757
98.9075,19.7255976006675
99.8625,19.7256013586578
99.8975,19.8631858821964
100.8625,19.8631841796714
100.9025,19.9792030896497
101.8675,19.9817143907058
101.8975,20.0931700816076
102.8675,20.0931742503106
102.9025,20.1994909376193
103.8725,20.2248764358622
103.9025,20.2909758540204
104.8725,20.2938076337968
104.9025,20.3942573731584
105.8725,20.3942638478285
105.9075,20.4976438025636
106.8725,20.4976448573578
106.9125,20.5807330860299
107.8775,20.5807274728766
107.9075,20.6463578403624
108.8775,20.6463631720931
108.9075,20.7137703065066
109.8775,20.713769787171
109.9125,20.7766487665343
110.8825,20.7903446015714
110.9125,20.8350427512279
111.8825,20.8350427724103
111.9125,20.8821336976009
112.8825,20.8821320434184
112.9125,20.9286612587505
113.8825,20.9286666209686
113.9125,20.9689054932755
114.8825,20.968904911883
114.9175,21.0094118241286
115.8875,21.0243728345937
115.9575,21.0436019061464
117.8875,21.069667381472
117.9575,21.0888230108154
124.8875,21.0612128034214
124.9175,21.0323214322049
125.8875,21.0323214565533
125.9175,20.9934077648871
126.8875,20.9933990818616
126.9175,20.961448842454
127.8875,20.951644005022
127.9175,20.9184971210507
128.8875,20.8964106407048
128.9425,20.8737942176849
129.8825,20.8737980410375
129.9175,20.8146990390289
130.8825,20.814691745241
130.9125,20.7583006525036
131.8825,20.7583116717737
131.9125,20.6952364976629
132.8825,20.6869505670654
132.9125,20.6363068431801
133.8825,20.6086207633467
133.9125,20.5499930359318
134.8775,20.5499944182229
134.9125,20.4472000771629
135.8775,20.4471967383843
135.9125,20.3530186886732
136.8775,20.3380659446224
136.9075,20.2583726050052
137.8725,20.2583752325197
137.9125,20.1511381339362
138.8725,20.151139317379
138.9075,20.0420116694558
139.8725,20.0301422553332
139.9025,19.9266215219563
140.8675,19.9266306099119
140.9125,19.7888608165174
141.8675,19.7888605102486
141.9025,19.6523281191147
142.8675,19.6361925295214
142.9025,19.5125990696444
143.8625,19.5125992841941
143.9075,19.3687154311465
144.8625,19.3687149880668
144.8975,19.2249085735862
145.8625,19.198560251808
145.8975,19.0577473850425
146.8575,19.0577467797551
146.8975,18.887217972186
147.8575,18.8768290503298
147.8925,18.7231155181659
148.8525,18.7231182541514
148.9025,18.5494982502971
149.8525,18.5494963171328
149.8925,18.3586517922176
150.8525,18.3322888933897
150.8875,18.166078923782
151.8475,18.1660806846818
151.8925,17.9759070178403
152.8475,17.9626153362832
152.8825,17.7934746848393
153.8425,17.7934769044421
153.8925,17.5878859216276
154.8425,17.5859081935279
154.8825,17.3817084878966
155.8375,17.3817074396265
155.8975,17.1650531910377
156.8375,17.165050753654
156.8825,16.958865400268
157.8375,16.9397175976168
157.8725,16.755079514663
158.8325,16.7550796365478
158.8825,16.5200619006623
159.8325,16.5119039201274
159.8725,16.2967850953454
160.8275,16.2967808102528
160.8875,16.065496656959
161.8275,16.0654992638198
161.8725,15.8539081071364
162.8275,15.8302272700683
162.8675,15.6222611853584
163.8225,15.622260369302
163.8725,15.3830447281035
164.8225,15.3715697787084
164.8625,15.1526347798869
165.8175,15.152632045781
165.8775,14.9177645815312
166.8175,14.9177671835143
166.8625,14.7039825917709
167.8175,14.6800087194542
167.8575,14.4589668612916
168.8125,14.4589663992358
168.8625,14.219755255984
169.8125,14.2097027898876
169.8525,13.9905102240987
170.8075,13.9905120720354
170.8675,13.7599947293236
171.8075,13.7599968157151
171.8525,13.5391265245406
172.8075,13.5202146682709
172.8475,13.3006245120424
173.8025,13.3006246476406
173.8575,13.0627683381335
174.8025,13.0595255858342
174.8475,12.8409517721517
175.8025,12.8164023237114
175.8425,12.6197389885686
176.7975,12.6197410179248
176.8475,12.3985505235136
177.7975,12.3902087523316
177.8425,12.1716715319626
178.7925,12.1716715784365
178.8575,11.9434202086482
179.7925,11.9434169071123
179.8425,11.724632718101
180.7925,11.7142546153676
180.8325,11.515742526074
181.7875,11.5157447052003
181.8475,11.3065819813741
182.7875,11.306582213711
182.8375,11.0874389379206
183.7875,11.0763169466898
183.8275,10.8750324841077
184.7825,10.8750306789277
184.8475,10.6624791690174
185.7825,10.6624759541679
185.8325,10.459212751885
186.7825,10.4506344016925
186.8225,10.2662912340966
187.7825,10.2408954010477
187.8175,10.0669028481264
188.7775,10.0669028403496
188.8275,9.86157657584786
189.7775,9.85621364706296
189.8225,9.66709507509054
190.7775,9.64655519595962
190.8175,9.47323502192833
191.7725,9.4732326420046
191.8275,9.28095228207667
192.7725,9.28095541424574
192.8175,9.10486657548586
193.7725,9.09099553504927
193.8125,8.92651761867717
194.7725,8.89868524019289
194.8075,8.73696325675027
195.7675,8.7369602529561
195.8175,8.55688984054822
196.7675,8.55074728849422
196.8075,8.38818851707592
197.7675,8.36942472876061
197.8025,8.22075225684267
198.7625,8.22075925363089
198.8175,8.05634534875716
199.7625,8.05634872497444
199.8075,7.90241737388868
200.7625,7.89329003271541
200.8025,7.74565398442496
201.7625,7.72482306016579
201.7975,7.58391673004508
202.7575,7.58391665186778
202.8075,7.42379768188076
203.7575,7.42379610947663
203.8025,7.27453305034334
204.7575,7.26540827334597
204.7975,7.12810330382621
205.7575,7.10887109832044
205.7925,6.98463547163362
206.7525,6.98463772397855
206.8025,6.84274951356548
207.7525,6.84274990443632
207.7975,6.70821736802122
208.7525,6.7010655035165
208.7925,6.56812264712156
209.7525,6.55147564830551
209.7875,6.42967366856161
210.7525,6.40396053775757
210.7875,6.29294622716117
211.7475,6.29294229716635
211.7925,6.15800663920317
212.7475,6.15799938667732
212.7875,6.03575193920318
213.7475,6.02497074868162
213.7825,5.91879843894361
214.7475,5.89929997692522
214.7825,5.80331008608664
215.7475,5.77560057459021
215.7825,5.68912191628743
216.7425,5.6891236839746
216.7875,5.5689039257141
217.7425,5.56890490037537
217.7825,5.44910142689406
218.7425,5.44910168977691
218.7775,5.33883400121218
219.7425,5.33110836577157
219.7775,5.23450286741465
220.7425,5.21495343051015
220.7775,5.13160362670644
221.7375,5.13160137210221
221.7825,5.02811714598587
222.7375,5.02812129911516
222.7775,4.92426413126918
223.7375,4.92426594156734
223.7725,4.8219105549768
224.7375,4.82191102903496
224.7725,4.72106508175574
225.7375,4.72106497605472
225.7725,4.62868257339917
226.7375,4.61821211023118
226.7725,4.53445730305094
227.7375,4.51373632635463
227.7675,4.44170985718944
228.7325,4.44170809288372
228.7725,4.3504520300589
229.7325,4.3504486137679
229.7675,4.26069213423114
230.7325,4.26068610728788
230.7675,4.17243529698618
231.7325,4.17243290022674
231.7675,4.08580358158565
232.7325,4.08581070118993
232.7675,4.00765023326466
233.7325,4.00081680788202
233.7675,3.93333465866911
234.7325,3.91721032668619
234.7625,3.860069706595
235.7325,3.83499076871178
235.7625,3.78786790218646
236.7275,3.78786833305142
236.7675,3.71236485254374
237.7275,3.71236503159636
237.7625,3.63720515689144
238.7275,3.63720513647291
238.7625,3.56335383175863
239.4975,3.56335383175855


==> figs/data/t_vs_roc/elmax47_case_A_t_vs_roc_rf_660GHz.csv <==
x,y
0.497500000000002,32.2019543975162
0.712500000000006,32.2019410871005
0.742500000000007,32.8769264697709
1.7175,32.8769361125483
1.75749999999999,33.1303828092632
2.7175,33.1303857635327
2.7525,33.8164309442522
3.7225,33.8164310732402
3.72749999999999,33.7592450746667
3.75749999999999,34.057711661281
4.7225,34.0577102151425
4.76249999999999,34.7089323173378
5.7225,34.7089287569729
5.76750000000001,35.3699659135997
6.7225,35.3699575580028
6.7775,36.0407246341603
7.7225,36.0407062758892
7.72749999999999,36.0784351507158
7.75749999999999,36.7409327748965
8.72749999999999,36.7408962471518
8.75749999999999,37.5192830797482
9.72749999999999,37.5192167698468
9.76249999999999,38.3101048059596
10.7275,38.3101289322957
10.7625,39.1167401451108
11.7275,39.1167929708808
11.7625,39.9383496821856
12.7275,39.9383787298953
12.7675,40.7734807419228
13.7275,40.7734960154032
13.7675,41.6221146767471
14.7275,41.6221223276621
14.7825,42.4509432986392
15.7275,42.4509471299535
15.7325,42.4831424474567
15.7625,43.3590880191047
16.7325,43.359088911271
16.7625,44.2810959237885
17.7325,44.2810912353263
17.7675,45.2167549316914
18.7325,45.2167378187285
18.7675,46.1485895163523
19.7325,46.1485481630376
19.7725,47.0679229863083
20.7325,47.0679551239342
20.7725,48.0068589984852
21.7325,48.0068814359902
21.7825,49.0045256157021
22.7325,49.004531947722
22.7375,49.0523831683543
22.7675,50.0829295978874
23.7375,50.0829271773715
23.7725,51.1552712175889
24.7375,51.1552633490268
24.7725,52.1847749220415
25.7375,52.1847603733069
25.7725,53.2263923042801
26.7375,53.2263643747199
26.7775,54.2795944171459
27.7375,54.2795398843567
27.7825,55.3739166721074
28.7375,55.3739043856574
28.7475,56.421587622796
28.7775,56.5793202433708
29.7425,56.5793903723635
29.7775,57.809630764054
30.7425,57.8096624015352
30.7775,59.0554976863538
31.7425,59.0555107617421
31.7775,60.3132477327797
32.7425,60.3132529564951
32.7825,61.5269442549939
33.7425,61.5269461810875
33.7875,62.8052694437193
34.7425,62.8052650282706
34.7475,62.8970464272225
34.7775,64.0961158400212
35.7475,64.0960928690691
35.7825,65.3985060074659
36.7475,65.3984836642712
36.7825,66.7493745066318
37.7475,66.7494132992292
37.7825,68.1901065203955
38.7475,68.1901170184637
38.7925,69.6456984805389
39.7475,69.645698617495
39.7525,69.7588413391696
39.7875,71.0393771687126
40.7525,71.039373934273
40.7875,72.4422231825867
41.7525,72.4422134238823
41.7875,73.9221436105833
42.7525,73.9221118588461
42.7925,75.4117116975723
43.7525,75.4116678385368
43.8025,76.9145082004572
44.7525,76.9145208449457
44.7575,77.0089731713021
44.7925,78.5468147336364
45.7575,78.5468167660539
45.7925,80.2519746694972
46.7575,80.2520036542729
46.7975,81.8345475160242
47.7575,81.8345655404485
47.8175,83.4386919061838
48.7625,83.4386949952658
48.7975,85.1554705152857
49.7625,85.1554351180841
49.8025,86.8774764696589
50.7625,86.8775164470961
50.8075,88.6232203024266
51.7625,88.6232382333935
51.7675,88.7735546992621
51.8025,90.4961030987883
52.7675,90.4961055966732
52.8025,92.2622939773025
53.7675,92.2622939195482
53.8125,93.9999249046496
54.7675,93.999915377014
54.7725,94.1251383407077
54.8075,95.8325090887091
55.7725,95.8324596168584
55.8075,97.7194953829587
56.7725,97.7195436355541
56.8125,99.6283759759869
57.7725,99.6283866470347
57.7825,100.918197103003
NaN,NaN
182.7975,100.391473943259
182.8275,99.7869491045055
183.7825,99.7869483747267
183.7925,99.0920535027145
183.8225,97.875291062218
184.7825,97.8752748155948
184.8475,95.9623112676501
185.7825,95.9622823340044
185.8325,94.1329135527616
186.7775,94.1329528471701
186.7825,94.0557084021019
186.8225,92.3966199301069
187.7775,92.3966269319748
187.8425,90.6021244938278
188.7775,90.6021244238371
188.8275,88.7541880806359
189.7725,88.7541845392753
189.7775,88.7059217222416
189.8225,87.0038546092697
190.7725,87.0038308080607
190.7825,86.1745042853777
190.8125,85.2591141654891
191.7725,85.259092746176
191.8275,83.5285695406413
192.7725,83.5285977301623
192.8175,81.9437982126782
193.7675,81.9437939081832
193.7775,81.2490477059551
193.8075,80.3386576324278
194.7675,80.3386404382788
194.8275,78.632668406646
195.7675,78.6326413724989
195.8175,77.0120076907155
196.7625,77.0119862341488
196.7675,76.9567247229134
196.8075,75.4936958076496
197.7625,75.4936773910123
197.7725,74.730113234266
197.8025,73.9867694930333
198.7625,73.9868324641265
198.8175,72.5071073468844
199.7625,72.5071377328396
199.8075,71.1217555980735
200.7575,71.1217655545837
200.7675,70.5454301899316
200.7975,69.710885117714
201.7575,69.7108889379453
201.8225,68.2552498530684
202.7575,68.2552491494708
202.8075,66.81417844369
203.7575,66.814164292053
203.8025,65.4707967824079
204.7525,65.4707517785161
204.7625,64.9129480193164
204.7925,64.1529290856244
205.7525,64.1529662906564
205.8175,62.8617186170344
206.7525,62.8617388881401
206.8025,61.584745014987
207.7525,61.5847485328241
207.7975,60.3739557245394
208.7475,60.3739538683625
208.7525,60.309588944662
208.7925,59.1131032560076
209.7475,59.1130981353689
209.8175,57.86706246798
210.7475,57.8670483049281
210.8025,56.6365155138414
211.7475,56.636480143888
211.7925,55.4220592401452
212.7475,55.4219939674134
212.7875,54.3217669566187
213.7425,54.3217783543997
213.7525,53.770302097789
213.7825,53.2691854700118
214.7425,53.269235700998
214.7975,52.229790309582
215.7425,52.2298196308692
215.7875,51.20209679625
216.7425,51.2021127054343
216.7875,50.120134896111
217.7425,50.1201436680622
217.7825,49.0419124214024
218.7425,49.0419147873482
218.7775,48.0495056038752
219.7375,48.0494976126874
219.7425,47.9799748855237
219.7775,47.1105254126001
220.7375,47.1104993055534
220.7875,46.184432258754
221.7375,46.1844119673164
221.7825,45.2530539445784
222.7375,45.2530913227418
222.7775,44.318376824207
223.7375,44.3183931168902
223.7725,43.3971946492941
224.7375,43.3971989158179
224.7725,42.4895854016714
225.7375,42.4895844503619
225.7725,41.658142836979
226.7325,41.6581391233252
226.7425,41.0188053469024
226.7725,40.8101154142924
227.7325,40.8101077301489
227.7825,39.9753884116679
228.7325,39.9753725329167
228.7725,39.1540679773113
229.7325,39.154037230692
229.7675,38.3462289243759
230.7325,38.3461746818874
230.7675,37.5519173983902
231.7325,37.5518958275549
231.7675,36.7722319687075
232.7325,36.772296045146
232.7675,36.0688518419974
233.7275,36.0688896403196
233.7325,36.0073510140081
233.7675,35.4000116784206
234.7275,35.4000308234712
234.7775,34.7406271173117
235.7275,34.7406359595568
235.7675,34.0908108849746
236.7275,34.0908147627603
236.7625,33.4112834455854
237.7275,33.4112850570579
237.7625,32.7348461919356
238.7275,32.7348460081686
238.7625,32.0701842727366
239.4975,32.0701842727357


==> figs/data/t_vs_roc/elmax47_case_B_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.476592373867589
4.78749999999999,0.501928381509941
4.89750000000001,0.513309802552271
7.79750000000001,0.534919049580935
7.92250000000001,0.544361813050926
10.8025,0.56645311972261
10.9025,0.579099228695981
13.8125,0.602819564372226
13.9275,0.613263952444072
16.8225,0.640818836525852
16.9425,0.650406990346028
19.8275,0.675796092699045
19.9225,0.689492115255234
22.8375,0.715101293013305
22.9175,0.729421664030696
25.8475,0.756604965140184
25.9425,0.770113847255033
27.8625,0.796081861510856
28.0975,0.800252134588902
30.8675,0.826370433677738
30.9475,0.841094887703974
32.8825,0.866161719792473
33.0775,0.871327083052336
35.8925,0.899315876324124
35.9875,0.91274680120074
38.9025,0.93996693059043
38.9825,0.953908941415619
41.9225,0.981224311232609
42.0225,0.994161315480142
44.9375,1.02042144481732
45.0425,1.03216964415327
46.9175,1.05289965035072
47.0775,2.01952555048291
47.2625,3.52564209872318
47.4725,5.73968866762166
47.6225,7.52225650671991
47.7225,7.30810112076196
47.8425,6.89016352076212
47.9875,6.15103019043201
48.1575,4.95840649234412
48.1825,4.78626783775547
48.3825,4.84725684451112
48.5025,4.96634158956158
48.6175,4.98341149317417
48.6425,4.6885694375834
48.8175,2.29215027711777
48.9625,0.990336651152973
49.0075,0.733904174644437
49.1725,1.3892248590073
49.3625,2.39944873482042
49.4475,3.08532573086029
49.6225,5.35234400370297
49.7275,5.2633384707826
49.8475,5.05848132062664
49.9875,4.68073928977302
50.0325,4.52764833941185
50.2175,5.05816921649128
50.3925,5.0998145929548
50.5075,5.20340327779346
50.6175,5.21382967865375
50.6425,4.92082169335424
50.8225,2.43316401362819
50.9725,1.05416196220276
51.0075,0.822983491701791
51.1475,1.41082420377319
51.3375,2.46410460152057
51.4625,3.41031254311986
51.6225,5.59383856702141
51.7275,5.48961264780903
51.8475,5.26081991947902
51.9875,4.84636376231998
52.0375,4.66144167509012
52.1525,5.17958322828557
52.2375,5.33777350282605
52.3525,5.34805256021477
52.4025,5.37080383658866
52.5125,5.45936135379893
52.6225,5.45142696211528
52.6575,4.93133572700265
52.8425,2.42760148069388
52.9975,1.03065575472789
53.0125,0.93257605311112
53.1825,1.7386027378451
53.3775,2.96819710501816
53.4925,3.97764813803494
53.6225,5.85179381077157
53.7275,5.73185659020791
53.8475,5.47807069183833
53.9925,5.00569720210248
54.0425,4.80925189841452
54.1625,5.40745938847488
54.2525,5.61984886374285
54.3275,5.65048212511434
54.4275,5.67594646279861
54.5325,5.7348215300259
54.6225,5.72342114242826
54.6575,5.20415984556061
54.8475,2.61109209169373
55.0075,1.13164598627401
55.0175,1.0605091841129
55.1275,1.59416429284133
55.3175,2.78626125255062
55.4975,4.24889037588608
55.6225,6.13653658823497
55.7275,5.99991491132491
55.8475,5.71950163625331
55.9875,5.22520878049795
56.0475,4.95838113888891
56.2125,5.77783529631009
56.3025,5.957222483496
56.3825,5.97585138382613
56.4525,6.00096479252551
56.5475,6.03256408341772
56.6225,6.02300993708417
56.6525,5.58597152174329
56.8475,2.88186063017758
57.0125,1.29778750862712
57.0275,1.20902853862827
57.2025,2.20924168569547
57.4025,3.71659065582654
57.5375,5.10248083321872
57.9275,11.870197466608
58.3425,20.0887346279922
58.6175,25.4471019912712
58.6375,25.1481833237366
58.8925,20.0544569095393
59.1575,13.6683423739022
59.1725,13.8956305604649
59.4025,17.8689204128398
59.5975,20.3254496975969
59.6225,20.5676465068882
59.6575,19.9234955398529
60.0375,11.0632936232944
60.2825,6.18142428952075
60.4325,3.83317925194481
60.4825,4.31091036311975
60.6925,6.73967680380278
61.1175,11.8110885021704
61.5225,16.6037013495992
61.6225,18.9015715844255
61.8725,15.5488459954325
62.0825,12.2017422419334
62.1375,13.3149184835806
62.3875,18.0387485183111
62.6025,21.1065102213576
62.6225,21.33967355178
62.6475,20.9692571576021
63.0225,13.0649472227558
63.2825,7.61952407672806
63.4725,4.47328008421039
63.5275,5.0775998207607
63.7675,8.3520394074506
64.0975,12.917924658034
64.5625,18.9148350798747
65.0325,31.5557433303083
65.5275,46.4480293283431
65.6025,47.9865508463642
65.6175,48.2771702020857
65.6375,47.6152313207504
65.9875,32.6384996693419
66.1975,22.7376528316337
66.5375,33.760052943126
66.6275,36.2231967291482
66.6575,35.7465254308294
67.5125,20.4339634166316
67.8325,11.8636850066193
67.9775,8.52599147360482
68.2375,14.24287196468
68.5625,21.3294368418064
69.5725,36.0822030296777
70.1075,55.3596649902929
70.6175,74.3917948839671
70.6425,73.0076433869306
71.0625,43.9578930873036
71.2275,31.6066326676844
71.6275,49.8674665017301
71.6725,49.2702561028373
72.6125,35.9101711714732
73.1425,28.4302661934749
73.5325,15.5069975533535
73.5925,13.741255342355
73.9375,26.5499385694461
74.1925,35.6227355953902
75.4325,56.9554425421477
75.6075,60.4827340236828
76.2075,88.180677494725
76.4525,100.223046466254
NaN,NaN
76.6975,100.379637218708
77.1825,49.9441999251583
77.2725,40.5211787806157
77.6325,60.9496662470638
78.5475,50.6150378702912
79.4675,41.0705682591384
79.9825,35.6323628297114
80.3675,20.4761746385645
80.3875,21.4234728339962
80.7575,43.8662446207533
81.0225,59.2941950478038
82.4375,89.1495976450437
82.5875,92.9091938736196
82.7225,100.26768641495
NaN,NaN
83.9725,100.707160498764
84.3225,47.6236620092296
84.6325,67.4813356048987
85.5225,60.0539309131046
86.4225,53.2004488042062
87.0025,49.1412210649502
87.7325,44.3526208565775
88.0475,42.3204511843252
88.3725,27.8521058107546
88.7975,69.5253214925131
89.0975,97.840612316863
89.1825,100.02634212522
NaN,NaN
90.9775,100.453990231959
91.3775,44.3151741654881
91.4575,48.8719704459099
91.6325,58.4706738635479
92.5275,53.3825773680898
93.4725,48.4904450234839
94.0075,45.9538605709551
94.7525,42.614429063278
95.6075,39.0857014201848
95.6525,38.8030506962062
95.8975,28.9365632571514
95.9175,31.0570225927807
96.4125,96.367170869475
96.4425,100.55461998978
NaN,NaN
98.1175,100.746172253102
98.4375,38.2881214238111
98.6325,47.0019878767831
99.6925,42.7279572692359
100.7875,38.6202049090051
101.9425,34.5538131785787
103.1175,30.4397231973542
103.3475,24.2199414204743
103.4025,22.4522413728975
103.5875,56.6587079155643
103.6525,63.5780438931524
104.2625,63.5780438931524
104.2775,62.5871694519375
104.4175,37.5956327778464
104.4875,25.1224505982883
104.6325,29.0357400834748
107.2675,20.3062347559583
107.4175,19.6954600976264
108.4025,5.65125486097108
108.4975,5.38688230587343
108.7075,4.88977761753284
108.9425,4.27545880349993
108.9525,4.2206770178073
108.9575,4.32218397688726
109.4625,97.3886609962617
109.4775,100.305214429139
NaN,NaN
110.0925,100.360295213414
110.5375,17.3426580508425
110.6325,18.948564065308
111.6075,15.1804596249539
112.3325,12.1756816789993
112.8075,7.53445855351401
113.2425,3.82251405956498
113.3525,3.16032783004431
113.6925,2.70434390549806
114.5075,1.73482091010234
115.2875,1.01718318601064
115.2975,2.04739876649279
115.6625,67.9766498148339
116.2725,67.9766498148339
116.2875,66.767618832394
116.4525,34.3212593908249
116.5825,8.80479885204898
116.6325,9.13113388438822
117.0925,6.63984912844535
117.4225,4.08670886082911
117.7025,2.32693554916108
117.9625,1.04101713653921
118.0825,0.635234090216414
118.6325,0.383619124053382
119.5975,0.105900303713469
120.6425,0.00827651714297417
121.5175,0.0190124300393109
121.5325,1.24367918899736
121.6825,32.4692343980295
121.9925,100.253731394732
NaN,NaN
123.2075,100.531821291774
123.6275,0.480091979194071
123.7325,0.538438517735102
125.3075,1.22306094229376
125.8425,1.49222675558846
128.3375,2.7860302955298
129.6025,3.37137676864432
129.6275,3.28061110882601
129.6825,16.4040946800447
130.0125,100.281389226409
NaN,NaN
131.2575,100.853728411637
131.5825,10.8160397740644
131.6325,11.4235506146955
132.1275,11.381496884569
132.5575,11.4004451673316
132.9375,11.5682294445944
133.5925,12.8120447562832
133.9625,13.5194545477122
134.4975,13.8425653974599
134.6025,13.8899768448094
135.1325,14.1462390928695
135.5525,14.2896139980657
136.0475,14.4218806504688
136.4975,14.4866507299738
136.6075,14.4830542935385
137.0775,14.4797881383486
137.4975,14.4252670819728
137.5975,14.392372462686
138.0575,14.25681467767
138.4275,14.1030731231934
138.4875,13.3033059654902
138.5275,23.2237399563523
138.6525,48.8199786139668
139.4225,48.8199786139668
139.4325,48.3181951924713
139.4725,38.7252048707405
139.5075,29.9457849245264
139.6575,34.5279071668467
140.4975,35.9835453131318
140.5825,36.1288230018785
141.4975,37.8319614516782
141.5825,37.9842765679441
142.4975,39.7536633491568
142.5825,39.9082887661066
143.0575,40.8410258699219
143.1375,40.0601964409011
143.5275,35.7634920410527
143.9375,30.6121041914519
144.0875,28.9491709389924
144.5625,27.9523326639991
145.1625,26.5203965230793
145.6425,25.2401656908355
145.9225,24.4318406546473
146.0325,21.7100708428222
146.3775,100.69901669482
NaN,NaN
147.1925,100.158319944409
147.4325,45.2898600761374
147.6625,56.7675521334909
148.3325,57.6429346481089
148.4975,57.843062825097
148.5825,57.927119503874
149.1725,58.5521549936352
149.4975,58.8580795380244
149.5975,58.9276604210518
150.1125,59.3071810936327
150.4975,59.5402180257618
150.5975,59.5730113529441
151.0475,59.7372962381956
151.4875,59.8339191812981
151.6025,59.8262105998155
152.0125,59.7999855782095
152.4225,59.7130490732953
152.6075,59.6294987303467
152.7075,59.5740020074741
152.9025,54.1769836853322
153.2175,44.4949126139343
153.4025,33.5572692817729
153.4725,45.9472423657981
153.6475,73.2182404694455
154.2025,73.196713543266
154.2225,70.9005378475046
154.3625,46.4080446372821
154.6325,63.2245985512496
155.0925,62.5903706305713
155.5125,61.9141758571512
156.0125,60.9385518713034
156.4975,59.875114541152
156.6175,59.5645620368171
157.1725,58.074482087769
157.6275,56.7004848690899
158.2225,54.6684404529965
158.6925,52.878961358721
158.7225,52.6998106417394
158.8975,43.1256468797118
159.0875,33.126534041788
159.6075,86.5518160813762
159.7475,100.01824803478
NaN,NaN
160.9675,100.224421227165
161.3025,50.1148401020506
161.6325,73.661487459105
162.2825,70.4888960424092
162.7675,67.8705573299448
163.4575,63.8133241948602
163.9125,60.8537424686862
164.5875,56.1609318158625
165.1125,52.1636443618741
165.1675,49.1920543087459
165.5475,28.6209990084282
165.5775,30.5444054888366
166.0575,66.4088773150855
166.1525,71.9365190199351
167.3925,92.5772778325571
167.5375,100.052874346395
NaN,NaN
167.6675,100.240896396127
168.2075,50.1561932574749
168.2225,48.9495987870432
168.6325,80.5230971291074
169.4275,73.0843773943938
170.0025,67.2372797973838
170.7375,59.2725512362176
171.5475,49.7976245918668
171.5875,47.6890253222848
172.0525,23.0471915210046
172.0775,24.1646841624017
172.5325,48.6045377767045
172.5925,50.4316971758805
174.0375,68.8712279848896
174.5925,75.9698569064885
175.0725,100.216517737085
NaN,NaN
175.8475,100.190684410428
176.1875,57.6262743076285
176.6325,99.7994990727063
177.5325,86.6551882348373
178.4875,71.6028600355046
179.2125,59.3759526921781
179.5075,53.9213272567613
179.9525,27.3740276806207
180.0875,20.0808464616235
180.5775,37.6805762569453
181.9975,51.4531762963563
183.2275,62.7861140705928
183.5825,66.0776161780383
184.2275,100.072132097
NaN,NaN
184.7925,100.001883260502
185.1225,60.9999568121816
185.1275,61.055836974167
185.4725,100.229622426246
NaN,NaN
186.4325,100.01940876986
187.2825,81.2336535769253
188.2025,59.8301515860499
188.3325,56.2030745224714
188.7575,29.0271431634162
189.0075,15.2357753261059
189.3875,24.1393530884393
190.4525,31.8790524471505
191.4925,39.128734600684
192.5275,46.0555632390014
193.3225,51.2433487837939
193.6175,66.4602556376155
193.6575,64.5775805553873
194.0075,46.6226873800702
194.1575,63.8473350708454
194.4925,100.204420119862
NaN,NaN
195.1175,100.068827910198
196.1825,69.3453655535368
196.7525,51.8049942485934
197.1075,29.6801045142468
197.4325,12.8448918315202
197.5275,8.52583397177798
197.7325,11.2879422128539
197.7925,11.7481919641565
199.1675,19.4322744913106
200.3975,25.9914367460601
201.5475,31.8641659692764
201.8825,33.5760614229572
202.6175,67.4160516254098
202.7025,64.5069045281049
202.8975,56.7200784841808
203.0225,47.154736004549
203.0275,47.2126857568343
203.4525,91.400363692887
203.5475,100.442012218851
NaN,NaN
203.8425,100.004381675856
205.0925,55.8760761374382
205.2975,47.5311564648113
205.6275,27.4702489302584
205.9175,13.059992992575
206.1725,2.97924767945213
206.1775,2.83941210557873
206.4975,4.38783087034213
207.0025,6.63683912297213
208.4025,12.707123523189
209.6375,17.8403516276964
210.3575,20.7986767965766
210.6175,30.9099541966032
210.8825,25.5442826924322
211.6275,84.6013334545151
211.6825,82.458322315996
212.6775,41.3158031541681
212.9775,25.1245992147316
213.2475,13.4492259584466
213.4875,5.38705890587485
213.6575,1.29918533981427
213.8775,0.67388673750898
213.9875,0.440253278793421
214.1675,0.849176292097923
214.3725,1.4788837289546
214.8675,3.32517827360078
216.4775,9.20704718193119
217.0375,11.2664546158128
217.6175,28.9826327911287
217.9425,25.0786334589598
218.0775,34.358941097774
218.3675,51.6577077816266
218.6175,63.5092516075564
218.6225,63.5634939116173
218.6375,63.1094291630625
219.3225,31.0426836232948
219.5875,19.1644676738539
219.8175,11.2498184667174
220.0175,6.20124012606396
220.1775,3.40483914851157
220.2275,3.17820519536022
220.8975,0.980219270400426
221.1125,0.500649433476241
221.1675,0.40848179243136
221.3525,0.788167335093476
221.5925,1.43961807479189
221.9275,2.52864071452601
222.8825,5.67440419841441
223.6175,23.1280683665049
223.8775,21.3345077833648
223.9425,19.5746280678156
223.9575,20.19589304176
224.2075,31.9495613792215
224.4275,39.7507402970525
224.6125,44.4841755165174
224.6175,44.5612458340355
224.6275,44.4170632078056
224.7675,37.6271422970531
225.1975,17.953095550089
225.4125,11.0984482054346
225.5975,6.89710960276489
225.7475,4.65481792218245
225.8475,3.83470832527442
226.8125,0.889954789831393
227.0275,0.448645951106158
227.0775,0.368891129255189
227.2675,0.723361140632989
227.4775,1.2530432630025
227.8775,2.45288713715502
227.9525,3.74497409105993
228.6175,15.9237053451228
228.8625,15.0599446017919
228.8775,14.9529170776248
228.9325,13.9318806832018
229.1375,20.5781046522448
229.3075,24.4333154181665
229.4475,26.4779480135795
229.5575,27.3685596106516
229.6125,27.6494872064371
229.6275,27.4189531434652
230.0125,12.4584978592947
230.1975,7.82694374680153
230.3525,5.23533881511193
230.4725,4.03735717518913
230.5625,3.60577333700255
231.4975,0.910460417427174
231.7225,0.455385465615592
231.7825,0.366786620280322
231.9725,0.69583416053166
232.0025,0.781776159807976
232.3975,6.02960828607164
232.6175,9.13006279547182
232.7925,8.91675284812567
232.9025,8.74137147117551
233.0625,11.9393940133884
233.1925,13.5174013574742
233.2875,14.0912819027218
233.4125,14.5851643083066
233.6125,15.3598347609129
233.6325,15.029302766343
233.8325,9.03421280003255
233.9975,5.62532071155246
234.1325,3.87163273402143
234.2375,3.15279367770688
234.3125,2.97428428630639
234.7125,1.82381520222665
235.0925,0.816581273938084
235.2575,0.503503631183207
235.5825,3.36624595680999
235.6425,3.7003709841112
235.8025,3.7003709841112
235.9675,5.59563618462315
236.0525,5.98660798362391
236.1075,6.03130540049537
236.1425,6.10478812045602
236.4075,6.90970723166413
236.6125,7.39643673014174
236.6325,7.16961010042669
236.7925,4.11968868420936
236.9175,2.67568795290995
237.0125,2.12966316937326
237.0725,2.03041207968394
237.1175,2.04847454887437
237.6475,0.685022399478669
237.9125,2.15061340189851
238.1975,4.06347561138975
238.6175,6.94469995460912
238.8775,5.53746726969132
238.9425,5.15132650081085
239.0275,5.56802686811062
239.0825,5.62163812596111
239.1225,5.69799132585896
239.3925,6.52178773160375
239.4975,6.78649359908457


==> figs/data/t_vs_roc/elmax47_case_C_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.512013632825443
3.76249999999999,0.53781420581663
3.95750000000001,0.543022213715972
6.76249999999999,0.56703465363816
6.86250000000001,0.579611101540507
9.76750000000001,0.605276960501016
9.86250000000001,0.619039707581351
12.7775,0.646834072884332
12.8775,0.6595421695597
14.7825,0.677687715209316
14.8925,0.688656162090041
16.7875,0.709020524674145
16.9025,0.719437421692646
18.7925,0.740802522824453
18.9075,0.751084115592619
20.7975,0.773002081397664
20.9125,0.78361212888592
22.8025,0.805618744482331
22.9125,0.817065067485714
24.8075,0.838598854732822
24.9075,0.851931088374471
26.8125,0.872223246988341
26.8875,0.889001631489691
28.8175,0.907712672042294
28.8875,0.927399685720928
30.8225,0.944593647344021
30.8775,0.965636237587375
32.8325,0.990088698885131
32.9325,1.00323272085959
34.8375,1.02484714384354
34.8925,1.04616202360165
36.8475,1.07400656716078
36.9575,1.08543860658443
38.8525,1.10720778214133
38.9075,1.12927564551754
40.8625,1.15556893631509
40.9625,1.1687199161731
42.8675,1.19042695396558
42.9225,1.2119932409862
44.8775,1.23328189762969
44.9325,1.25476285784578
46.8875,1.27768976892389
46.9575,1.29702126879042
48.8975,1.3204801010678
48.9725,1.33728698437579
50.9075,1.36004401712398
50.9825,1.37704660117379
52.9175,1.39597380613085
52.9875,1.41426681743832
54.9275,1.43196712929972
55.0025,1.44907401984912
56.9425,1.47227902010633
57.0575,1.48260443997628
59.9575,1.5103091139768
60.0575,1.52332313984695
62.9825,1.55107719833359
63.2625,1.55446507963157
75.0675,1.53145005562465
75.1775,1.52031347996402
77.0825,1.5027782527462
77.1525,1.48321644828144
79.1025,1.45519987115023
79.1725,1.43502402345848
80.1125,1.4267200178227
80.1825,1.40688814242426
81.1225,1.39627008554677
81.1925,1.37629183406182
82.1325,1.36374227627661
82.2025,1.34527918258175
83.1425,1.32961367164052
83.2175,1.31248440163341
84.1525,1.29365770095481
84.2275,1.27731485429277
85.1625,1.25601808480036
85.2375,1.23951144186864
86.1725,1.21639598867242
86.2475,1.19987475617728
87.1825,1.17566723547688
87.2575,1.15924878083584
88.1925,1.13434547333077
88.2675,1.11775370177787
89.2025,1.09248414623286
89.2775,1.07580588904676
90.2125,1.0504390790945
90.2875,1.03396851827927
91.2225,1.00871303021131
91.2975,0.992970202465813
92.2325,0.967974503766044
92.3075,0.95234529924295
93.2425,0.927672480913174
93.3225,0.913170928595406
94.2525,0.888901921660477
94.3525,0.876444980484592
95.2625,0.852539778389286
95.3825,0.84304718775897
96.2725,0.819399330126629
96.4425,0.813283336176795
97.2825,0.786541632904431
97.3375,0.765360480838183
98.2875,0.746771362479251
98.3225,0.706142118645857
99.2975,0.686578686984632
99.3325,0.649387424539583
100.3075,0.628495316106552
100.3425,0.595238654796759
101.3175,0.572655205984802
101.3575,0.54406509396108
102.3275,0.518091538949562
102.3825,0.496634093652261
103.3325,0.483427974113198
103.3675,0.45187294986772
104.3425,0.43487385811892
104.3875,0.409586301382632
105.3525,0.387426675562409
105.4275,0.370676623843963
106.3625,0.342195827210872
106.5125,0.334873073563273
107.3675,0.315689782550209
107.4675,0.302731369032045
134.3425,0.326070085737115
134.4125,0.344237602625981
135.3425,0.372384468885684
135.4875,0.379857451641357
136.3275,0.400630481544454
136.3975,0.420712708057465
137.3225,0.447701813904359
137.4025,0.462655811083721
138.3125,0.489557436957199
138.3825,0.508987263811832
139.3025,0.536048805840693
139.3575,0.559558229089617
140.2925,0.584532514920397
140.3375,0.610947115145876
141.2825,0.635505884625417
141.3275,0.664801406069273
142.2725,0.689131113350442
142.3175,0.721135560563653
143.2625,0.73168011989813
143.3025,0.781227716700755
144.2625,0.794831210129814
144.3175,0.819041370121852
145.2575,0.841401248966918
145.3925,0.84961507022976
146.2475,0.875577219257707
146.3775,0.884379033323853
147.2375,0.91228370011703
147.3625,0.921624776772148
148.2225,0.931233990188986
148.2625,0.961289339293643
149.2125,0.970521468266526
149.2475,1.00191208106659
150.2025,1.01059945687928
150.2375,1.04337629831298
151.1925,1.05117656989961
151.2275,1.08562769785476
152.1825,1.09113288658111
152.2175,1.12767335309053
153.1775,1.15524500866371
153.2575,1.1694668092
154.1675,1.1942362208664
154.2425,1.2101638172804
155.1575,1.2316368581499
155.2275,1.24965928121676
156.1475,1.26708693388778
156.2025,1.28764921824808
157.1375,1.3002238925215
157.1925,1.32384830136726
158.1325,1.35095554524094
158.2825,1.35804544313717
159.1225,1.38080307715981
159.2475,1.38992828300368
160.1125,1.40799769649422
160.2175,1.41949595130401
162.0875,1.44557867703898
162.1325,1.46992739855148
164.0725,1.49124741565902
164.1425,1.51050192663587
166.0625,1.53757960496523
166.2375,1.54348978234898
170.0275,1.57190782210216
170.4075,1.57435199346341
178.9725,1.54763885943737
179.0825,1.53645910591803
181.9575,1.50831559001952
182.0675,1.49709344649011
183.9475,1.47341701899708
184.0775,1.46460734164805
185.9325,1.44732316213799
186.0025,1.42984175125849
187.9225,1.41218253721257
187.9925,1.3935513060122
189.9125,1.37261878153569
189.9825,1.35409158810938
191.9025,1.33267591902225
191.9725,1.31331928526811
193.8925,1.29274507524619
193.9625,1.2727887906124
195.8825,1.25283050213196
195.9375,1.23205223427053
197.8725,1.21036200388912
197.9275,1.18833934526091
199.8675,1.1638170719088
199.9375,1.14473393579468
201.8575,1.12568956951486
201.9275,1.10583402523991
203.8525,1.07980735439637
203.9225,1.06116756889472
205.8475,1.0333867000443
205.9675,1.02361059284667
207.8375,1.0001430758895
207.9075,0.982239753741851
209.8325,0.958905512844296
209.9075,0.94276062194109
211.8275,0.916360012624409
211.9475,0.90656628648361
213.8175,0.886497880373497
213.8925,0.870050110876491
215.8125,0.849744075355858
215.8875,0.833730091651603
217.8075,0.814403293516278
217.8825,0.79906773144333
219.8025,0.780502123045693
219.8825,0.765763428256918
221.8025,0.737339925821118
222.0725,0.733792150941156
223.7975,0.706735133807229
224.0625,0.703102816168155
225.7925,0.677380863133635
226.0475,0.67362275013528
228.7775,0.645299395856483
228.8575,0.630898955146961
231.7725,0.604540744564815
231.8675,0.591033150224035
234.7675,0.566332926533477
234.8725,0.554585173735546
237.7625,0.530748682005878
237.8725,0.519722445826176
239.4975,0.508588508546666


==> figs/data/t_vs_roc/elmax47_case_C_t_vs_roc_rf_220GHz.csv <==
x,y
0.497500000000002,1.46635856896964
0.747500000000002,1.48493776385897
0.847499999999997,1.49819573300988
2.7525,1.50993608827329
2.7825,1.54277530241356
4.76249999999999,1.56409321066815
4.8075,1.58999968248028
5.76750000000001,1.61710029127846
5.92250000000001,1.62394035651755
6.76750000000001,1.64062875052065
6.83750000000001,1.65995131942978
7.76750000000001,1.66395627374425
7.79750000000001,1.6948920404331
8.77250000000001,1.72103271135987
8.8725,1.73345891885305
9.77250000000001,1.74736476488241
9.8175,1.77287111414199
10.7725,1.77287483460731
10.8075,1.80977423964788
11.7775,1.82959621376475
11.8325,1.85074497461173
12.7775,1.85247154486166
12.8075,1.88886633058377
13.7825,1.91522887656012
13.8575,1.93232850526397
14.7825,1.94083345534068
14.8125,1.97224604875427
15.7825,1.97224685994618
15.8175,2.01730664171276
16.7875,2.03056765513875
16.8175,2.06040066196508
17.7875,2.06040276194685
17.8225,2.10577804714347
18.7925,2.12158828880052
18.8225,2.15103379706349
19.7925,2.15103560374007
19.8275,2.19789810599278
20.7975,2.21380477597609
20.8275,2.24419094746008
21.7975,2.2441909055845
21.8325,2.29387754119111
22.8025,2.30721581097842
22.8325,2.33999699636132
23.8025,2.33999215240709
23.8375,2.3939297551442
24.8075,2.40166772424899
24.8375,2.43984997914757
25.8075,2.4398481267431
25.8425,2.49795674232817
26.8125,2.49796480020177
26.8425,2.54601650486876
27.8175,2.57013186496397
27.8475,2.59960302258054
28.8175,2.59960315348786
28.8525,2.65598489673644
29.8225,2.66610251827277
29.8525,2.70523342481999
30.8225,2.70522677493048
30.8575,2.76549076111601
31.8275,2.76548960703644
31.8625,2.82216518456494
32.8325,2.83552029513535
32.8625,2.87316352963555
33.8325,2.87316118854093
33.8675,2.93506408071272
34.8375,2.9350651906461
34.8725,2.99610898821587
35.8425,3.00395634505585
35.8725,3.0494985306
36.8475,3.07585312466853
36.8775,3.10859340322699
37.8475,3.10859076355428
37.8825,3.1709318184526
38.8525,3.17093826094785
38.8875,3.23413853230267
39.8575,3.24011023272891
39.8875,3.28963488294892
40.8625,3.30944002770192
40.8925,3.34710318891851
41.8625,3.34709983901436
41.8975,3.40927605362555
42.8675,3.4092700899578
42.9025,3.47103389411038
43.8725,3.47103472914486
43.9075,3.53199718693517
44.8775,3.53200259114612
44.9125,3.59352202740502
45.8825,3.5935250117831
45.9125,3.65444469101507
46.8875,3.65918252998776
46.9175,3.71454611535086
47.8925,3.72184800295182
47.9225,3.7723382083152
48.8975,3.78172998988066
48.9275,3.82986331244291
49.9025,3.83987208755613
49.9325,3.88737574597974
50.9075,3.89503729955854
50.9375,3.94373109051548
51.9125,3.94580510170647
51.9425,3.99793747860383
52.9175,3.99793681348137
52.9475,4.05032626587663
53.9225,4.0503251335804
53.9575,4.10102220488753
54.9275,4.10101828317153
54.9625,4.15001079801098
55.9375,4.17578978446468
55.9925,4.19876541811945
56.9425,4.21646772163956
56.9725,4.24603874656012
57.9475,4.25260527672026
57.9775,4.28985947829113
58.9525,4.28383895014881
58.9825,4.32538605505204
59.9625,4.34790291347016
60.0425,4.36265324765543
60.9675,4.37478563145493
61.0125,4.40088734030417
62.9775,4.42286556320664
63.0175,4.45184081455747
63.9875,4.45535707732634
64.0325,4.48045873970165
67.0075,4.48011347640659
67.0375,4.51243926289513
71.0325,4.50336471389329
71.0375,4.47504336100829
71.1625,4.48412331514066
72.0425,4.47805335054039
72.0475,4.44362492960414
72.1175,4.46344001436648
73.0525,4.44129928731647
73.1775,4.43230924015364
74.0575,4.43231227145918
74.0625,4.39443020625276
74.3675,4.39752752524669
75.0675,4.3859279640966
75.0725,4.33700884275984
75.1475,4.35403386573159
76.0775,4.33009860110971
76.0825,4.29858252675004
76.2775,4.30380513221766
77.0825,4.30381463512191
77.1175,4.24779147915245
78.0925,4.24109901098291
78.1225,4.18358847181554
79.1025,4.16755465475288
79.1325,4.1097729371219
80.1125,4.08599105119234
80.1175,4.02339317627687
80.2975,4.02919443764497
81.1175,4.02919209332683
81.1275,3.93951296776061
81.5725,3.94157194237738
82.1275,3.94157194237738
82.1675,3.85275220959338
83.1375,3.84900350829557
83.1725,3.75883106186973
84.1475,3.7502143432487
84.1825,3.65810880804159
85.1575,3.64560827748582
85.1925,3.54984341398912
86.1675,3.53435940292187
86.2025,3.43632769887509
87.1775,3.41889942179799
87.2125,3.31997875187216
88.1875,3.30115176168636
88.2225,3.20114077411503
89.1975,3.18137724266748
89.2325,3.0810062099859
90.2075,3.0606817911104
90.2425,2.96118794118811
91.2175,2.94058954796947
91.2525,2.84377264634173
92.2275,2.82309544273107
92.2625,2.72742676980437
93.2375,2.70674910567951
93.2725,2.61523508123125
94.2475,2.59466292299152
94.2825,2.51005544299207
95.2575,2.48952029624331
95.2925,2.41440732667243
96.2675,2.39374114575659
96.3025,2.32916647373168
97.2775,2.3081226712473
97.3125,2.19191995331764
98.2825,2.1776442083908
98.3275,2.02232417072935
99.2925,2.0061517585147
99.3375,1.85978410028565
100.3025,1.84119810141502
100.3475,1.70470715049564
101.3125,1.68317303554329
101.3525,1.5581509173287
102.3175,1.55414045133676
102.3625,1.42231302317063
103.3275,1.41336872416124
103.3725,1.29412134532055
104.3375,1.27922216977649
104.3775,1.17301638772713
105.3475,1.1486019513537
105.3825,1.06158275519695
106.3525,1.05135646748067
106.3925,0.959039496074666
107.3625,0.938603776692162
107.3975,0.866993978427587
116.6325,0.894636753620659
116.8475,0.899316593730191
128.6325,0.870934514198922
128.7775,0.863391627951529
132.6325,0.840165562392968
132.7475,0.829553257398601
133.3525,0.851363301343895
133.3875,0.887754731085522
134.3375,0.913465021280359
134.3825,0.985863901660878
135.3275,1.00067777319251
135.3725,1.08787577677873
136.3175,1.10156635219664
136.3675,1.20488136300887
137.3125,1.232744410561
137.3575,1.32500243893611
138.3025,1.34981921624339
138.3475,1.45769133292575
139.2925,1.48001131489215
139.3425,1.60252178946644
140.2825,1.61571259760981
140.3325,1.74969469367997
141.2725,1.75855558563586
141.3225,1.90392828401397
142.2625,1.90872437561586
142.3125,2.06526396882703
143.2575,2.06526508246105
143.3125,2.23736221454487
144.2575,2.23736294758876
144.2975,2.34565693780056
145.2525,2.35928074260391
145.2875,2.43321712024365
146.2425,2.4545633885165
146.2775,2.53277781915148
147.2325,2.55724502353442
147.2675,2.6394461020241
148.2225,2.66696597949178
148.2575,2.75304165371395
149.2125,2.77948159703871
149.2475,2.86938134006411
150.2025,2.89426116191746
150.2375,2.98813093250413
151.1925,3.01047017184644
151.2275,3.10913494051235
152.1825,3.12490127984123
152.2175,3.22954971631157
153.1725,3.23746799932246
153.2075,3.34924221769484
154.1625,3.34924179777295
154.1975,3.46579459573738
155.1525,3.46579398537602
155.1875,3.57890586511573
156.1425,3.57889939740051
156.1775,3.68770544798343
157.1325,3.68771069676322
157.1725,3.79137619480596
158.1275,3.81128483885348
158.1625,3.88931357114896
159.1175,3.89043212306092
159.1525,3.98062300595879
160.1075,3.9806232012736
160.1425,4.0653020086034
161.0975,4.06530205559886
161.1375,4.14000049404569
162.0925,4.14873348004397
162.1225,4.2097328988649
163.0825,4.20972658293292
163.1175,4.27079281611788
164.0775,4.29317555524651
164.1075,4.3259345058903
165.0675,4.32830594486629
165.0975,4.37700519582387
166.0625,4.40348241308388
166.1375,4.42040860154549
167.0525,4.42040307793539
167.0825,4.44934367966377
168.0475,4.47162703760981
168.1925,4.47910576714975
170.0325,4.50694981357509
170.5275,4.50879554566512
176.9875,4.4803381660258
177.0275,4.45249952486034
178.9725,4.43229116627748
179.0075,4.40027341073556
179.9725,4.37206339722951
180.0775,4.36043215490875
180.9625,4.36042824471915
180.9925,4.32444068894878
181.9575,4.31967304589011
181.9875,4.28753388936804
182.9525,4.27241854254228
182.9825,4.24264961757419
183.9475,4.21972684271589
183.9925,4.19449676092455
184.9375,4.19449563762407
184.9725,4.14499480798034
185.9325,4.1449965072886
185.9675,4.0949314016822
186.9275,4.0949343905952
186.9625,4.04435620783295
187.9225,4.0443570846391
187.9575,3.99099900249169
188.9175,3.98815565428703
188.9475,3.93498725528949
189.9125,3.93105023428058
189.9425,3.8779901064641
190.9075,3.87387323830936
190.9375,3.82004131648102
191.9025,3.81665765782702
191.9325,3.76122209143691
192.8975,3.75945059447014
192.9325,3.70230020644254
193.8925,3.70229950189116
193.9275,3.64514659215146
194.8875,3.64514949282662
194.9225,3.58798492725808
195.8825,3.58798794358285
195.9175,3.52848095169861
196.8825,3.50032173987967
196.9125,3.46636410400052
197.8775,3.44438990550177
197.9075,3.4032913762681
198.8725,3.38859136160255
198.9025,3.33966275514354
199.8675,3.3330619071244
199.8975,3.27840961206644
200.8625,3.27841364477521
200.8975,3.22386344546138
201.8575,3.22386835014169
201.8925,3.16700395123712
202.8575,3.14573031672026
202.8875,3.10369601613206
203.8525,3.09246603010192
203.8825,3.03908344921624
204.8475,3.03908162194728
204.8825,2.98691405204272
205.8475,2.95952167106756
205.8875,2.93152382565555
206.8425,2.91531005572838
206.8725,2.86826236051189
207.8375,2.86431507895094
207.8675,2.81304165937868
208.8375,2.78507151953613
208.8925,2.76173627509795
209.8325,2.74621460268742
209.8625,2.69997716371347
210.8275,2.69763982652773
210.8625,2.64831847696246
211.8275,2.62436831818073
211.8675,2.59632001377599
212.8225,2.58595463844375
212.8525,2.53884681755972
213.8175,2.53884599871125
213.8525,2.49174114411531
214.8175,2.47582994250135
214.8475,2.43494711099052
215.8125,2.43358658091418
215.8475,2.38772404775654
216.8125,2.36790644416246
216.8425,2.33690802874901
217.8075,2.33237392771343
217.8425,2.28845432987509
218.8075,2.26584429045971
218.8525,2.24128850074726
219.8025,2.23528418517142
219.8375,2.19307395872352
220.8025,2.16955868549545
220.8575,2.14820779458674
221.7975,2.14220998253464
221.8325,2.10151124745488
222.7975,2.07876672977972
222.8525,2.0576985837188
223.7925,2.05301973357746
223.8275,2.01361989825512
224.7925,1.99312547626087
224.8475,1.96971465225627
225.7875,1.96751522377045
225.8225,1.92919178023408
226.7875,1.91229317742989
226.8275,1.88550559984921
227.7875,1.85930601488712
227.8975,1.84807530330662
228.7825,1.83597701759197
228.8225,1.80683487636205
229.7825,1.7819221367192
229.8875,1.770128351712
230.7775,1.76390323248117
230.8125,1.73135176723548
231.7775,1.7118207545326
231.8475,1.69266298544647
232.7775,1.6694972319456
232.8875,1.6585331302997
233.7725,1.64616602794521
233.8275,1.62192681210513
234.7725,1.6000282683051
234.8775,1.58827943157351
235.7725,1.56296489563908
235.9025,1.55416448945255
236.7675,1.53866527815009
236.8375,1.52001135567406
237.7675,1.49977229494564
237.8775,1.48843587954053
238.7675,1.46254586635172
238.9425,1.45654933729929
239.4975,1.45654933729929


==> figs/data/t_vs_roc/elmax47_case_C_t_vs_roc_rf_660GHz.csv <==
x,y
0.497500000000002,13.197227034537
0.742500000000007,13.1972162271607
0.777500000000003,13.4837615079888
1.7475,13.4837213542115
1.7525,13.3774960956977
1.7825,13.5893977260621
2.7525,13.5894247035921
2.7825,13.8849776277698
3.76249999999999,13.8622406105987
3.79249999999999,13.9964777836202
4.75749999999999,13.9964581077068
4.80250000000001,14.3099970431612
5.76249999999999,14.3100132491539
5.79249999999999,14.6154631061586
6.76249999999999,14.615401967553
6.79750000000001,14.9395617688336
7.76249999999999,14.9395968845058
7.76750000000001,14.9756063561301
7.79750000000001,15.2540282543171
8.76750000000001,15.2540261616872
8.80250000000001,15.601130156244
9.76750000000001,15.6011030722652
9.8075,15.9558399098557
10.7725,15.9558733940431
10.8025,16.2879680354949
11.7725,16.2879125823616
11.8075,16.6567046459047
12.7775,16.672243776502
12.8075,16.9997968454848
13.7775,16.9997778907319
13.8125,17.3909564129877
14.7775,17.390986767284
14.8275,17.7502142999309
15.7825,17.7502216006577
15.8175,18.1557596316177
16.7825,18.1557680722349
16.8225,18.543605808994
17.7875,18.5436247088299
17.8225,18.9520022704239
18.7875,18.9519992719227
18.8275,19.3593040144358
19.7925,19.3593202745247
19.8275,19.7810827892877
20.7925,19.7810750006956
20.8325,20.1977183569171
21.7975,20.1977179800371
21.8325,20.6448976945289
22.7975,20.6448926105047
22.8425,21.0599727852526
23.8025,21.0599291896651
23.8375,21.5453676077401
24.8025,21.5453667083621
24.8575,21.9586496177077
25.8075,21.9586329460675
25.8425,22.4816104791699
26.8125,22.4816830000317
26.8425,22.9141483355247
27.8125,22.9141349473192
27.8475,23.3964269878373
28.8175,23.3964281660032
28.8525,23.9038638477461
29.8175,23.9038757414506
29.8675,24.3471005934476
30.8225,24.3470407444429
30.8575,24.88941661198
31.8275,24.889406225264
31.8575,25.3994864150093
32.8275,25.3995546452722
32.8725,25.8584715129798
33.8325,25.858450443129
33.8675,26.4155764638566
34.8375,26.4155864532567
34.8725,26.9649806224549
35.8375,26.9649925736715
35.8975,27.4454864954934
36.8425,27.445438386973
36.8775,27.9773403400297
37.8475,27.9773165829752
37.8825,28.5383860674368
38.8525,28.5384440498934
38.8875,29.1072464821773
39.8525,29.1072739549162
39.8575,29.1609917814662
39.8875,29.6067136286197
40.8575,29.6067042118037
40.8975,30.1239283726067
41.8625,30.1238982234698
41.8975,30.6834841445426
42.8675,30.6834304715335
42.9025,31.2393046983042
43.8725,31.2393122136149
43.9075,31.7879743229883
44.8775,31.7880229608861
44.9125,32.3416978762001
45.8825,32.3417247356028
45.9125,32.8900018375139
46.8825,32.8900099061839
46.8875,32.9326423828587
46.9175,33.4309146452208
47.8875,33.4309115674936
47.9525,33.9510434706064
48.8925,33.9510314096862
48.9475,34.4687693962711
49.8975,34.4687523190823
49.9525,34.9863812863949
50.9025,34.9863627954085
50.9675,35.4935793754139
51.9125,35.5122454702854
51.9425,35.9814368564236
52.9175,35.9814308703215
52.9475,36.4529359300817
53.9225,36.4529257394159
53.9575,36.9091993693634
54.9275,36.9091640739193
54.9625,37.350096695645
55.9325,37.3501200073803
55.9675,37.7888882646111
56.9375,37.7889251392166
56.9775,38.2143482085382
57.9425,38.2143828570106
58.0025,38.6087347822932
58.9475,38.60875611451
58.9525,38.5545500297129
58.9825,38.9284739621135
59.9575,38.9284402545144
59.9925,39.2638786841621
60.9625,39.2638369025264
61.0025,39.6079855063252
61.9675,39.6080161560542
61.9725,39.5087177286536
62.0025,39.8523444144931
62.9725,39.8523725577329
62.9775,39.8057895026418
63.0125,40.0665667539994
63.9825,40.0665090694797
63.9875,40.0982131113523
64.0175,40.3241280694004
64.9875,40.3241842019716
64.9925,40.160127479323
65.0225,40.4176677905716
66.0025,40.4078806043262
66.0325,40.5585391404932
67.0025,40.558594434789
67.0075,40.3210206852061
67.0375,40.6119527519199
68.0075,40.6118601448548
68.0175,40.5219207389676
68.0475,40.6381273038364
69.0175,40.6382294356169
69.0225,40.3688036540145
69.0525,40.5926320216186
70.0225,40.5925933892213
70.0325,40.402913179633
70.0625,40.5302471157523
71.0325,40.5302817897802
71.0375,40.275389617773
71.0675,40.3571091962679
72.0375,40.3570794857526
72.0475,39.9926237248131
72.0775,40.1709594847751
73.0475,40.1709625541523
73.0575,39.8571812586378
73.0875,39.8907825139142
74.0575,39.8908097956643
74.0625,39.5498712143037
74.1025,39.5777470774761
75.0625,39.5777274710081
75.0725,39.0330789367758
75.1025,39.1863041409405
76.0725,39.1862299510871
76.0825,38.6872420911963
76.1125,38.7342455395799
77.0825,38.7343310657164
77.1175,38.2301226633504
78.0875,38.2300582882772
78.0925,38.1698904508119
78.1225,37.6522956001048
79.0975,37.6523602940356
79.1475,36.9879557923815
80.1075,36.9879404629242
80.1175,36.2105379581967
80.1475,36.2627493029449
81.1175,36.2627282040816
81.1275,35.4556160816219
81.1975,35.4741249366882
82.1275,35.4741468528119
82.1675,34.6747692655811
83.1325,34.6747907251529
83.1375,34.6410309544729
83.1725,33.8294789450227
84.1425,33.829411199021
84.1525,33.3442179594403
84.1825,32.9229786709953
85.1525,32.9230361200021
85.2225,31.9485901365774
86.1625,31.948541925517
86.2275,30.9269487138901
87.1725,30.9270034546052
87.2325,29.8798082051028
88.1825,29.8797993061234
88.2425,28.8102664203832
89.1925,28.8102397693595
89.2475,27.7290553589764
90.2025,27.7290590497746
90.2575,26.6506909559359
91.2125,26.6507336715649
91.2675,25.5939533184723
92.2225,25.5939435866468
92.2775,24.5468404460258
93.2325,24.5468100921726
93.2875,23.5371152649346
94.2425,23.5371059638389
94.2925,22.5904985359904
95.2525,22.5905281748234
95.3025,21.7296655029729
96.2625,21.7296764733604
96.3075,20.9624978388122
97.2725,20.9624924680179
97.3325,19.7272791772704
98.2775,19.7272410973833
98.2925,18.6802265491501
98.3225,18.2009171625654
99.2875,18.2008923322726
99.3025,17.130278284792
99.3325,16.7380565563548
100.2975,16.7380797657153
100.3675,15.3423640350999
101.3075,15.3424018845882
101.3675,14.0233579622921
102.3125,14.0232977800669
102.3225,13.7629057137582
102.3625,12.8008169389211
103.3225,12.8008750819031
103.3325,12.4604272619697
103.3675,11.6470918612246
104.3325,11.6471040752456
104.3975,10.5571472648117
105.3425,10.5290767434656
105.3925,9.55424459239359
106.3475,9.55420329229781
106.3625,8.82014786300616
106.3925,8.63135527919263
107.3575,8.61351763979289
107.4075,7.80294563745289
108.3625,7.8029024513167
108.4025,7.57697458836151
108.6275,7.57701584386277
108.6575,7.67506254647702
109.6275,7.6750852814877
109.6625,7.73213307951303
110.6325,7.75787946215462
110.6625,7.79117147214885
111.6325,7.81127442078528
111.6625,7.85097807641762
112.6325,7.86444151897874
112.6625,7.91035703552026
113.6325,7.91520231939958
113.6625,7.96777060925547
114.6325,7.96778211577447
114.6625,8.02553405525768
116.6325,8.05173060479825
116.6625,8.09384916462682
118.6325,8.11105089125527
118.6625,8.16113894252621
121.6325,8.14592444191931
121.6775,8.12081846725911
122.6325,8.12077194323442
122.6625,8.09096441815623
123.6325,8.09103649676567
123.6625,8.02392635340581
125.6325,8.00318138002302
125.6625,7.93075914352355
127.6325,7.9040755246827
127.6625,7.8384363979585
128.6325,7.8384104558431
128.6625,7.77052448156064
129.6325,7.77057430756761
129.6625,7.69850731217829
130.6325,7.69850108608924
130.6625,7.62998085167573
131.6325,7.62996538515256
131.6625,7.56148913317602
132.6325,7.56148989774067
132.6625,7.46597915549503
133.3475,7.48763274736501
133.3875,7.98979240790254
134.3275,7.98975632162995
134.3425,8.4045045004469
134.3825,8.87277492492811
135.3225,8.87280893385872
135.3825,9.79088178231663
136.3125,9.79087570708791
136.3825,10.8439320370942
137.3025,10.843909351234
137.3125,11.0946994609594
137.3575,11.9250216988436
138.2975,11.925033467627
138.3525,13.1192217210992
139.2875,13.1191992591093
139.3475,14.4226958043812
140.2775,14.4227457149059
140.3575,15.7472519166766
141.2675,15.7472174356371
141.2825,16.3802578210739
141.3225,17.1353542031634
142.2575,17.1353785372099
142.2675,17.4668329282881
142.3125,18.5873753391031
143.2575,18.5873853618092
143.3125,20.1362595217122
144.2575,20.1362661191073
144.2975,21.1109120142586
145.2475,21.1108716844779
145.3075,21.8989536435959
146.2375,21.8989690606624
146.2875,22.7949999192847
147.2275,22.7949829438676
147.2775,23.7550144497482
148.2175,23.7550551953086
148.2625,24.7773743987256
149.2075,24.7773537791344
149.2575,25.8244315595668
150.1975,25.8243782628456
150.2475,26.8931778752124
151.1875,26.8932344123762
151.2425,27.9822139310324
152.1775,27.9821656439031
152.2425,29.0659468974813
153.1675,29.0660119192997
153.1725,29.1372114481529
153.2075,30.1431793947409
154.1625,30.1431756154435
154.1975,31.1921507828883
155.1525,31.1921452896362
155.1875,32.2101521940482
156.1425,32.2100939846123
156.1775,33.1893484277283
157.1325,33.1893956667455
157.1725,34.1223851382274
158.1225,34.1223725044676
158.1725,35.0038215157065
159.1175,35.0138884889876
159.1525,35.8256064207937
160.1075,35.8256081786268
160.1425,36.587717437766
161.0975,36.587717860725
161.1375,37.2600038018079
162.0875,37.2600035466357
162.1525,37.8875954412393
163.0825,37.8875385978522
163.1175,38.4371346941402
164.0725,38.4371220334664
164.1125,38.9334099008189
165.0675,38.9547528583491
165.0975,39.3930461097776
166.0575,39.3930333108488
166.0925,39.7836767620898
167.0525,39.7836270496009
167.0825,40.0440924682198
168.0425,40.0441416511999
168.0775,40.3119512586595
169.0375,40.311969254846
169.0675,40.5161796945827
170.0275,40.516155951663
170.0625,40.5791548370052
171.0225,40.5791592758353
171.0525,40.7276048235565
172.0225,40.727582034961
172.0525,40.6797656376888
173.0075,40.6797324769157
173.0375,40.7202051579927
174.0075,40.7202708385979
174.0375,40.5871201162913
175.0025,40.5870825300682
175.0325,40.4960671774641
175.9925,40.4960857577803
176.0275,40.3230382520033
176.9875,40.3230429065331
177.0175,40.0724951467305
177.9825,40.0641958353903
178.0125,39.8906297141784
178.9725,39.8906199290926
179.0125,39.6024601402029
179.9675,39.6025074494346
180.0025,39.2438888495699
180.9625,39.243853657864
180.9925,38.9199656670529
181.9525,38.9199922103869
182.0175,38.587804481928
182.9475,38.5877608553616
182.9875,38.1838460476731
183.9425,38.1838689368777
183.9775,37.7504703499122
184.9375,37.7504602402075
184.9725,37.3049527854527
185.9325,37.3049680792268
185.9675,36.854382140667
186.9275,36.8544090408836
186.9625,36.3992054077717
187.9225,36.3992132990269
187.9525,35.9189905715262
188.9175,35.8934004380346
188.9475,35.4148848586434
189.9075,35.4148782645955
189.9125,35.3794516700309
189.9425,34.9019105310401
190.9025,34.9018999222122
190.9075,34.8648587181279
190.9375,34.3803714329002
191.8975,34.380355685321
191.9025,34.3499185054088
191.9325,33.8509984190828
192.8975,33.8350549465979
192.9325,33.3207014655277
193.8925,33.320695124566
193.9275,32.8063189478726
194.8875,32.8063450539481
194.9225,32.2918639745847
195.8825,32.2918911215075
195.9175,31.756328205332
196.8775,31.7563424566345
196.9125,31.1972765868814
197.8725,31.1972593203508
197.9125,30.6296220480004
198.8675,30.6295551164928
198.9175,30.0569644684294
199.8625,30.0569506777483
199.8675,29.997556836926
199.8975,29.5056861908598
200.8625,29.5057224852384
200.8975,29.0147707006712
201.8575,29.0148148427939
201.8925,28.5030352619425
202.8525,28.5030537959016
202.8925,27.9332638556984
203.8475,27.933207360004
203.9025,27.3517507630969
204.8475,27.3517343176759
204.8825,26.8822261968237
205.8425,26.8822348758505
205.8775,26.3837141677476
206.8375,26.383745793477
206.8825,25.8143609903891
207.8325,25.8143417146541
207.8375,25.7788354567067
207.8675,25.3173746882486
208.8325,25.3174173445071
208.8675,24.855626237259
209.8275,24.8555985260594
209.8725,24.2997942430718
210.8275,24.2787582086141
210.8575,23.834866069574
211.8225,23.834927157053
211.8575,23.3668799080198
212.8175,23.3669108156597
212.8725,22.849621149512
213.8175,22.8496137798766
213.8525,22.4256700949406
214.8125,22.4257029243313
214.8575,21.9145238038874
215.8125,21.902279033322
215.8475,21.4895162409573
216.8075,21.4895373294631
216.8475,21.0321720762047
217.8025,21.0321386579313
217.8075,20.99136516725
217.8425,20.596088792351
218.8025,20.5961101000731
218.8375,20.1715963359762
219.7975,20.1716318611525
219.8625,19.7376654635079
220.7975,19.737663304635
220.8325,19.3338699916416
221.7925,19.3339007452511
221.8575,18.9136010728521
222.7925,18.9135767197945
222.8275,18.519287104292
223.7875,18.5193034112719
223.7975,18.2162024618451
223.8275,18.1225789401066
224.7875,18.1225525882898
224.8225,17.727431730979
225.7875,17.7076368747702
225.8225,17.3627258873105
226.7825,17.3627097793872
226.8225,16.9695502685031
227.7825,16.9695357137568
227.8175,16.6326776037435
228.7775,16.6326872504225
228.8225,16.2615137655449
229.7775,16.2614595630335
229.8125,15.9311550475978
230.7725,15.9312091172504
230.8275,15.5821657912766
231.7725,15.5821269971582
231.8075,15.2339667590473
232.7725,15.2326858443653
232.8075,14.9267980662312
233.7675,14.9267931268
233.8075,14.5973412060717
234.7675,14.597314847217
234.8025,14.2945147846116
235.7625,14.2945699136948
235.8325,13.9874803088144
236.7625,13.987456491985
236.7975,13.6801021080345
237.7625,13.6801256912194
237.7975,13.3959228258313
238.7575,13.3959433901446
238.8075,13.1089439486212
239.4975,13.1089439486212


==> figs/data/t_vs_roc/elmax70_case_A_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.883755692486602
2.72250000000003,0.908462862546401
2.79250000000002,0.927565671580169
5.72750000000002,0.954488062734413
5.79750000000001,0.974577601714202
7.73250000000002,1.00295469341449
7.83249999999998,1.01600332894736
9.73250000000002,1.03980316831718
9.80250000000001,1.05957563885909
11.7325,1.08161865524272
11.7875,1.10409224258262
13.7325,1.12699819655785
13.7875,1.15034205086857
15.7325,1.17446288722283
15.7775,1.19994406714341
17.7325,1.22775753292575
17.7775,1.25623441076669
18.7425,1.27812013519855
18.8925,1.28533318587193
19.7425,1.30546814082589
19.8625,1.31506167790957
20.7425,1.33336375352127
20.8475,1.345426913045
21.7425,1.36146014250926
21.8225,1.37608218889079
22.7425,1.38772540927431
22.8125,1.40583563697476
23.7425,1.4144481514117
23.7975,1.43787415579823
24.7475,1.46442370946789
24.9175,1.47056013103759
25.7475,1.49496877137
25.8775,1.50389614714891
26.7475,1.52606137957247
26.8525,1.53788361154091
27.7475,1.55828499056162
27.8275,1.57310493745467
28.7475,1.59181716895375
28.8175,1.60999403571952
29.7475,1.62634275011339
29.8025,1.65035714826217
30.7475,1.66153781712461
30.7875,1.69161971230858
31.7475,1.69741455312703
31.7825,1.73379158838651
32.7475,1.73397295844393
32.7825,1.77687922654843
33.7525,1.80219022994567
33.8275,1.81788058109856
34.7525,1.84004780981212
34.8225,1.85950415063002
35.7525,1.87856583139165
35.7975,1.90492941120158
36.7525,1.91773676564213
36.7875,1.95126371698706
37.7525,1.95773657911388
37.7875,1.99868691158269
38.7525,1.99977039329866
38.7875,2.04839406907269
39.7525,2.04839666834602
39.7875,2.0993973066835
40.7525,2.09939908014667
40.7875,2.15363612308386
41.7575,2.17875779316387
41.7925,2.21063460072656
42.7575,2.22901466170379
42.7925,2.26886165775198
43.7575,2.27656608201977
43.7925,2.32462849986103
44.7575,2.32462844620358
44.7925,2.38072583038661
45.7575,2.38072542127043
45.7925,2.43879077393859
46.7575,2.43878926291364
46.7925,2.50234976770872
47.7625,2.52710499694723
47.7975,2.56808466882524
48.7625,2.58499409628968
48.7975,2.63522393048623
49.7625,2.64474348132842
49.7975,2.70409966676397
50.7625,2.70552550947457
50.7975,2.77504359649134
51.7625,2.77504379444758
51.7975,2.85123630327098
52.7625,2.85123618095952
52.8025,2.92493937525711
53.7675,2.94634821594673
53.8025,2.99950970566726
54.7675,3.01368930371245
54.8025,3.07718086571543
55.7675,3.08208020302169
55.8025,3.15757815925633
56.7675,3.15757692605337
56.8025,3.24326005046413
57.7675,3.24326005927094
57.8025,3.33078319964574
58.7675,3.33078464550954
58.8075,3.42016949875591
59.7725,3.4419996996188
59.8075,3.51176195988199
60.7725,3.52461242443718
60.8075,3.6083352627661
61.7725,3.60833669055751
61.8075,3.70506240237165
62.7725,3.7050625848965
62.8075,3.80343678311925
63.7725,3.80343645771472
63.8125,3.90338292698976
64.7775,3.92704651795168
64.8125,4.00481258632141
65.7775,4.02153436993558
65.8125,4.11660263297978
66.7775,4.11901215035851
66.8125,4.23204173636708
67.7775,4.23204265691351
67.8125,4.34932987606862
68.7775,4.34932999097884
68.8175,4.46643819465243
69.7775,4.46643785499873
69.8225,4.581827856286
70.7825,4.60237243819296
70.8175,4.70791740968224
71.7825,4.71071801196484
71.8175,4.83565524690584
72.7825,4.83565404851976
72.8175,4.96496668728128
73.7825,4.96496570751668
73.8225,5.09672619881206
74.7825,5.09672672957981
74.8225,5.23833563819267
75.7825,5.23833756561191
75.8325,5.38512882397436
76.7875,5.39678240925605
76.8225,5.53120535214924
77.7875,5.53120496335737
77.8225,5.67634396064312
78.7875,5.67634383298093
78.8275,5.82646143392657
79.7875,5.82646160802648
79.8275,5.97996771014351
80.7925,6.00481064486934
80.8275,6.13952661040997
81.7925,6.13952424845814
81.8275,6.30682424129708
82.7925,6.30682721765572
82.8325,6.47571437052477
83.7925,6.47571503314839
83.8375,6.64506981605615
84.7975,6.65651423309703
84.8325,6.82427290306435
85.7975,6.82427377779669
85.8375,6.99538458012654
86.7975,6.99538439178144
86.8475,7.16182594447116
87.8025,7.16351189035385
87.8375,7.3340386630785
88.8025,7.33403858371969
88.8425,7.50218100788857
89.8025,7.5021788966651
89.8525,7.66698020715927
90.8075,7.66697987251024
90.8425,7.828934462056
91.8075,7.82893488289426
91.8475,7.99028103573266
92.8125,8.00483796642573
92.8475,8.13864046359168
93.8125,8.13864088389158
93.8475,8.28442441176202
94.8125,8.28442475240547
94.8575,8.42098486682085
95.8175,8.42098486539896
95.8525,8.54171684803214
96.8175,8.54171698627016
96.8575,8.6506462733816
97.8225,8.65166480952382
97.8575,8.74841100096006
98.8225,8.74841129365154
98.8625,8.81898212347153
99.8275,8.81898116230138
99.8575,8.8711155812112
100.8325,8.88514227231781
100.8775,8.91026784061364
102.8475,8.93790244425747
102.9525,8.95009148215831
105.8675,8.92860032136178
105.9125,8.90220630530638
106.8775,8.88956235158486
106.9175,8.85973161326098
107.8875,8.83260314515104
107.9175,8.79364781902092
108.8925,8.77946486442852
108.9275,8.72085424758444
109.9025,8.69411766021233
109.9375,8.63321590723967
110.9075,8.62088687109679
110.9475,8.53311664060703
111.9175,8.51131970581145
111.9575,8.41599545483774
112.9225,8.40708613907935
112.9725,8.27981912313049
113.9325,8.26653610997988
113.9775,8.14377655467763
114.9425,8.12240079493586
114.9925,7.99147478620756
115.9475,7.98364317322716
116.0025,7.8298081372464
116.9575,7.81814963318777
117.0075,7.66818811303449
117.9675,7.65029532916395
118.0175,7.50073170878875
118.9775,7.47428211541012
119.0225,7.33567669405369
119.9825,7.32428206531239
120.0325,7.17220442503407
120.9925,7.15152376224654
121.0425,7.00990323213978
121.9975,6.99966130402146
122.0475,6.85839003043787
123.0075,6.83564294558545
123.0525,6.72291408439128
124.0125,6.70772914547081
124.0575,6.59684518718467
125.0175,6.58474330340727
125.0575,6.49422160286667
126.0225,6.48211037978001
126.0625,6.4072647916044
127.0275,6.39111965322161
127.0625,6.34454786061264
128.0325,6.3190081005626
128.1275,6.30524844948815
132.0125,6.32943412976687
132.0475,6.38420022767275
133.0075,6.39214116079614
133.0425,6.46193932225981
134.0025,6.48453840981966
134.0375,6.5613765340143
134.9925,6.56137540534286
135.0325,6.67615808910574
135.9875,6.69102754316941
136.0275,6.8118435818775
136.9775,6.81184461199774
137.0225,6.95690177042133
137.9725,6.97179434875392
138.0125,7.11052485278242
138.9625,7.11052441970071
139.0025,7.27691339126977
139.9525,7.27691540330846
140.0025,7.44453597071697
140.9475,7.45114605624957
140.9875,7.6096932302649
141.9375,7.60969177521679
141.9825,7.77698244291105
142.9325,7.79794263491709
142.9725,7.93281483002249
143.9225,7.93693544483358
143.9625,8.09080836182881
144.9125,8.09080944630767
144.9625,8.23690168851846
145.9075,8.23801739928183
145.9475,8.36655809212613
146.8975,8.36655505834699
146.9425,8.4978249611878
147.8925,8.49910409288623
147.9325,8.61024693505487
148.8875,8.62308108377033
148.9225,8.70246125191437
149.8825,8.72474988289878
149.9175,8.78165923498943
150.8775,8.80867880894573
150.9125,8.84590486944353
151.8675,8.84880019675597
151.9025,8.90434633636079
152.8675,8.93010970688886
152.9675,8.94305498396784
154.8575,8.97081628095714
155.1425,8.9741971230315
157.8475,8.94678576938441
157.8875,8.91809024000486
158.8475,8.89254517123169
158.9225,8.87635336298968
159.8375,8.86816265078318
159.8725,8.81796291711476
160.8325,8.80829892722437
160.8725,8.74169378103807
161.8325,8.71853198198482
161.8675,8.64105814094216
162.8275,8.64105802290601
162.8675,8.52944676697064
163.8275,8.51991123415536
163.8675,8.40607405441358
164.8275,8.38026731566879
164.8625,8.26543265715014
165.8225,8.26543244285409
165.8675,8.11992271953108
166.8225,8.11067999037988
166.8625,7.96835529252206
167.8225,7.94273919594923
167.8575,7.80494777091542
168.8175,7.80494621652832
168.8625,7.64258148028318
169.8175,7.63344251518117
169.8575,7.47605515637093
170.8175,7.45077392784816
170.8525,7.3067879700107
171.8125,7.30678943500379
171.8575,7.13529863024695
172.8125,7.12612252015799
172.8525,6.96803896161106
173.8125,6.94353355592625
173.8525,6.79298853520402
174.8075,6.79298862991425
174.8575,6.61629469276932
175.8075,6.60823446370404
175.8525,6.44665443196169
176.8075,6.43251807578713
176.8525,6.27764191053797
177.8075,6.25797236637408
177.8475,6.10952451812994
178.8075,6.08432639853191
178.8475,5.95014861594905
179.8025,5.95015213875115
179.8525,5.79831762244368
180.8025,5.79293695244598
180.8475,5.6484120169319
181.8025,5.63691337563671
181.8425,5.50436293276914
182.8025,5.48679550960554
182.8425,5.35636319989902
183.8025,5.33281264817589
183.8425,5.20979835499082
184.7975,5.20979806497593
184.8475,5.07044216797664
185.7975,5.06495092085135
185.8425,4.93904217920141
186.7975,4.92758928956346
186.8375,4.80925814984039
187.7975,4.79198906387586
187.8375,4.68189227853162
188.7975,4.65860582855981
188.8325,4.55708075691513
189.7925,4.5562814293724
189.8375,4.44346972879674
190.7925,4.43662108947575
190.8325,4.32492335098021
191.7925,4.3121881995084
191.8325,4.20807740558161
192.7925,4.18964332289511
192.8275,4.09305193369715
193.7925,4.06910798175784
193.8275,3.98337932574327
194.7875,3.98085594348248
194.8325,3.88155337698259
195.7875,3.87355028450088
195.8275,3.78214581362255
196.7875,3.76849600095028
196.8225,3.68429000905405
197.7875,3.66517563727206
197.8225,3.58803261074644
198.7875,3.56365019631755
198.8225,3.49175768544939
199.7825,3.48753937919599
199.8225,3.40092297826334
200.7825,3.39150446384775
200.8225,3.31201848455783
201.7825,3.29758880324204
201.8175,3.22468576711259
202.7825,3.20543884033066
202.8175,3.13896384136712
203.7825,3.11509586849917
203.8175,3.06003313122426
204.7775,3.05521548862589
204.8175,2.98287190303051
205.7775,2.97317483366544
205.8125,2.90897772204625
206.7775,2.89457668632946
206.8125,2.83430821573575
207.7775,2.81538812993125
207.8125,2.75913168478297
208.7775,2.73529120413087
208.8075,2.68929624049736
209.7725,2.68426337970294
209.8075,2.62080570389668
210.7725,2.61151244382506
210.8075,2.55367733922719
211.7725,2.54029553267065
211.8075,2.48793583438265
212.7725,2.47062944842452
212.8075,2.42493454707312
213.7725,2.40356979703944
213.8025,2.36820424027263
214.7675,2.36403701688272
214.8025,2.31251006286965
215.7675,2.30435190299755
215.8025,2.25595891361053
216.7675,2.24397239330875
216.8025,2.19806412962339
217.7675,2.18241503688068
217.8025,2.14137607552948
218.7675,2.12222317355213
218.7975,2.08853971571807
219.7675,2.06339377040268
219.8125,2.03772994247191
220.7625,2.03162133645219
220.7975,1.98798151861325
221.7625,1.97855140383479
221.7975,1.94072847438269
222.7625,1.92798600078731
222.7975,1.89471589108325
223.7625,1.87867021179613
223.8025,1.85004653061048
224.7625,1.83038657171949
224.8175,1.80907698433231
225.7625,1.78312736526618
225.8375,1.76743694320686
226.7575,1.76059867976369
226.7925,1.72460201081651
227.7575,1.71476389514356
227.7925,1.68266763687319
228.7575,1.66995645333645
228.7975,1.6416292367627
229.7575,1.62616779307763
229.8125,1.60205402086603
230.7575,1.58338785410081
230.8275,1.5655225750441
231.7575,1.54160526721279
231.8675,1.53022637230771
232.7575,1.5038714267049
232.9025,1.49642463009246
233.7575,1.4678615190428
233.9775,1.46332822304458
234.7525,1.45205603697553
234.8075,1.43086705607351
235.7525,1.41707350690217
235.8225,1.39903813772258
236.7525,1.38282780269316
236.8525,1.36977999265036
237.7525,1.34931360008142
237.8675,1.33895811485985
238.7525,1.31652456367902
238.8925,1.3087686261058
239.7525,1.28445343158955
239.9475,1.27920627393888
240.7525,1.25309213038906
241.0825,1.25026501732003
242.7425,1.22193689765783
242.7825,1.19435066238469
244.7425,1.1670975084794
244.7975,1.14522033933315
246.7375,1.12202886226765
246.7925,1.09928319718364
248.7375,1.07696352138402
248.7925,1.0550636501514
250.7375,1.03328246087011
250.7925,1.01172717013594
252.7375,0.987644007528274
252.8125,0.970538546565649
254.7375,0.943924825309807
254.8375,0.930980460361411
255.7425,0.910654882425433
255.8525,0.899889946005942
257.7375,0.881350544742645
257.8075,0.863194315767089
259.4975,0.846527685945205


==> figs/data/t_vs_roc/elmax70_case_A_t_vs_roc_rf_220GHz.csv <==
x,y
0.497500000000002,2.53099263276494
0.717499999999973,2.53871903913017
0.747500000000002,2.58153820651188
2.72250000000003,2.60175162860327
2.75749999999999,2.65646026507812
4.72750000000002,2.6771972073962
4.76249999999999,2.73356219861421
5.72750000000002,2.73356344439708
5.76249999999999,2.79109798201421
6.73250000000002,2.8178860881203
6.76249999999999,2.8498179820881
7.73250000000002,2.87236728596616
7.76249999999999,2.90973734273649
8.73250000000002,2.92721403859434
8.76249999999999,2.97261636900748
9.73250000000002,2.97789782936655
9.76249999999999,3.0345243130144
10.7325,3.0345241692591
10.7675,3.09765389658838
11.7325,3.09765342496183
11.7675,3.16201565136157
12.7325,3.16201444220195
12.7675,3.22761872553218
13.7325,3.22761613486836
13.7675,3.29447072347591
14.7325,3.29446583187985
14.7725,3.36355448871802
15.7375,3.3901506939431
15.7675,3.43652620188851
16.7375,3.45673241716827
16.7675,3.51617575897444
17.7375,3.52529298260976
17.7675,3.59773641659285
18.7375,3.59773942968172
18.7725,3.68107255349099
19.7375,3.68107398025251
19.7725,3.7662121400619
20.7375,3.76621264878582
20.7725,3.85317529857804
21.7375,3.8531754006961
21.7725,3.94096910622625
22.7375,3.9409691102403
22.7775,4.02618016454386
23.7425,4.05084559044707
23.7725,4.11793544911438
24.7425,4.12868268976052
24.7775,4.21154498755834
25.7425,4.21154373623961
25.7775,4.30701618151312
26.7425,4.30701293557127
26.7775,4.40435306166393
27.7425,4.40434621191872
27.7775,4.50522360439203
28.7425,4.5052225143811
28.7775,4.61087048923093
29.7425,4.61087791146031
29.7825,4.72646662204977
30.7425,4.72647017253394
30.7875,4.84463869881438
31.7475,4.8612345742248
31.7825,4.96541495914272
32.7475,4.96593438575684
32.7825,5.08881387537411
33.7475,5.0888139066796
33.7825,5.2062378728603
34.7475,5.20623785595672
34.7825,5.32544383513891
35.7475,5.32544351893517
35.7875,5.45553748061963
36.7475,5.4555359474931
36.7925,5.58823454552294
37.7525,5.60677220974969
37.7875,5.72405008488056
38.7525,5.72715307385835
38.7875,5.86640667772349
39.7525,5.8664141217962
39.7875,6.01247512131818
40.7525,6.01248020034882
40.7875,6.16780995622435
41.7525,6.16781183707741
41.7875,6.33104819964569
42.7525,6.33104863267209
42.7925,6.49780497809428
43.7575,6.51986971966824
43.7925,6.65751593394248
44.7575,6.65751578027255
44.7925,6.81817337731906
45.7575,6.81817220564926
45.7925,6.98446587810764
46.7575,6.98446155067529
46.7925,7.16649281855138
47.7575,7.16649000853084
47.7975,7.35475135161778
48.7575,7.35475091844893
48.8025,7.54703184031388
49.7625,7.57429493251476
49.7975,7.7442854278986
50.7625,7.74836890629797
50.7975,7.9474621257018
51.7625,7.9474626926297
51.7975,8.16567082403151
52.7625,8.16567047374326
52.8025,8.37674944401601
53.7625,8.37674711569281
53.8075,8.59031181000631
54.7625,8.59031002569503
54.8175,8.81275465848955
55.7675,8.82678589651533
55.8025,9.04300489517954
56.7675,9.04300136340299
56.8025,9.28838971924171
57.7675,9.2883897444637
57.8025,9.5390477318021
58.7675,9.5390518726191
58.8075,9.79504162934523
59.7675,9.79504148220445
59.8125,10.0573537660133
60.7675,10.0573509734724
60.8325,10.3339305618844
61.7725,10.3339346509437
61.8075,10.6109479315466
62.7725,10.6109484542806
62.8075,10.892682843867
63.7725,10.8926819119392
63.8125,11.1789191369434
64.7725,11.178915136899
64.8225,11.4694040778273
65.7725,11.4693969280127
65.8325,11.7895601870912
66.7775,11.7964608164764
66.8125,12.1201668493222
67.7775,12.1201694856799
67.8125,12.4560689764736
68.7775,12.4560693055657
68.8175,12.7914561129496
69.7775,12.7914551402136
69.8225,13.1219211786185
70.7775,13.1219185315178
70.8325,13.4830297212242
71.7825,13.491050380685
71.8175,13.8488587926315
72.7825,13.8488553605673
72.8175,14.219194514456
73.7825,14.2191917085029
73.8225,14.5965412802653
74.7825,14.5965428003339
74.8225,15.0020973068285
75.7825,15.0021028267747
75.8325,15.4224990922679
76.7825,15.4224995195617
76.7925,15.6695687493699
76.8275,15.8408484381472
77.7875,15.8408473246841
77.8225,16.2565116708352
78.7875,16.2565113052226
78.8275,16.6864339008575
79.7875,16.6864343994632
79.8275,17.1260613416011
80.7875,17.1260579290538
80.8475,17.5830229245366
81.7925,17.5830161601299
81.8275,18.0621474992394
82.7925,18.0621560232486
82.8325,18.5458328383809
83.7925,18.5458347360724
83.8375,19.0308507993293
84.7925,19.0308490370378
84.7975,19.0636265256511
84.8325,19.5440714730592
85.7975,19.54407397821
85.8375,20.0341191147676
86.7975,20.0341185753651
86.8475,20.5107914230068
87.8025,20.5156198118086
87.8375,21.0039923433878
88.8025,21.0039921161115
88.8425,21.4855360985686
89.8025,21.4855300522246
89.8525,21.9575054014241
90.8075,21.9575044430209
90.8425,22.4213270529199
91.8075,22.4213282581608
91.8475,22.8834083629117
92.8075,22.8834125562428
92.8175,23.1864858576416
92.8475,23.3082957168837
93.8125,23.3082969205827
93.8475,23.7258071408465
94.8125,23.7258081164171
94.8575,24.1169033538044
95.8175,24.1169033497322
95.8525,24.4626683162938
96.8175,24.4626687121945
96.8575,24.77463187625
97.8225,24.777548866618
97.8575,25.0546207988627
98.8225,25.0546216371035
98.8575,25.2567298112702
99.8275,25.2567270585703
99.8575,25.406035097461
100.8275,25.4060378431466
100.8675,25.5181634606869
101.8375,25.5181632604352
101.8725,25.5909079386145
102.8475,25.5973063476234
102.8775,25.6322145980934
104.8625,25.6039908716094
104.9325,25.5841959653301
105.8675,25.5706659469951
105.9025,25.495075983367
106.8725,25.4950772858328
106.9175,25.3734324862677
107.8825,25.3537763159466
107.9225,25.1841747558549
108.8875,25.1829122608518
108.9425,24.9757008588689
109.8975,24.9567306204934
109.9425,24.7247129492885
110.9025,24.7247176484177
110.9675,24.4380381266776
111.9125,24.4261524305205
111.9725,24.1026141393599
112.9225,24.0770987025771
112.9775,23.7126180182921
113.9275,23.7126110284612
113.9425,23.4812156721192
113.9725,23.3230049825617
114.9375,23.311706346487
115.0075,22.8868271374744
115.9475,22.8643981394102
116.0075,22.4238291613888
116.9525,22.4238262106766
116.9675,22.2077503556193
117.0025,21.960964714213
117.9625,21.9544605000715
118.0425,21.4813854272617
118.9725,21.4625818959225
119.0375,21.0086834925401
119.9775,21.0086853201028
119.9925,20.79676428131
120.0275,20.5405143917303
120.9875,20.5297569381295
121.0625,20.0756991420997
121.9925,20.0756969665975
122.0075,19.8751744189498
122.0425,19.6417796778489
123.0025,19.6278488893951
123.0675,19.2537893953823
124.0075,19.2505916217015
124.0775,18.8927400101431
125.0125,18.8927383921633
125.0825,18.5988357811878
126.0175,18.5988436393877
126.0775,18.3497997069235
127.0225,18.3449911598111
127.0675,18.1701843546883
128.0275,18.1518661147667
128.0625,18.0576345621486
129.0275,18.0545440331043
129.0575,18.0080715230646
131.0175,18.0308260247968
131.0525,18.1268983219153
132.0125,18.1269000605157
132.0475,18.2837449795788
133.0075,18.3064870602566
133.0425,18.5063823860216
133.9975,18.5063852957502
134.0475,18.7911611456274
134.9925,18.7911579132191
135.0325,19.1198846517383
135.9825,19.1198834052639
136.0525,19.50847505616
136.9775,19.5084780063268
137.0225,19.9239079738759
137.9675,19.9239055346779
138.0475,20.3638699365736
138.9625,20.3638686962691
139.0025,20.8403909569888
139.9525,20.8403967192772
140.0025,21.3204461539099
140.9475,21.3393768133246
140.9875,21.793440908099
141.9375,21.7934367409791
141.9825,22.272541374143
142.9275,22.2725455711226
142.9925,22.7188305766554
143.9225,22.730631627726
143.9625,23.1713090929896
144.9125,23.1713121988344
144.9625,23.5897065486465
145.9075,23.5929018390982
145.9475,23.961030212917
146.8975,23.961021524461
146.9425,24.3369660978056
147.8925,24.3406294103995
147.9325,24.6589319871621
148.8825,24.6589324058185
148.9425,24.9230250601851
149.8775,24.9230245918201
149.9225,25.1498405856866
150.8725,25.1498359909201
150.9125,25.3338340004817
151.8675,25.3421259443904
151.9025,25.5012048290275
152.8625,25.5023792300295
152.8975,25.6120627314274
153.8575,25.6120641000567
153.8925,25.6785226245815
156.8575,25.6507706713359
156.9325,25.6334093278322
157.8475,25.6227473503586
157.8825,25.5405660718488
158.8425,25.5226141512672
158.8775,25.4210356084881
159.8375,25.3975781842381
159.8775,25.2538109006895
160.8325,25.2261341486438
160.8725,25.0353833169242
161.8275,25.0353849425859
161.8775,24.7471723726819
162.8275,24.7471720346375
162.8675,24.4275279657939
163.8275,24.4002191026466
163.8675,24.0742001987564
164.8225,24.07420013749
164.8775,23.6714165537105
165.8225,23.6714159399869
165.8675,23.2546898700159
166.8225,23.2282195688368
166.8625,22.8206151102131
167.8175,22.8206129716042
167.8775,22.3526314404806
168.8175,22.3526269888638
168.8625,21.887629757644
169.8175,21.8614566268749
169.8575,21.4107141333398
170.8125,21.4107154815222
170.8725,20.9259489384594
171.8125,20.9259531340609
171.8575,20.434819706591
172.8125,20.4085401960938
172.8525,19.9558038523392
173.8075,19.9558048472434
173.8675,19.4544760054277
174.8075,19.4544762766689
174.8575,18.9484415705764
175.8075,18.925357837677
175.8525,18.4626079256436
176.8025,18.4626106955279
176.8125,18.2885508954664
176.8475,17.9785720668408
177.8025,17.9785691584734
177.8725,17.4970997727571
178.8025,17.4970905599407
178.8625,17.0406622790132
179.8025,17.0406723679848
179.8525,16.6058326893365
180.8025,16.5904229599039
180.8475,16.1765172285533
181.7975,16.1765156826676
181.8075,16.0220388196084
181.8375,15.7639742903949
182.7975,15.7639756538616
182.8675,15.3401170683563
183.7975,15.3401178265073
183.8525,14.9203692295601
184.7975,14.9203683989849
184.8475,14.5212663044354
185.7975,14.5055398925764
185.8425,14.1449491777591
186.7925,14.1449476709411
186.8025,13.9954539316818
186.8325,13.7732600058249
187.7925,13.7732664229951
187.8575,13.4084962095812
188.7925,13.4084986501011
188.8475,13.051047828989
189.7925,13.0487586305874
189.8375,12.7256766013078
190.7925,12.7060627467142
190.8325,12.3861709993435
191.7875,12.3861717478303
191.7975,12.233971103147
191.8275,12.0515352748099
192.7875,12.0515346501547
192.8425,11.7221132140418
193.7875,11.7221093666477
193.8375,11.4080212487499
194.7875,11.4007945208662
194.8325,11.1164013724619
195.7875,11.0934812733153
195.8275,10.8317075229759
196.7825,10.8317106517647
196.8425,10.5514577637352
197.7825,10.5514583623653
197.8325,10.2757856886765
198.7825,10.2757848356333
198.8275,10.0000634179635
199.7825,9.98798258823672
199.8225,9.739921416838
200.7825,9.71294768327971
200.8225,9.48530736435794
201.7775,9.48530672486208
201.8325,9.23519473026164
202.7775,9.23518940461804
202.8275,8.98969525107447
203.7775,8.98969861784428
203.8225,8.76364517038252
204.7775,8.74984789810577
204.8175,8.54266271845154
205.7775,8.51489122988818
205.8125,8.33103678040118
206.7725,8.33103934113655
206.8225,8.11719038401242
207.7725,8.11719257003983
207.8175,7.90189191704121
208.7725,7.90018354799014
208.8125,7.70188981659447
209.7725,7.68747617977891
209.8125,7.50573940441546
210.7725,7.47912438743452
210.8075,7.31349012367184
211.7675,7.31348335629974
211.8175,7.12521267815413
212.7675,7.12521542185044
212.8125,6.94478295621121
213.7675,6.9447372424363
213.8075,6.78231272871915
214.7675,6.77037819547269
214.8025,6.62280987771658
215.7675,6.59944568023639
215.8025,6.46085274044725
216.7625,6.46085287471874
216.8125,6.29504756052205
217.7625,6.29504748241885
217.8075,6.13269834075464
218.7625,6.13269767931132
218.8025,5.98138000873826
219.7625,5.97380730377915
219.7975,5.83586562876786
220.7625,5.8183711594732
220.7975,5.69339085295218
221.7625,5.66638389704326
221.7975,5.55806260813119
222.7575,5.55807056183016
222.8025,5.42628692596867
223.7575,5.42629107469611
223.7975,5.29835810680447
224.7575,5.29707728426172
224.7925,5.18102520520239
225.7575,5.17040786319581
225.7925,5.06177206983392
226.7575,5.04218793075881
226.7925,4.9390968790072
227.7575,4.91092144716248
227.7925,4.81900080230679
228.7525,4.8190002841236
228.7925,4.70147070983188
229.7525,4.70146890957153
229.7925,4.58813103841192
230.7525,4.58648466841385
230.7875,4.48350843630806
231.7525,4.47402561148687
231.7875,4.38242345344912
232.7525,4.3654219041394
232.7875,4.28561846402931
233.7525,4.26086354245012
233.7825,4.190833487747
234.7475,4.19083657131699
234.7875,4.0978677788998
235.7475,4.09786893533783
235.7875,4.00671277023844
236.7475,4.00671306320839
236.7825,3.92292021285272
237.7475,3.91634568417356
237.7825,3.83464927300855
238.7475,3.82117918409614
238.7825,3.74818943548979
239.7475,3.72810156119476
239.7825,3.66352565777913
240.7475,3.6370888912902
240.7775,3.58064063891317
241.7425,3.58063891426917
241.7825,3.49951509675117
242.7425,3.4995115862389
242.7775,3.42050722021406
243.7425,3.4201218778835
243.7775,3.34870317384298
244.7425,3.34245676769001
244.7775,3.27980262653483
245.7425,3.26752766442098
245.7775,3.21337972968456
246.7425,3.19519033888645
246.7725,3.14824300063361
247.7425,3.12435907071074
247.7725,3.0843203174677
248.7375,3.08432156231362
248.7725,3.0216024045265
249.7375,3.02160290702346
249.7725,2.95922297429246
250.7375,2.95922314061033
250.7725,2.89749082874414
251.7375,2.89317452296581
251.7725,2.83792015709923
252.7375,2.82851893116054
252.7725,2.77953051046467
253.7375,2.76523770501529
253.7675,2.72230851589802
254.7375,2.7033113324938
254.7675,2.66623989682375
255.7375,2.64271957333591
255.7725,2.57719960725825
256.7425,2.54951463683648
256.7875,2.52410875950511
257.7375,2.52410451729662
257.7725,2.47210679648873
258.7375,2.47210767081219
258.7725,2.4243751466264
259.4975,2.4243751466264


==> figs/data/t_vs_roc/elmax70_case_A_t_vs_roc_rf_660GHz.csv <==
x,y
0.497500000000002,22.7789335467905
0.712499999999977,22.7788634854871
0.77249999999998,23.2338437056418
1.72250000000003,23.2338277291769
1.75749999999999,23.4157527724011
2.72250000000003,23.4157645013042
2.7525,23.9081422242655
3.72750000000002,23.9081772824824
3.77749999999997,24.0947541519859
4.72750000000002,24.0947747017774
4.76249999999999,24.6020596171077
5.72750000000002,24.6020708291532
5.76249999999999,25.1198816618736
6.72750000000002,25.1198868552667
6.76249999999999,25.6483616564952
7.72750000000002,25.6483635194499
7.76749999999998,26.18763589607
8.72750000000002,26.187636286411
8.77249999999998,26.7535471258975
9.72750000000002,26.7535468785511
9.73250000000002,26.8010802662332
9.76249999999999,27.3107186152711
10.7325,27.310717321474
10.7625,27.8788848605118
11.7325,27.8788806158723
11.7675,28.4581406462985
12.7325,28.4581297638624
12.7675,29.048568306408
13.7325,29.0485449904337
13.7675,29.6502362802141
14.7325,29.6501922558503
14.7675,30.2719901593655
15.7325,30.2719543967344
15.7725,30.9287355693854
16.7325,30.9287596959448
16.7775,31.6455815739695
17.7325,31.6456317544059
17.7425,32.252838757167
17.7725,32.3796274829832
18.7375,32.3796546007825
18.7725,33.1296527051502
19.7375,33.129665546004
19.7725,33.8959089739945
20.7375,33.8959135525092
20.7725,34.6785773899533
21.7375,34.678578309016
21.7725,35.4687216477752
22.7375,35.4687216839018
22.7775,36.2356211615349
23.7375,36.2356208230398
23.7825,37.0614187107947
24.7375,37.0614157278698
24.8075,37.903904544471
25.7425,37.9038932826015
25.7775,38.7631452772846
26.7425,38.7631160638082
26.7775,39.63917718539
27.7425,39.6391155376838
27.7775,40.5470120560592
28.7425,40.5470022459609
28.7775,41.4978340049381
29.7425,41.4979008050019
29.7825,42.5381991844231
30.7425,42.5382311387802
30.7875,43.6017478587883
31.7425,43.6017607454497
31.8025,44.6887341845717
32.7475,44.6934090175565
32.7825,45.7993244128035
33.7475,45.7993246945527
33.7825,46.8561403724262
34.7475,46.8561402202942
34.7825,47.9289940145239
35.7475,47.9289911686899
35.7875,49.0998368039641
36.7475,49.0998230058262
36.7925,50.2941103674437
37.7475,50.2940700507377
37.8125,51.5164502001713
38.7525,51.5443770922751
38.7875,52.797659513055
39.7525,52.7977265097089
39.7875,54.1122754817378
40.7525,54.1123211930129
40.7875,55.5102889706034
41.7525,55.5103058982817
41.7875,56.9794331346636
42.7525,56.9794370319007
42.7925,58.4802441128889
43.7525,58.480244397674
43.8125,59.9176426877358
44.7575,59.9176413047074
44.7925,61.3635596495063
45.7575,61.363549104478
45.7925,62.8601921265452
46.7575,62.8601531796543
46.7925,64.4984345579722
47.7575,64.4984092677877
47.7975,66.1927613214237
48.7575,66.1927574229038
48.8025,67.9232856841643
49.7575,67.9233405621839
49.8175,69.6985679353687
50.7575,69.6985873366112
50.7625,69.7353192262604
50.7975,71.5271581767654
51.7625,71.5271632791168
51.7975,73.4910364201029
52.7625,73.4910332675083
52.8025,75.3907439580988
53.7625,75.3907230031908
53.8075,77.3128052087181
54.7625,77.3127891499163
54.8175,79.3147907994835
55.7625,79.3148098309948
55.7675,79.441071922169
55.8025,81.3870428817854
56.7675,81.3870110957968
56.8025,83.5955062472512
57.7675,83.5955064742492
57.8025,85.8514283071223
58.7675,85.8514655744746
58.8075,88.1553733296864
59.7675,88.1553720054195
59.8125,90.5161825020199
60.7675,90.5161573691524
60.8325,93.0053736035176
61.7725,93.0054104050513
61.8075,95.4985298675445
62.7725,95.4985345721503
62.8075,98.0341440131322
63.7725,98.0341356257825
63.7825,100.102249299524
NaN,NaN
195.7825,100.047701688743
195.7925,98.954218474102
195.8225,97.4853661289471
196.7825,97.485394288043
196.8425,94.9631183609276
197.7825,94.9631237485987
197.8325,92.4820697482092
198.7825,92.4820620708205
198.8275,90.000569372862
199.7775,90.0005268390292
199.7825,89.8918419071089
199.8225,87.659291420185
200.7775,87.6593241823166
200.7875,86.532551792298
200.8175,85.3677650030698
201.7775,85.3677592476097
201.8325,83.1167513493733
202.7775,83.1167034185812
202.8275,80.9072560878613
203.7775,80.9072863887897
203.8225,78.8728054088809
204.7725,78.8728272136761
204.7825,78.0127576032546
204.8125,76.8839633869669
205.7725,76.8839368659182
205.8375,74.9793299876295
206.7725,74.9793530342479
206.8225,73.0547124623974
207.7725,73.0547321366431
207.8175,71.1170263009185
208.7725,71.1016509797398
208.8125,69.3170074353413
209.7675,69.3169993524676
209.7775,68.4815749653334
209.8075,67.5516537627225
210.7675,67.5516272042938
210.8275,65.8214102716104
211.7675,65.8213493652621
211.8175,64.1269132961566
212.7675,64.1269379894231
212.8125,62.5030458310513
213.7675,62.5026344071416
213.8075,61.0408138132524
214.7625,61.0408487662532
214.7725,60.2830408965129
214.8025,59.6052881827776
215.7625,59.605297792256
215.8225,58.1476739754348
216.7625,58.1476751838763
216.8125,56.6554273838684
217.7625,56.6554266809397
217.8075,55.1942844326516
218.7625,55.1942784796619
218.8025,53.8324194693382
219.7575,53.8323972282345
219.7625,53.7642651255232
219.7975,52.5227900732686
220.7575,52.5227346119136
220.8225,51.2405171136904
221.7575,51.2404779023935
221.8075,50.0225629317871
222.7575,50.022634515078
222.8025,48.8365818129283
223.7575,48.8366191514742
223.7975,47.6852224601336
224.7575,47.6736950574074
224.7925,46.6292263639547
225.7525,46.629228661165
225.7625,45.9603711013887
225.7925,45.5559481636012
226.7525,45.5559482605241
226.8075,44.4518714639836
227.7525,44.4518709110944
227.7975,43.3710067908287
228.7525,43.3710021271808
228.7925,42.3132359750526
229.7525,42.3132197727098
229.7925,41.2931789479677
230.7525,41.2783616181567
230.7875,40.3515755436242
231.7475,40.3515024132888
231.7575,39.7351034025959
231.7875,39.4418107118291
232.7475,39.4418453302582
232.8025,38.5705658202906
233.7475,38.5706229176852
233.7925,37.717501046504
234.7475,37.7175287986326
234.7875,36.8808096791754
235.7475,36.8808200871176
235.7875,36.0604146130797
236.7475,36.0604172498086
236.7825,35.3062816075784
237.7425,35.3062818999135
237.7475,35.2471108500035
237.7825,34.5118431600588
238.7425,34.5118430523335
238.8025,33.7337046330649
239.7425,33.7337032169114
239.7875,32.9717306439546
240.7425,32.9717247028483
240.7825,32.2257654840689
241.7425,32.2257499622734
241.7825,31.4956356141559
242.7425,31.4956040195458
242.7775,30.7845647344714
243.7425,30.7810966535407
243.7775,30.138328325569
244.7375,30.138327293908
244.7425,30.0821106706547
244.7775,29.5182234078327
245.7375,29.5182507069224
245.7925,28.9204173438591
246.7375,28.9204596640822
246.7825,28.3341867898146
247.7375,28.3342104484054
247.7775,27.7588826484824
248.7375,27.7588938520956
248.7725,27.1944214389287
249.7375,27.1944259614014
249.7725,26.6330065735603
250.7375,26.6330080704212
250.7725,26.0774172701558
251.7325,26.0774175537908
251.7375,26.038570518444
251.7725,25.541281231608
252.7325,25.5412805757562
252.7875,25.0157744179372
253.7325,25.0157718253662
253.7775,24.5007764726687
254.7325,24.5007699084834
254.7725,23.9961589066302
255.7325,23.9961455011596
255.7775,23.1947963080675
256.7375,23.194772532869
256.7725,22.7169786834665
257.7375,22.7169405035905
257.7725,22.2489610213171
258.7375,22.2489688902278
258.7725,21.8193761771843
259.4975,21.8193761771843


==> figs/data/t_vs_roc/elmax70_case_B_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.476699269598384
10.9725,0.503966127476417
11.2725,0.507102250645232
19.0075,0.530435569430665
19.1725,0.536696877500617
45.1525,0.514498024897705
45.3525,0.509516983436129
49.1775,0.485260320078851
49.2875,0.474280905427634
51.7225,0.497834910313145
51.7925,0.51556111617947
53.7275,0.539900372895943
53.8075,0.554872871746795
55.7275,0.574906527615838
55.7825,0.596112613497269
57.7325,0.619186857718489
57.7875,0.642140922938154
59.7325,0.666465986079004
59.7775,0.692001730789229
61.7375,0.718574305758295
61.7825,0.74584962491997
62.7475,0.766450174721911
62.8825,0.774597495374167
63.7525,0.800983784557673
64.0825,0.803844960834567
64.7525,0.827759054390356
64.8925,0.835636660223827
65.7525,0.85128335566128
65.8275,0.867414222725472
66.7575,0.893728471473423
66.8925,0.902179520899551
67.7575,0.918350314738007
67.8275,0.936461927921812
68.7625,0.962640908836988
68.8825,0.972673128282509
69.7625,0.989053571618058
69.8175,1.01141915585288
70.7675,1.03503526964988
70.8475,1.04953584674405
71.7675,1.06201279411732
71.8075,1.09125288103291
72.7725,1.11176893865974
72.8275,1.13419136141999
73.7775,1.16044996220575
73.8525,1.17677320405039
74.7775,1.18768897759315
74.8125,1.22141897768711
75.7825,1.24056610235368
75.8225,1.26963814445094
76.7875,1.2938557667739
76.8325,1.3190225799633
77.7925,1.3474788190041
77.8475,1.36958598952202
78.7925,1.37307583576677
78.8325,1.42090992824154
79.7975,1.42729956723844
79.8375,1.47381238900681
80.8025,1.48164068695343
80.8425,1.52839743942332
81.8075,1.53515136238639
81.8425,1.58387358547503
82.8125,1.58771869410026
82.8475,1.64049775574688
83.8325,1.6127273169634
83.8725,1.940176403858
84.0175,3.75676129470787
84.1875,6.64235618972015
84.3875,11.0801349840274
84.6225,17.5019838982478
84.6775,17.2740046652578
84.7825,16.5819148123015
84.9125,15.2930439675011
85.0675,13.1323141260079
85.2475,9.77238922824495
85.3975,6.298947276494
85.5425,6.64876859459662
85.6225,6.75511062693778
85.6425,6.51267978966717
85.7075,4.44506514588699
85.8075,2.27117770624693
86.0125,2.24548421365216
86.2475,1.04118323599289
86.3875,1.68849735853962
86.4325,2.04062685959121
86.6675,7.87364359760284
86.8175,7.84749482326379
86.9225,7.73356592127851
87.0475,7.48095361581761
87.1925,7.03001000852214
87.3525,6.34704983571288
87.5025,6.72170205688303
87.6175,6.84830395158104
87.6425,6.61399513890598
87.7025,4.64694238005524
87.8125,2.03977283508073
87.8475,1.92524410789042
88.0375,1.90831054124334
88.1825,1.15719781601462
88.2525,1.47305711885951
88.4425,2.60124550369812
88.4725,2.99544260481298
88.6625,7.97395724455674
88.7575,7.9431199439112
88.8575,7.82302535310328
88.9775,7.56018188968051
89.1175,7.0912723110759
89.2775,6.36074371376384
89.4275,6.79609689330289
89.5425,6.97534689647222
89.6225,7.01087865641574
89.6475,6.67069094982384
89.8675,1.60573997211696
90.0675,1.58987639889739
90.1275,1.27737191725447
90.1775,1.51896927158913
90.3625,2.69657742224331
90.5025,3.88416560009767
90.6275,8.15882406141537
90.7175,8.1121441379143
90.8175,7.96469636161459
90.9375,7.65600770939557
91.0775,7.11590345225267
91.2075,6.6356701409531
91.2625,6.66066446086012
91.4075,7.07682323336053
91.5175,7.24074141283086
91.6125,7.26427621073356
91.6375,7.14112544102187
91.6725,6.11581705691299
91.8025,2.33418540891063
91.8775,1.31442610591444
92.0675,1.31661413720764
92.2425,2.42514232369382
92.4425,4.09364584831275
92.5375,5.19826678314428
92.8125,16.4967250938587
93.1325,32.0452371400553
93.4775,51.7041981083978
93.5975,57.4155487102364
93.6225,58.1917189766448
93.6725,56.1969418751528
93.9325,43.9710916624746
94.2175,27.7625806750042
94.2475,25.9535116431009
94.3225,26.4292173717004
94.3775,26.4535372177625
94.4275,26.5166673001058
94.5275,26.6506991966284
94.6225,26.6588272940277
94.6425,26.3198169983409
94.6875,23.440310642658
94.8775,11.799660686607
95.0375,5.12939710461308
95.1475,2.28575245431
95.3325,3.93757199787757
95.5375,6.30416620951542
96.5375,20.1442270300127
96.5875,23.3842823455092
96.9725,51.7169003540459
97.3825,86.2516548952297
97.5325,100.007614231628
NaN,NaN
97.6675,100.014049225278
98.0175,67.4099826469172
98.2125,47.6671004448808
98.4075,57.5764646451766
98.5725,63.3114305016506
98.6325,64.7452107253043
98.6525,64.2539820263934
98.7175,58.700890350194
99.1425,23.4845228326581
99.3475,11.9788550104731
99.4675,7.06416672177647
99.6625,10.6410820593842
100.0425,17.7549828555119
101.3275,40.5753795328479
101.5875,45.483142530585
101.7675,63.9476057971627
102.0975,100.248806181674
NaN,NaN
103.0325,100.169083919604
103.2225,69.4383751326728
103.2625,72.972271999352
103.5525,99.0404463853059
103.5675,100.221576966771
NaN,NaN
103.7425,100.026323569975
104.5475,45.3522898263906
104.8225,25.8064579722318
104.9925,15.9238123061342
105.1375,21.0099881407867
105.5125,33.8536639586325
107.6125,84.3384109482038
107.6575,90.0852185258079
107.7325,100.303063596111
NaN,NaN
109.2125,101.156673614594
109.2625,90.3305705108779
109.3375,100.454312402436
NaN,NaN
110.6625,100.118957643375
111.2275,81.6472302873148
111.3475,77.1245111101457
111.7275,43.8604823936872
111.8875,31.5150606637147
112.2425,57.9000833997206
112.4075,68.875193826374
113.3475,100.039162589801
NaN,NaN
115.1025,100.534478960093
115.2475,79.5254181101684
115.4125,100.506168600775
NaN,NaN
117.0975,100.060356023891
117.6075,91.6802305274086
118.2375,82.1421557499511
118.6675,44.7406100489683
118.6725,44.8212011328811
119.0675,95.0550407555411
119.1075,100.516104558917
NaN,NaN
121.2875,100.964678644835
121.3725,76.2428611593344
121.4025,79.0533367351739
121.6175,100.333794941797
NaN,NaN
121.9125,100.065712552791
123.1375,81.8317174869796
124.6275,59.4101654229445
124.7475,52.040642035945
125.3875,14.4739800166292
125.4025,17.2360907477556
125.6675,75.6781198617022
126.3025,75.6534289804819
126.3225,74.4629414849207
126.3625,66.9656489921072
126.4725,40.031465449497
126.6625,47.344727853956
126.8475,43.8965684613902
127.4775,31.4477226326497
127.6775,24.1318292665757
128.0125,13.391966203981
128.3175,5.35629140983684
128.4925,1.83719892000266
129.4675,0.226692820175288
129.5325,0.175027100471027
130.1075,0.0921174085931398
130.2825,0.1400344481915
130.3025,1.31020401464338
130.3425,8.8070915800713
130.6675,84.087824015568
131.2775,83.972135787945
131.2975,82.8019662214932
131.3375,75.3050786560652
131.6625,2.13590909508764
131.7625,0.236864051980206
132.1025,0.460189303538016
132.3925,0.575318380628914
132.5325,0.636899000829317
132.8975,1.08545218887008
133.2425,1.41827286231899
133.4975,1.60731005869093
133.5875,1.7060311501279
133.9025,2.04049663267966
134.1975,2.26735489008109
134.4725,2.40353261146555
134.5325,2.42302400907812
134.7925,2.58135645018478
135.0375,2.6584654395798
135.2725,2.66661830720483
135.4975,2.61396650842585
135.5775,2.58394223129596
135.6125,2.49910164640994
135.6225,2.45885604815095
135.6425,5.85289362402955
135.9675,93.3898649405411
135.9925,100.413979925988
NaN,NaN
137.3125,100.382735064886
137.5675,21.2543156541228
137.7175,23.9742972926272
138.0125,24.7040146521178
138.3325,25.6576721056683
138.4975,26.2148086115711
138.5375,26.3728030649407
138.7325,27.4847619750693
138.9975,29.4451131179464
139.2275,30.7516234185827
139.4325,31.6064576865651
139.4975,31.8165154663706
139.5575,31.930805002572
139.6775,32.1261242876619
139.7175,32.0706498020758
140.0025,31.251332927257
140.3075,30.1877273130362
140.5325,29.2210284753261
140.8925,27.3109585388369
141.2725,24.9748882044584
141.5675,22.8474307721083
142.0025,19.121354801514
142.2675,16.4682752619024
142.3275,15.314903747491
142.3325,15.5277755998635
142.6225,101.173431246569
NaN,NaN
143.2825,100.95580917004
143.3575,80.1168027189379
143.4125,63.9871854840057
143.4625,68.0779580175678
143.6975,85.8935350538387
144.2675,89.0503360492323
144.4975,90.2218635518252
144.5525,90.4564093714499
144.9725,92.3258684393367
145.3475,93.7440774227002
145.4975,94.2414406620895
145.5475,94.3516080034625
145.8225,95.0202441726449
146.0675,95.4700149704362
146.2825,95.7474495981938
146.4725,95.8986291546586
146.6525,95.8164840339848
146.6825,94.1367810179531
147.0425,69.8529011069032
147.3375,46.4372916920174
147.4675,34.511081758281
147.6525,70.1802708112567
148.2775,70.1802708112567
148.2875,69.9911937044988
148.3125,67.7100864824382
148.3175,66.9434784691467
148.3575,70.3610681047911
148.6625,99.0515995163818
148.7975,98.0478473041981
149.1225,95.2913083884071
149.4725,91.8137742426404
149.6925,89.1485134584207
150.0775,83.9051002500628
150.4825,77.5892014973295
150.6775,73.9416212579478
150.7225,70.6068636992786
151.2025,32.9405328905676
151.2125,33.3967214736026
151.6025,64.5415469826914
151.7475,74.5069589853709
151.9475,80.9250430768954
152.1225,100.459404147654
NaN,NaN
153.1125,100.022642207158
153.2625,71.7108013862279
153.2825,73.5358992826327
153.5375,100.323787744472
NaN,NaN
154.0825,100.013958694517
154.5425,85.8788866954563
155.0275,68.6729548137992
155.0875,63.9726877046693
155.4525,35.4454583001512
155.6425,22.4854564557995
155.9775,38.5471269252813
156.1075,43.8277328265111
157.2725,67.7383027963194
157.4025,70.5705032789808
157.5425,87.2202217490729
157.6225,96.6200617600963
157.6475,95.441133541727
158.0525,67.3773239121669
158.1325,61.5499384057953
158.4825,98.8314483859974
158.4975,100.279910130848
NaN,NaN
158.9225,100.103552539953
159.4925,68.0641029799701
159.5725,61.7137605773312
159.8725,36.2430737518641
160.1375,18.2872288191534
160.2125,14.2654260711656
160.5175,23.3449397989498
160.6025,25.1672795039075
162.3325,50.7660579304413
162.5875,54.5483649880225
162.6575,62.666730564547
162.9625,100.131182708942
NaN,NaN
164.1025,100.034541498937
164.1725,86.9860282269485
164.2675,100.313003245786
NaN,NaN
165.1925,100.145657452058
165.4725,73.2645768069849
165.7725,40.9251885819996
166.0125,20.9520788948769
166.2125,8.61452010946766
166.5675,13.7139789092607
168.2275,29.8852391396694
169.1875,38.7225389568023
169.5725,42.4435558539936
169.6975,59.2266633917623
169.9925,100.448234430321
NaN,NaN
171.1025,100.664357639407
171.1225,97.3179092312562
171.1425,100.815053215786
NaN,NaN
172.2175,100.397581916392
172.6275,45.7168127543749
172.8525,24.1761159214419
173.0425,10.9379574360173
173.1975,3.60016068897949
173.2525,2.75977755105754
173.4525,1.81773962210582
173.6775,0.856543848047522
173.8225,1.3014930056861
173.9875,2.01458794133282
174.1875,3.16618453527167
175.2925,9.84807021213049
176.3475,15.9750685501029
177.3075,21.4486992501058
177.3475,26.7563062408591
177.6225,65.8209211797657
177.8125,61.9828841467169
177.9275,59.5122544495853
178.1725,100.453658372558
NaN,NaN
178.9375,100.317151841663
179.1825,64.0512221844771
179.3925,40.7410284656577
179.5725,26.5345062219067
179.7175,19.0590138715948
179.8275,15.8093214007012
179.8875,15.2803699751365
181.9375,5.96274607082336
183.0375,1.19540636462659
183.2125,0.728170851308846
183.2825,0.595909921290513
183.3675,0.842228403079559
183.8825,2.61784822967633
183.9025,4.51878477231878
184.5725,88.857125045238
184.6225,95.0383114957917
184.7925,94.4458228591621
184.8775,94.0808977656257
184.8975,92.1743371994885
185.0425,74.7136093689833
185.2425,99.6635184586605
185.2475,100.178565022561
NaN,NaN
185.7625,100.719002382257
185.9875,65.9832038950197
186.1775,44.7108673560704
186.3375,32.5856792485368
186.4625,26.8287311146897
186.5575,24.6441361968202
186.6175,24.2436433954837
188.5475,16.5867909568483
190.3425,9.3216148817728
190.4075,8.95871176536434
190.4875,8.13293888783204
190.5275,11.6042186076157
190.6475,20.0952969820684
190.7575,20.0952969820684
190.7675,21.0340829533476
190.9575,45.7550378434422
191.1125,59.3245691096993
191.2375,65.9162635374445
191.3525,69.0979598719887
191.6225,75.9764153403838
191.6475,74.4542810488175
191.7375,61.889068092305
191.9175,41.5855974174789
192.0625,30.9140496202702
192.1775,26.0831536838197
192.2575,24.6284599514761
192.3075,24.4439814553411
192.3875,24.1336409691376
193.9225,17.6584616495892
195.1775,12.1775056919607
195.3475,9.85978224791324
195.6525,26.8520981323421
195.8875,26.8520981323428
195.9025,27.6900210602589
196.0225,34.1690361176904
196.1125,36.4779087943666
196.2575,39.7698142161952
196.6175,47.7379128602874
196.6375,47.1863353908095
196.6825,42.9524986227467
196.8325,29.7443053299047
196.9525,23.5385078092652
197.0375,21.5002239023593
197.0825,21.2154848611363
197.1225,21.221973659863
197.1775,20.9904168839928
198.5075,14.8002141286067
199.1575,11.5879064484178
199.3775,8.6269366761415
199.6725,18.6169090321235
200.0025,18.6169090321235
200.0975,20.3612473147003
200.5475,28.0909632125228
200.6175,29.220135575229
200.6375,28.7855303526121
200.6875,25.4149555115323
200.8075,18.7519559449692
200.8925,16.5641004669674
200.9375,16.2586389153188
200.9825,16.32796972592
201.0325,16.111306314671
202.2775,9.71894836304205
202.5525,6.55629985165149
202.6475,8.27585021453427
202.9275,8.27585021453427
202.9975,9.16678090086526
203.3575,13.4167498041895
203.6175,16.0557624772728
203.6425,15.5864585674673
203.8125,10.5728109878351
203.8275,10.5311646266606
203.8775,10.644429477939
203.9225,10.4398275065683
204.5425,6.92749341720719
204.8325,4.28838205825502
204.8775,4.92815776737217
205.1575,9.85905582236046
205.4675,16.3723194721774
205.5725,18.1571266470195
205.6175,18.6559325899669
205.6625,18.0824812761832
205.9225,14.1627190214362
206.1325,10.4282567578254
206.2675,11.9868103918902
206.6075,15.4844691531686
206.6175,15.5782270595529
206.6425,15.1072832374057
206.8025,10.5859334083198
206.8175,10.5561092533353
206.8575,10.6382854115808
206.8875,10.5246634547011
207.4725,7.01236000165358
207.8025,3.9832003822213
207.8675,3.91975025504905
208.0875,3.76355474183055
208.2075,4.39488532249226
208.4275,5.34979475166921
208.6175,5.94108671218021
208.6475,5.54824296792833
208.7225,4.40195214447436
208.7825,4.48695249736301
208.8225,4.24589186714695
209.0875,2.51414308446141
209.1875,1.97257557200112
209.2625,2.51063285389046
209.4725,4.37508469735945
209.6525,5.91665096978795
209.8025,5.89312935033439
209.9425,5.35407182807194
210.1075,4.46063969330368
210.1625,4.10075497731253
210.2175,4.35293278304636
210.4275,5.21816174014987
210.6125,5.75260437232038
210.6375,5.54574047010556
210.7225,4.27959408218311
210.7675,4.33832250575568
210.7975,4.20821925177876
211.0575,2.49212220791225
211.1775,1.86304337327425
211.3775,3.36530131774902
211.6075,5.55599811373173
211.6425,5.66941674828695
211.7725,5.64780848408071
211.9075,5.19964981488357
212.0675,4.43983406613216
212.1525,3.9421499779483
212.3675,4.87191844259252
212.5525,5.42972074298649
212.6175,5.57357566222316
212.6525,5.07447583029904
212.7225,4.14262861058046
212.7675,4.14757925368974
212.8025,3.94512230772779
213.0575,2.29607365440819
213.1625,1.74157076308302
213.3275,2.86052830842874
213.5475,4.73840536176624
213.6475,5.42606041877781
213.7425,5.40723704297886
213.8725,5.03817947228856
214.0275,4.39590014084939
214.1425,3.80599910233536
214.3475,4.67159634001189
214.5225,5.18366695338619
214.6175,5.37623976315496
214.6425,5.06484771124025
214.7275,3.97195284655351
214.7675,3.94915319997335
214.8325,3.50950669689132
215.0775,1.99773621666219
215.1475,1.64112815358112
215.1925,1.87647916943456
215.3925,3.24514657681885
215.6725,5.18770305441075
215.7175,5.16385408916733
215.8425,4.8578442743048
215.9925,4.31205670628242
216.1275,3.65425140237227
216.4175,4.75549737848411
216.5775,5.11294672720982
216.6175,5.17420225440696
216.6425,4.85865260234311
216.7275,3.7921426590101
216.7675,3.74798048394371
217.1375,1.52407616046168
217.3325,2.69555392806205
217.5575,4.42787265768118
217.6475,4.95654817811305
217.6925,4.93110666000808
217.8125,4.67967503214533
217.9575,4.21848530893942
218.1175,3.51829902862835
218.3125,4.30173323272419
218.4775,4.74635084221836
218.6175,4.9687265330254
218.6425,4.64901542930829
218.7275,3.61724066655694
218.7625,3.57281569288057
219.1275,1.42573838968099
219.3225,2.51873418232958
219.5425,4.10158159942154
219.6475,4.72088263597902
219.7475,4.56805137388437
219.8825,4.23544122335852
220.0375,3.67926079370932
220.1075,3.38631932520025
220.2975,4.12514196200965
220.4575,4.53421843571465
220.5925,4.72907729393967
220.6175,4.7498694294444
220.6425,4.41296620384833
220.7225,3.4386328413064
220.7625,3.36963634059379
221.1125,1.32076043463087
221.1975,1.71794870484337
221.4025,2.91954267017388
221.6225,4.49864175843464
221.7325,4.35366069160921
221.8625,4.06683476947967
222.0175,3.56261056604598
222.0925,3.25526856788662
222.4675,4.38314661918088
222.5925,4.51994717484308
222.6225,4.48287567392566
222.7525,3.22802157111443
222.9025,2.25837247573958
223.1025,1.22062760887593
223.2925,2.14078329198031
223.5125,3.51938374203195
223.6175,4.269903947442
223.7325,4.12729030417421
223.8625,3.85523105345078
224.0175,3.37709214799747
224.0825,3.12680142303412
224.4525,4.19143786305858
224.5675,4.29962429612078
224.6175,4.3009201270263
224.6475,3.88046139358187
224.7125,3.11433221578045
224.7475,3.06823520340743
224.8525,2.38711698681357
225.0625,1.25447949179789
225.0925,1.13183499716109
225.2825,1.99169109313902
225.4975,3.25222719947243
225.6175,4.04834280573374
225.7375,3.90535352574824
225.8725,3.63087773622766
226.0325,3.14977574906004
226.0725,3.00309075825879
226.3875,3.930775945395
226.5075,4.06854176203012
226.6025,4.08791613084099
226.6275,3.98704814889925
226.7325,2.93745782348685
226.7725,2.72934085125593
226.9875,1.46587078743659
227.0825,1.0451706703011
227.2725,1.84854218631523
227.4875,3.03044780627675
227.6175,3.83826566971248
227.7375,3.70297206860613
227.8775,3.43114041397837
228.0375,2.9701391075418
228.0625,2.88362051851584
228.3675,3.74629255518539
228.4825,3.86577885833168
228.5925,3.88090715661463
228.6225,3.83940911547023
228.7425,2.74199227851727
229.0725,0.965781345774985
229.2625,1.71794996242778
229.4775,2.82811156590583
229.6175,3.64808130874809
229.7375,3.51917189016029
229.8775,3.26055130995741
230.0375,2.82225003752643
230.0525,2.77335270247562
230.3775,3.61466611371594
230.4825,3.68834791410603
230.6175,3.68801988632322
230.6525,3.20203703961147
230.7125,2.65410691111396
230.7475,2.55555691423581
230.9575,1.33300737957609
231.0625,0.886215988018819
231.2475,1.56839914510641
231.4575,2.57717915263834
231.6175,3.46308013837444
231.7425,3.33409233316922
231.8825,3.08483136989202
232.0425,2.6643612231104
232.3325,3.41223005694923
232.4375,3.49764886637303
232.6125,3.50387084225065
232.6325,3.33765402819529
232.7175,2.5035547178976
232.7525,2.36009728229163
232.9575,1.20212442354995
233.1225,0.551872610928172
243.9975,0.523819723320685
244.4175,0.521631792522385
251.9625,0.496673392580533
252.1925,0.492421250132054
256.9475,0.465433029450423
257.1575,0.460702052857016
259.4975,0.452165364927623


==> figs/data/t_vs_roc/elmax70_case_C_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.546686600488613
7.91750000000002,0.574389986560846
8.08749999999998,0.580455642866298
12.9325,0.607077491988889
13.1075,0.612934725174568
17.9525,0.638437548179695
18.1325,0.644101701411444
22.9725,0.669231671776913
23.1725,0.674308131143164
28.9975,0.702330999728304
29.2075,0.707046945758066
37.0425,0.733186126548446
37.3675,0.736072786908665
52.1275,0.717431028525823
52.2875,0.710845085963172
56.1575,0.682570970608367
56.3425,0.677074404476173
60.7375,0.693788039784067
60.8125,0.710509668392831
61.7425,0.73236377300401
61.8975,0.739195321333852
63.7375,0.766404325524434
63.7775,0.798015601290501
64.7475,0.821187507953425
64.8825,0.829313675916922
65.7475,0.847498639845924
65.8275,0.861989784335663
66.7475,0.874079829765094
66.8025,0.897438894650122
67.7525,0.920057482404502
67.8575,0.931608978197517
68.7525,0.949783425285659
68.8075,0.971354871983294
69.7575,0.997569170574764
69.8725,1.00819562555012
70.7575,1.02936331615558
70.8125,1.05082391696891
71.7575,1.05815916337247
71.7925,1.09142394389897
72.7625,1.11394993695427
72.8175,1.13723122408749
73.7625,1.14453972510216
73.7975,1.1823304336653
74.7675,1.20284180817185
74.8075,1.23034522215596
75.7675,1.23458514019882
75.8075,1.28066890214126
76.7725,1.29677812583856
76.8075,1.33154763177112
77.7775,1.35821668392884
77.8175,1.3855731861122
78.7775,1.39134755079033
78.8125,1.44075154954641
79.7825,1.45708432139367
79.8175,1.49800022475927
80.7875,1.52361697889165
80.8225,1.55840764228674
81.7875,1.55840795716591
81.8225,1.62021118299901
82.7925,1.62267236588235
82.8275,1.68298468002268
83.7975,1.69047674814436
83.8325,1.74817243364134
84.8025,1.75842558394282
84.8375,1.81523653712736
85.8075,1.82566538021473
85.8425,1.88352725178589
86.8125,1.89254312789905
86.8475,1.95345744849158
87.8175,1.95669289403691
87.8525,2.02312614380617
88.8225,2.02312571640869
88.8575,2.09374241467003
89.8275,2.09374284210435
89.8675,2.16753263863382
90.8375,2.18251554853151
90.8725,2.2405415582374
91.8425,2.24054162734268
91.8775,2.31225987753368
92.8525,2.33103336704642
92.8875,2.38444365577561
93.8575,2.3844420967983
93.8925,2.45532413646907
94.8675,2.46267992633869
94.9025,2.52483446365727
95.8775,2.53811232314212
95.9125,2.58987339462101
96.8875,2.6052678423996
96.9225,2.65089595025108
97.8975,2.66413742916876
97.9325,2.70784364866535
98.9075,2.71422586761514
98.9425,2.76041237624605
99.9225,2.78074115291605
99.9775,2.80323136538874
100.9375,2.8299351111844
101.0675,2.83883447975433
102.9625,2.86697692900987
103.0875,2.87633022911393
105.9975,2.85393636766725
106.0075,2.82504913938817
106.1925,2.8306455106167
107.0175,2.80580725540926
107.0225,2.77552703784198
107.1725,2.78267762363413
108.0325,2.7640487897732
108.0425,2.71358056466954
108.6525,2.71504962006452
109.0475,2.70516434269121
109.0875,2.6306062918477
110.0675,2.61360146028574
110.1075,2.52837356923033
111.0875,2.50762444568369
111.1275,2.41099717375278
112.1075,2.39068772934479
112.1525,2.27969868673182
113.1275,2.2635307672615
113.1775,2.14158528664427
114.1525,2.1150126722921
114.1975,2.00536292446697
115.1725,1.9896166913615
115.2225,1.87907936999659
116.1975,1.86064211303881
116.2425,1.77664503279902
117.2225,1.75907864904002
117.2375,1.7132888520502
117.5525,1.71626029358009
118.2475,1.70262775269805
118.3075,1.54166602229481
119.2525,1.52645982768854
119.2875,1.29552058711306
119.3175,1.2337101711633
120.2825,1.20555225123758
120.3625,0.961626483864904
121.3075,0.935556789503892
121.3875,0.728176699673043
122.3325,0.702055503610666
122.3775,0.640645819906126
132.7775,0.617492786016953
132.8275,0.607207776778466
132.9025,0.624451514994064
133.8475,0.599870052881499
133.8775,0.584380118262459
133.9225,0.628179175022524
134.9025,0.609627599122632
134.9275,0.563086110575568
134.9825,0.622849295179662
135.9625,0.594409290293868
135.9825,0.548385777911164
136.0325,0.623496235188668
137.0125,0.605555941055457
137.0325,0.555797541325433
137.0825,0.6443697097381
138.0675,0.620468251587795
138.0975,0.688320841575205
138.1375,0.719090900387243
138.2975,0.745466259009618
138.3425,0.771241466318145
139.1325,0.786037970416373
139.1775,0.882299202396837
139.2375,0.920071865674686
139.3275,1.0151262768191
140.1725,1.03067743700558
140.2275,1.21613890862812
140.2925,1.29785150827303
141.1975,1.32227158723373
141.2625,1.61405837573852
142.2075,1.62503619627029
142.2525,1.76045933074727
143.1975,1.78841286481992
143.2375,1.82657239790228
144.1625,1.82657262970514
144.2075,1.93014444611407
145.1375,1.93014445120212
145.1825,2.05475772771371
146.1175,2.07203591955289
146.1575,2.18796243880723
147.0975,2.21227365812854
147.1375,2.31908358709484
148.0775,2.33816374033972
148.1175,2.44254011846334
149.0575,2.44253922976867
149.0975,2.55361158454576
150.0425,2.56800381543098
150.0775,2.64922546455222
151.0275,2.66578556069976
151.0625,2.72604014099551
152.0125,2.73766021038932
152.0525,2.78575683127843
153.0025,2.81191951324712
153.0775,2.82734148402852
154.9725,2.85293528335546
155.0925,2.86282559102779
157.9525,2.83824136092096
157.9925,2.81147077944911
158.9475,2.78397532160562
159.0625,2.77369412683078
159.9325,2.76230600449577
159.9675,2.72670899415323
160.9225,2.71221015017261
160.9575,2.67410054039073
161.9125,2.65792639365424
161.9475,2.6148177168206
162.9025,2.60015231644604
162.9375,2.55297435767636
163.8925,2.5411092553353
163.9275,2.48768509790733
164.8825,2.47932366122524
164.9175,2.41965591710886
165.8775,2.39907160300555
165.9125,2.34870503671391
166.8675,2.33764859661954
166.9025,2.27695611770645
167.8625,2.25598293159567
167.8975,2.20609078934746
168.8525,2.19700132818735
168.8925,2.13238742954593
169.8475,2.11916106022409
169.8825,2.0613785060396
170.8425,2.04162925930103
170.8775,1.99171572439877
171.8375,1.96742990964634
171.8725,1.92243064845053
172.8325,1.8950715491423
172.8675,1.85320445408649
173.8225,1.84515994105169
173.8625,1.78546692363392
174.8175,1.77738689226237
174.8575,1.72023392708763
175.8175,1.69253873241604
175.8525,1.65622195176059
176.8125,1.63100727243
176.8475,1.59427346323241
177.8075,1.57260086304944
177.8425,1.5343974429793
178.8025,1.51723105300471
178.8375,1.47531196833506
179.7975,1.46327735832125
179.8325,1.41901643630712
180.7925,1.41020385134021
180.8325,1.3644863819348
181.7925,1.34218222757659
181.8325,1.31171396581738
182.7875,1.29717902271722
182.8225,1.2621484026767
183.7875,1.23432711237285
183.8425,1.21258003443586
184.7825,1.19211880090506
184.8225,1.16489093677114
185.7825,1.13646321325712
185.8625,1.12146266572597
186.7775,1.09865106225158
186.8325,1.07629181574305
187.7725,1.06357759628065
187.8125,1.03673490728028
188.7725,1.01483477356055
188.8425,0.994729261937096
189.7725,0.967319983706147
189.9025,0.958773697315223
190.7675,0.938618945140661
190.8375,0.919361829721879
191.7675,0.895020790816034
191.8975,0.886219898211039
192.7625,0.868573110384489
192.8325,0.851042379250373
193.7625,0.829687346738638
193.8775,0.819286362256946
194.7625,0.792752347903786
194.9825,0.788201867805412
195.7575,0.770383274318135
195.8575,0.757243313353911
197.7425,0.730762662833115
197.7925,0.702252453620304
199.7425,0.674792521171696
199.7975,0.650864368432224
203.1575,0.672154675668025
203.2925,0.6805530893688
207.1275,0.706500429485402
207.2825,0.713389806937414
216.0725,0.741715898043196
216.9125,0.742773708494667
229.0075,0.71479060738875
229.2125,0.70991395618671
235.9775,0.681964084016215
236.1525,0.67598229366331
240.9575,0.651449498251111
241.1325,0.645429049379857
245.9425,0.617014178365025
246.1275,0.611533269996698
250.9225,0.586221105018524
251.1025,0.580573998471266
255.9075,0.553938635545705
255.9825,0.538333691840535
259.4975,0.519149200319362


==> figs/data/t_vs_roc/elmax70_case_C_t_vs_roc_rf_220GHz.csv <==
x,y
0.497500000000002,1.5656586656583
2.89749999999998,1.57793622551884
2.96749999999997,1.59803600099571
5.91250000000002,1.60620694956413
5.96749999999997,1.62689871198802
7.91750000000002,1.64499854043959
7.99250000000001,1.66237000581248
9.92250000000001,1.68318088611335
9.9975,1.70024410586126
11.9325,1.71928071811533
12.0025,1.73861169528027
13.9375,1.75538381145242
14.0125,1.77058300015597
15.9475,1.79814934237965
16.0275,1.81227884141009
17.9525,1.8284246929847
18.0275,1.84464629156162
19.9625,1.86910009149716
20.0375,1.88616161149275
21.9725,1.91169734711252
22.1775,1.91661713572154
23.9775,1.9309033303486
24.0475,1.94970239958667
25.9875,1.96646481902945
26.0575,1.98484442845341
28.9975,2.01140948879299
29.0925,2.02491551170903
32.0125,2.05003537953337
32.1175,2.0616154824296
35.0325,2.0868501949688
35.2325,2.09194698013965
39.0525,2.10857087924217
39.1475,2.1223037008865
48.1025,2.09608719587777
52.1275,2.05465454099073
52.1325,2.02556043009889
52.2475,2.03579302499782
54.1375,2.01118660992518
54.1475,1.98284123991169
54.2875,1.99068252245172
56.1525,1.96415204680079
56.1625,1.93551743229699
56.4325,1.93907699040994
57.1675,1.91081482566125
57.6075,1.9087408425998
58.1725,1.89594530383152
58.2275,1.87527767572357
59.7325,1.88510184459534
59.7675,1.95440390154835
60.7325,1.9543972642216
60.7725,2.03483242050407
61.7375,2.04987206250371
61.7725,2.11698541457815
62.7375,2.11698352003754
62.7725,2.19490884622275
63.7375,2.19490942643336
63.7775,2.28544112727684
64.7425,2.29941272128264
64.7775,2.37507584970496
65.7425,2.3750707254535
65.7775,2.46865713043928
66.7425,2.46866277151622
66.7825,2.57018002605446
67.7475,2.57287490841259
67.7825,2.66803991009925
68.7475,2.66803759372851
68.7825,2.78186838675128
69.7525,2.79545896395217
69.7875,2.8873768168653
70.7525,2.88737669644377
70.7875,3.00946020742373
71.7575,3.0304676585589
71.7925,3.12573484051342
72.7575,3.12573295897835
72.7925,3.25692255391107
73.7625,3.27785340877557
73.7975,3.38608242011139
74.7625,3.38608525076421
74.8025,3.52359222826635
75.7675,3.53573495202079
75.8025,3.66771448304979
76.7675,3.6677127335762
76.8075,3.81342634745511
77.7725,3.81342848784629
77.8075,3.96815041988503
78.7775,3.98468765350628
78.8125,4.12617602840083
79.7775,4.12617411872588
79.8225,4.2901308138251
80.7825,4.29012968054991
80.8225,4.46313193816064
81.7875,4.46313283994471
81.8225,4.64013142710166
82.7925,4.64718002172901
82.8275,4.81990877907231
83.7975,4.84136535269289
83.8325,5.00660033333844
84.7975,5.00659782506648
84.8575,5.19866557596049
85.8025,5.19866945730035
85.8625,5.39424371683316
86.8125,5.42006433224606
86.8475,5.5945171790504
87.8175,5.60378318860154
87.8525,5.79404172603017
88.8225,5.79404050200407
88.8575,5.99628003965375
89.8275,5.99628126378519
89.8675,6.20760825443136
90.8325,6.20760794987274
90.8825,6.41669888748368
91.8425,6.41669908539455
91.8775,6.62209336343744
92.8475,6.6220943421792
92.8925,6.8288208697287
93.8575,6.82881640496515
93.8925,7.03181585522657
94.8675,7.05288214075824
94.9025,7.23088685079989
95.8725,7.23088663019291
95.9225,7.41715219093032
96.8825,7.41715369057772
96.9275,7.59191501236921
97.8925,7.59191666957827
97.9425,7.75500782854391
98.9075,7.7732858991198
98.9425,7.90555968684862
99.9175,7.90556242178343
99.9525,8.02818921737622
100.9325,8.04183476359674
100.9675,8.13015316574518
101.9475,8.15153523733602
101.9775,8.19799601789981
102.9525,8.19799494332511
102.9575,8.16562438062005
102.9925,8.23753744130676
103.9675,8.22776930252115
103.9725,8.18150478818251
104.0075,8.23902244152845
104.9825,8.22056189529127
104.9875,8.16626517397287
105.0275,8.19471175482875
105.9975,8.17340354195846
106.0075,8.09067325504179
106.0825,8.10670073236577
107.0125,8.08829420697833
107.0225,7.94884664504099
107.0775,7.96932524551744
108.0275,7.95938731861941
108.0425,7.77143781067161
108.2775,7.77564450495379
109.0475,7.74733454778635
109.0925,7.53380734927271
110.0625,7.52513685409843
110.1225,7.24102251110281
111.0825,7.22636633002452
111.1425,6.90486762771371
112.1025,6.89017613326968
112.1725,6.5288411923371
113.1225,6.51937760788229
113.2025,6.13329749120953
114.1475,6.10808787594493
114.2075,5.74316954363292
115.1675,5.73270398020128
115.2425,5.38150540032149
116.1925,5.36627193964887
116.2125,5.08628784193576
116.7025,5.08814434923084
117.2175,5.07321190535225
117.2375,4.90669705415849
117.3675,4.91520500365766
118.2425,4.90493531128948
118.2575,4.73737099703573
118.2975,4.41518551931199
119.2475,4.40161506731357
119.2725,4.08744041313207
119.3225,3.53322911959867
120.2725,3.52112126922805
120.3025,3.14100868680686
120.3475,2.75400720066943
121.2975,2.74221917083474
121.3275,2.40052140897177
121.3675,2.08542912230854
122.3225,2.07087244254461
122.3875,1.83474897027997
123.0525,1.82808654963952
123.0875,1.78464740058763
127.6625,1.8083162675785
127.7025,1.85308288795221
128.6925,1.82504607399528
129.0875,1.82269870010202
131.7125,1.80668433214487
131.7525,1.77961179506599
132.7775,1.76844087334769
132.8125,1.71982186646625
132.8675,1.78837001427587
133.8375,1.78446207320735
133.8725,1.66546036082985
133.9325,1.79904567966383
134.8975,1.78664008366752
134.9275,1.61262530627295
134.9825,1.78378140845388
135.9525,1.77934843010087
135.9825,1.57052494540415
136.0325,1.78563418340178
137.0075,1.77408139384067
137.0325,1.59175153407512
137.0825,1.84541383817833
138.0575,1.84383205270973
138.0775,1.71460313585493
138.1325,2.05940825343566
138.2875,2.08249517915442
138.3375,2.20876253652489
139.1275,2.20876640841431
139.1925,2.52682137746621
139.2375,2.6349987086906
139.3275,2.90722554223169
140.1675,2.90722516688186
140.2825,3.71692383606734
141.1925,3.71692465542719
141.2825,4.62251036534906
142.2025,4.62250920141139
142.2175,4.85971039904172
142.2575,5.04178883899704
143.1925,5.04300478292549
143.2325,5.23113040368406
144.1625,5.23113106754533
144.2075,5.52775094343224
145.1375,5.52775095800399
145.1825,5.88463158339198
146.1125,5.88463164448251
146.1775,6.26611726398687
147.0925,6.26611601163671
147.1475,6.64163581800329
148.0725,6.64163696763558
148.1325,6.99520363488591
149.0575,6.9952010897486
149.0975,7.31330179745083
150.0375,7.31330301025451
150.0975,7.58713089706646
151.0225,7.58712881734402
151.0725,7.80712085763599
152.0075,7.80712301017473
152.0575,7.97814380472408
152.9975,7.97968530871407
153.0325,8.09723831310168
153.9825,8.09723549301373
154.0225,8.17053457253087
156.9675,8.16823289343165
156.9975,8.13303282019024
157.9525,8.12845452936688
157.9875,8.05178611892541
158.9425,8.03101357272834
158.9775,7.94359736278687
159.9275,7.94359732127293
159.9725,7.80903639162204
160.9175,7.80722307030067
160.9625,7.65837076128645
161.9075,7.65425932150913
161.9525,7.4885903677494
162.8975,7.48671507091535
162.9475,7.31147684275459
163.8875,7.31147908962845
163.9425,7.12449458461964
164.8825,7.10054822162977
164.9225,6.92966545206309
165.8725,6.91937438579504
165.9175,6.72646884848115
166.8625,6.72646719360841
166.9225,6.5209867378581
167.8575,6.51007113096961
167.9025,6.3180351471824
168.8525,6.29200379101445
168.8925,6.10695570314903
169.8425,6.10695924451301
169.8975,5.9035928695414
170.8375,5.89421028012384
170.8825,5.70408525877235
171.8325,5.68808414578905
171.8775,5.50565936133341
172.8275,5.48512405580044
172.8675,5.30740209516438
173.8225,5.28436337148764
173.8625,5.11340822147906
174.8175,5.0902677766482
174.8575,4.92658709576079
175.8125,4.90514541558781
175.8525,4.74326285919676
176.8075,4.72523314653682
176.8475,4.56584825344305
177.8025,4.55274982823494
177.8425,4.39436900059832
178.7975,4.38758340834738
178.8425,4.22515379551874
179.7925,4.22515443045148
179.8425,4.06392872193123
180.7925,4.03869031295699
180.8275,3.90775980918534
181.7875,3.89303464535425
181.8275,3.75662460598022
182.7825,3.75288618482989
182.8275,3.61467352606957
183.7825,3.58893226536577
183.8175,3.47271441260915
184.7775,3.46006163986425
184.8175,3.336137352143
185.7725,3.33613550597653
185.8175,3.21176289569632
186.7725,3.19434118230254
186.8125,3.0823978581501
187.7675,3.08028829005275
187.8125,2.96911061758937
188.7675,2.9505428986372
188.8075,2.84881042643951
189.7625,2.84630510623379
189.8025,2.74583709365533
190.7625,2.72888118053095
190.8025,2.63296523639303
191.7575,2.63282761811837
191.7975,2.5380498824365
192.7575,2.52509700247737
192.7975,2.43730479874506
193.7575,2.41201329595094
193.7925,2.34635857273952
194.7525,2.33925402189459
194.7925,2.25733552371082
195.7525,2.23939891090566
195.7875,2.16867315491373
196.7525,2.14036362272145
196.7875,2.09283178314848
197.7475,2.08343255039227
197.7875,2.01118453916234
198.7475,1.99227643755262
198.7825,1.9325708478201
199.7475,1.90512091294676
199.7825,1.86401392859
202.1625,1.88834561050351
202.1975,1.9216092939098
204.1475,1.94904349826425
204.1875,1.97715239736681
206.1325,1.99761019441763
206.1775,2.02335029916736
208.1225,2.04308524731266
208.1925,2.0610372277759
210.1125,2.08471782728793
210.3175,2.08963231715421
214.0875,2.11696487091342
214.3975,2.12003481403889
224.0375,2.09555927715559
224.2425,2.09061187473543
227.0225,2.0673980656083
227.1675,2.05987998058384
230.0075,2.03248144065736
230.1075,2.01954131837113
232.9925,1.9928419541821
233.0925,1.98012533334162
235.9775,1.95308057055428
236.0525,1.93594928933879
237.9725,1.91227534090564
238.0475,1.89639821200609
239.9625,1.88129417612197
240.0375,1.86568911380323
241.9575,1.84078268398804
242.0325,1.82454822574948
243.9475,1.80678924294011
244.0225,1.79038330436953
245.9425,1.76707019017209
246.0175,1.75137338753245
247.9325,1.73433272099379
248.0075,1.71856160608422
249.9275,1.69680278399233
249.9975,1.67887837957977
251.9225,1.65584565065132
252.0025,1.6416590475846
253.9125,1.62340477773762
253.9875,1.60628267103675
255.9075,1.58642780742417
255.9425,1.54173672607931
257.9075,1.52262390530558
257.9775,1.50471701169641
259.4975,1.4867941587064


==> figs/data/t_vs_roc/elmax70_case_C_t_vs_roc_rf_660GHz.csv <==
x,y
0.497500000000002,14.0909278991194
0.887499999999989,14.0908668033938
0.917500000000018,14.2681313571261
1.88749999999999,14.2681731077085
1.89749999999998,14.1329095436774
1.92750000000001,14.2014424951901
2.89749999999998,14.2014259347776
2.92750000000001,14.3823239116366
3.89749999999998,14.382356161187
3.90750000000003,14.1943912820745
3.9375,14.3084653264498
4.90750000000003,14.3084540833376
4.9375,14.4558811774347
5.91250000000002,14.4558624457093
5.9425,14.6420883049173
6.91250000000002,14.6421202779817
6.94749999999999,14.805005815725
7.91750000000002,14.8049867584766
7.94749999999999,14.9613299443268
8.92250000000001,14.9838119970844
8.95249999999999,15.1486191145037
9.92250000000001,15.1486278642416
9.95749999999998,15.3021968393678
10.9275,15.3021775232064
10.9575,15.4597573086475
11.9325,15.47352634532
11.9625,15.6475051384734
12.9325,15.6475120316414
12.9675,15.7984830804673
13.9375,15.7984541812594
13.9675,15.9352468768769
14.9425,15.935199837021
14.9725,16.1423402306274
15.9425,16.1423736372055
15.9875,16.3105094417493
16.9475,16.3105312598784
16.9825,16.4558182076981
17.9525,16.4558221029438
17.9825,16.6018164870977
18.9575,16.5986407611359
18.9875,16.8024098508687
19.9625,16.8219006808379
19.9925,16.975454359486
20.9625,16.9754585752905
21.0025,17.1172117909145
21.9675,17.1172054057594
22.0025,17.2495540710974
22.9725,17.2495451761856
23.0025,17.3803916637755
23.9775,17.3781298194851
24.0075,17.5473214389454
24.9775,17.5473079599171
24.9825,17.5022294582728
25.0125,17.7059016110632
25.9875,17.6981832080315
26.0175,17.8635996913098
26.9925,17.8587844210271
27.0225,17.9849298029391
27.9975,18.0017530058819
28.0275,18.1026844458355
28.9975,18.1026852273208
29.0375,18.2242394299057
30.0025,18.2242652733901
30.0375,18.3400932820649
31.0075,18.340104818812
31.0425,18.4503141214977
32.0125,18.4503182329283
32.0475,18.5545391552612
33.0175,18.554540001763
33.0525,18.652406011519
34.0225,18.6524064190981
34.0575,18.743533744937
35.0275,18.7435347122655
35.0625,18.8275226233694
36.0375,18.8464052547426
36.0675,18.903953098228
37.0425,18.8979806500246
37.0725,18.9723847469431
38.0425,18.9723662775814
38.0475,18.9387352374152
38.0775,19.0352209319993
39.0475,19.0351905963423
39.0525,18.9771377014733
39.0825,19.1007330948775
40.0525,19.1007721168662
40.0575,18.9625071257217
40.0875,19.1217860801991
41.0575,19.1217770704654
41.0625,18.9764934083145
41.0925,19.1081990544199
42.0625,19.1082032321922
42.0675,19.0158948140441
42.0975,19.1001940001123
43.0675,19.1002073267637
43.0725,19.0550300749213
43.1025,19.0875799730251
44.0775,19.087588735842
44.0825,19.0516093606074
44.1125,19.1097163502105
45.0825,19.1097197275594
45.0875,18.9591880103727
45.1175,19.0770833751465
46.0875,19.0770567435237
46.0925,18.8918417477976
46.1225,18.976143600463
47.0925,18.9761123098659
47.0975,18.872761586339
47.1675,18.8904317930111
48.1025,18.8647845250595
48.1075,18.8127150327168
48.1375,18.8631169434621
49.1075,18.8631484935905
49.1125,18.6294120440591
49.1425,18.7611435376986
50.1125,18.7611177768939
50.1175,18.593649018161
50.3175,18.5986322342906
51.1175,18.5986594800315
51.1275,18.4570454346579
51.1575,18.4918846262163
52.1275,18.491890620768
52.1325,18.2300436262357
52.1625,18.3221369752202
53.1325,18.3221086818066
53.1675,18.1006770970987
54.1375,18.1006792386712
54.1475,17.8455709081528
54.1775,17.91614245
55.1475,17.9160910497819
55.1775,17.6773022455513
56.1525,17.6773681685352
56.1625,17.4196566377059
56.1925,17.4516926602371
57.1625,17.4516843593413
57.1925,17.1786544454489
58.1675,17.178667329915
58.1775,16.8606111890393
58.2525,16.8774988284557
58.7375,16.8774831754833
58.7675,16.9659138090889
59.7325,16.9659163447052
59.7675,17.589634843564
60.7325,17.589575107624
60.7725,18.3134914985245
61.7325,18.3135645909508
61.7875,19.0528684288645
62.7375,19.0528513779993
62.7725,19.7541792974712
63.7375,19.7541845193662
63.7775,20.5689698084803
64.7375,20.568978816065
64.7975,21.3756822914742
65.7425,21.3756361732122
65.7775,22.2179137980698
66.7425,22.2179645677612
66.7825,23.1316198368382
67.7475,23.1558737712913
67.7825,24.0123587714114
68.7475,24.0123379240756
68.7825,25.0368150363331
69.7475,25.0368405623896
69.8125,25.9863908830703
70.7525,25.986389799277
70.7875,27.0851413703738
71.7525,27.0851317950653
71.8075,28.1316130407088
72.7575,28.1315961068938
72.7925,29.3123024304879
73.7575,29.3123109998288
73.8125,30.4747411950011
74.7625,30.4747666708756
74.8025,31.7123294348428
75.7625,31.7123097085699
75.7725,32.5189854908662
75.8025,33.009429692209
76.7675,33.0094139469471
76.8075,34.3208364349852
77.7725,34.3208556985052
77.8075,35.7133530472928
78.7725,35.7133653790006
78.7825,36.5983944005549
78.8125,37.1355834827145
79.7775,37.1355662956408
79.8225,38.6111765081124
80.7825,38.6111663086353
80.8225,40.1681865809118
81.7875,40.1681946969682
81.8225,41.7611819331292
82.7875,41.761207396494
82.7925,41.8246192693987
82.8275,43.3791780508443
83.7925,43.3791657338608
83.8625,45.0594019865762
84.7975,45.0593794121298
84.8575,46.7879891151185
85.8025,46.7880240471764
85.8625,48.5481923258546
86.8075,48.5481772258231
86.8725,50.350653426345
87.8125,50.3506557196206
87.8175,50.434047492796
87.8525,52.1463742884791
88.8225,52.1463632722449
88.8575,53.9665190484421
89.8275,53.9665300656245
89.8675,55.8684729152951
90.8325,55.8684701742673
90.8825,57.7502885457862
91.8425,57.7502903269839
91.8775,59.5988387618282
92.8475,59.598847570503
92.8925,61.4593862491264
93.8575,61.4593460662558
93.8925,63.2863410489154
94.8625,63.2863567804814
94.9375,65.077979938902
95.8725,65.0779779534391
95.9225,66.7543679317378
96.8825,66.7543814285639
96.9275,68.3272332580282
97.8925,68.3272481729093
97.9425,69.7950685388134
98.9025,69.7950434228616
98.9675,71.1500352010145
99.9175,71.1500598154275
99.9525,72.253700919541
100.9275,72.2536970175341
100.9925,73.1713764034105
101.9375,73.171384091953
101.9425,73.0628682645601
101.9825,73.781962029741
102.9525,73.7819523585692
102.9575,73.490617302514
102.9925,74.1378348048241
103.9625,74.1378009129834
103.9725,73.6335409411989
104.0075,74.1511997813803
104.9775,74.1512230721353
104.9875,73.4963843924976
105.0225,73.752403588388
105.9925,73.7524060308556
106.0075,72.8160570947082
106.0375,72.9603043861493
107.0075,72.9602870800801
107.0225,71.5396176428241
107.0525,71.723925019044
108.0225,71.7239478275778
108.0325,71.2437640861521
108.0425,69.9429381380983
108.0725,69.9807983853634
109.0425,69.9808032568414
109.1125,67.8042640309062
110.0575,67.8042374104969
110.0675,67.3659619964395
110.1125,65.1692005502928
111.0775,65.1692198659297
111.0875,64.6343888394703
111.1325,62.1438066772685
112.0975,62.1437888414993
112.1075,61.6203277610767
112.1575,58.7595688501928
113.1175,58.7595858631597
113.1275,58.3428383483972
113.1825,55.1996756394386
114.1425,55.1996665407062
114.1575,53.8289424004193
114.1975,51.6885242116241
115.1625,51.6885404021091
115.1725,51.2826627381466
115.2275,48.4335470161184
116.1875,48.4335249739819
116.2025,47.4223506077369
116.2125,45.7765890774314
116.2875,45.7932869042227
117.2125,45.7932976324838
117.2275,44.8416733222037
117.2375,44.1602720214181
117.2675,44.2368435643236
118.2375,44.2368613636152
118.2525,43.4609156517914
118.3025,39.7366683469521
119.2425,39.7366673215091
119.2575,38.9262189406686
119.3475,31.7990610088049
120.2675,31.7990541345962
120.2825,31.0732864836062
120.3725,24.7860639697781
121.2925,24.7860677512939
121.3075,24.1141137656121
121.3925,18.7688614647494
122.3175,18.754577365617
122.3375,17.6721326671963
122.3725,16.5127401713605
123.0475,16.5127449820076
123.1125,16.0618260576521
123.9425,16.0618285506025
123.9725,16.1248845863218
124.8875,16.1248807531351
124.9175,16.1706992553503
125.8875,16.1706990866788
125.9175,16.0953327449985
126.6675,16.0953144499053
126.6975,16.1529078435989
127.6575,16.152897069171
127.7075,16.6777454174155
128.6725,16.6777794204826
128.7375,16.4042877358303
129.6575,16.4042676669451
129.7075,16.5534491754937
130.6725,16.5521772207701
130.7025,16.6008893958427
131.6725,16.6008655800804
131.7175,16.1039311143791
131.7475,16.016505604532
132.6725,16.0049491346101
132.7125,15.9770498114137
132.7725,15.9770498114137
132.8225,15.4783962664073
132.8675,16.0953295756665
133.8325,16.0953258983392
133.8375,16.0601581072635
133.8725,14.9891427334776
133.8825,15.3750951103989
133.9225,16.1914105620567
134.8925,16.1913884772031
134.9075,15.351918046108
134.9275,14.5136272599818
135.0075,16.0540321273635
135.9475,16.0540405724882
135.9525,16.0141353235582
135.9825,14.1347240270513
136.0325,16.0707071031148
137.0025,16.0707256012419
137.0175,15.2580838590051
137.0325,14.3257633204227
137.0825,16.608723979916
138.0575,16.5944879111931
138.0775,15.4314276990123
138.1325,18.5346736545856
138.2825,18.5346736545856
138.3425,19.8788621575758
139.1275,19.8788970045794
139.1925,22.7413916324333
139.2175,23.1165659371117
139.2675,25.0568464285492
139.3125,26.1650290007613
140.1675,26.1650256226129
140.2825,33.4523134060473
141.1925,33.4523207802854
141.2825,41.6025919046868
142.2025,41.6025814292483
142.2175,43.7373921455373
142.2575,45.3760980511501
143.1925,45.3870415554774
143.2325,47.0801720868947
144.1625,47.0801780616458
144.2075,49.7497568680136
145.1375,49.7497569991594
145.1825,52.9616825353436
146.1125,52.961683085159
146.1775,56.3950535633525
147.0925,56.3950422922011
147.1475,59.7747204562704
148.0725,59.7747308029603
148.1325,62.9568307236119
149.0575,62.956807817377
149.0975,65.8197141144352
150.0375,65.819725029668
150.0975,68.2841759532869
151.0225,68.2841572357856
151.0725,70.2640855576269
152.0075,70.2641049304752
152.0575,71.8032920558899
152.9975,71.8171656133628
153.0325,72.8751426213054
153.9825,72.8751172405146
154.0225,73.5348089596294
154.9725,73.5348265887632
155.0075,73.789750749665
155.9775,73.7897460840983
156.0075,73.6907621327948
156.9625,73.69078330497
157.0025,73.1972932707736
157.9475,73.1972696573626
157.9525,73.1560886546758
157.9875,72.4660730050705
158.9375,72.4660885251577
158.9875,71.4923742520986
159.9275,71.4923738784726
159.9725,70.2813255699165
160.9175,70.2650056786024
160.9625,68.9253349586439
161.9025,68.9253558453278
161.9075,68.8883320017863
161.9525,67.3973114824169
162.8975,67.380433811488
162.9475,65.8032898239859
163.8875,65.8033100458496
163.9425,64.1204495684664
164.8775,64.1204562819801
164.9425,62.3669874438447
165.8675,62.3669909866297
165.8775,61.8364237180039
165.9125,60.5382180808089
166.8625,60.5382031869568
166.9225,58.6888791535106
167.8525,58.6888818960194
167.8625,58.148292194001
167.8975,56.8623149039279
168.8475,56.8622940690778
168.9125,54.9625999745796
169.8425,54.9626318468552
169.8975,53.1323345358685
170.8325,53.132314157477
170.8425,52.6232947932627
170.8775,51.3367661005993
171.8275,51.3367683521353
171.8375,50.7107956491683
171.8725,49.550933083715
172.8225,49.5509433573932
172.8975,47.7666177468721
173.8175,47.7666267343981
173.8875,46.0206729401553
174.8125,46.0206462943672
174.8775,44.3392828623594
175.8075,44.3393042697402
175.8775,42.6893647849823
176.8025,42.6893660412559
176.8175,41.3993542972615
176.8475,41.0926333824871
177.7975,41.0926095647627
177.8075,40.5340189201226
177.8425,39.5493201538183
178.7925,39.549341618319
178.8025,39.106853923258
178.8375,38.0263833535083
179.7925,38.0263890679028
179.8425,36.575357733924
180.7875,36.5753256086216
180.8425,35.1698375599025
181.7825,35.1698375527048
181.7975,34.0721533241745
181.8275,33.8096207697942
182.7775,33.809644324127
182.7825,33.7759749801759
182.8275,32.5320610867468
183.7775,32.5320677523331
183.8325,31.2544291007677
184.7725,31.2544157721522
184.7875,30.2640925952159
184.8175,30.0252355899316
185.7725,30.0252189744336
185.8175,28.9058655122618
186.7675,28.9058737113378
186.8325,27.7415802047407
187.7675,27.7225940922606
187.8075,26.7219950666565
188.7625,26.722002266357
188.8225,25.6392933736631
189.7625,25.6167454922564
189.8025,24.7125334024807
190.7575,24.7125668778452
190.8175,23.6966867118881
191.7575,23.6954481474713
191.7975,22.8424485476189
192.7525,22.8424314881506
192.8175,21.935742816055
193.7525,21.9357501954289
193.7975,21.1172268015707
194.7475,21.1172307950827
194.7575,20.7407249096632
194.7925,20.3160193790944
195.7475,20.3160006764762
195.7975,19.5180580781393
196.7475,19.5180645766988
196.7875,18.8354857481096
197.7425,18.8355154108575
197.8125,18.1006605685084
198.7425,18.1006259022955
198.7875,17.3931373618146
199.7425,17.3928767641917
199.7825,16.7761251023543
200.7375,16.7761279868346
200.7675,16.6839512845201
201.1675,16.6839512845206
201.2075,16.995065013334
202.1625,16.9951102420596
202.1925,17.2944833922808
203.1525,17.2944490595368
203.1575,17.3248859267739
203.1875,17.5413562789298
204.1475,17.5413912318391
204.1825,17.794371324104
205.1425,17.7943320804315
205.1725,17.9784946571874
206.1325,17.9784914988855
206.1725,18.2101524423334
207.1275,18.2101528113586
207.1575,18.3877275359016
208.1225,18.3877669771003
208.1525,18.5493348029269
209.1175,18.5640940111917
209.1475,18.6923101966986
210.1075,18.6922865285145
210.1425,18.8066906115242
211.1025,18.8067214602007
211.1325,18.8954162361969
212.0975,18.895398239732
212.1275,18.9669197166301
213.0925,18.9668729141887
213.1225,19.0396169417074
214.0875,19.0526836067501
214.1275,19.0803130945613
215.0775,19.0803497477339
215.1075,19.1178375305408
217.0675,19.145101970206
217.1675,19.1582668566484
220.0575,19.1310057152675
220.0875,19.0684940587778
221.0525,19.0684725159181
221.0825,18.9923684022541
222.0475,18.9923247359342
222.0775,18.93752861995
223.0425,18.9291276135369
223.0725,18.8830698611407
224.0375,18.8600332941079
224.0675,18.8155066756921
225.0275,18.8155104811245
225.0675,18.7352717609178
226.0225,18.7352707931123
226.0625,18.6429016715596
227.0175,18.6429004770422
227.0575,18.5389196394996
228.0125,18.5389195385607
228.0575,18.4238336367447
229.0125,18.4031828944464
229.0425,18.2981370449318
230.0075,18.2923327878403
230.0375,18.1758716909075
231.0025,18.175860662004
231.0325,18.0541269649235
231.9975,18.0541027716303
232.0275,17.9355751669561
232.9925,17.9355774203285
233.0225,17.8211278361587
233.9875,17.8211606199645
234.0175,17.7019040945133
234.9825,17.7019223424567
235.0125,17.5777171131522
235.9775,17.5777249777752
236.0075,17.423543450367
236.9725,17.4235388753048
237.0125,17.2302690754349
237.9725,17.2104779184448
238.0025,17.0675837616233
238.9675,17.0676008730234
238.9975,16.9316376368769
239.9625,16.9316474418113
239.9925,16.791201884057
240.9575,16.7912070341161
240.9875,16.6360290772878
241.9525,16.6360254609974
241.9925,16.4209338983396
242.9525,16.4208913598067
242.9825,16.2610970403536
243.9475,16.2611030561195
243.9775,16.1134496118876
244.9425,16.1134332058843
244.9725,15.9553238777671
245.9375,15.9553232008112
245.9825,15.7623603664099
246.9375,15.7623591405413
246.9675,15.6089551787044
247.9325,15.6089943703199
247.9625,15.4670543387475
248.9275,15.4670706711767
248.9675,15.2712588470876
249.9275,15.2712249428856
249.9575,15.1099053058132
250.9225,15.1099355815656
250.9525,14.9643805776095
251.9175,14.9643900465481
251.9575,14.7749313230667
252.9175,14.7748959816189
252.9475,14.6106140378596
253.9125,14.6106428969397
253.9425,14.4565439390047
254.9125,14.4280594700282
254.9425,14.2778752138391
255.9075,14.277850168989
255.9425,13.8756304408421
256.9075,13.8756507339398
256.9475,13.703651940956
257.9075,13.703615056208
257.9375,13.5424530159279
258.9025,13.5424713938303
258.9375,13.381147341176
259.4975,13.381147341176


==> figs/data/t_vs_roc/elmax83_case_A_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.808648585336016
2.72250000000003,0.831493796787242
2.79750000000001,0.848750372223833
5.72750000000002,0.872861254214172
5.79750000000001,0.890985769771362
7.73250000000002,0.910477332504001
7.80250000000001,0.930441669165532
9.73250000000002,0.949594733021627
9.80250000000001,0.969135877050917
11.7325,0.989069396596051
11.8025,1.00940010248854
13.7375,1.03506042026402
13.8125,1.05232418568647
15.7375,1.07625112026108
15.7825,1.10079881541782
17.7375,1.1258994589104
17.7825,1.1515547369408
19.7375,1.17782739476763
19.7775,1.20475316892748
21.7375,1.23227984196961
21.7825,1.26017198358858
23.7425,1.2886575409571
23.7825,1.31774156383574
24.7475,1.33355727143555
24.8275,1.34742960018963
25.7475,1.36066413943331
25.8225,1.37772596725148
26.7475,1.38840928459365
26.8025,1.41152887232073
27.7475,1.41712447473782
27.7875,1.44650775374032
28.7525,1.47326099136927
28.8775,1.48229197221565
29.7525,1.50654729479157
29.8575,1.51889577846794
30.7525,1.54052397928729
30.8275,1.55632901883382
31.7525,1.57163276580849
31.8225,1.59176511581887
32.7525,1.6031656170706
32.7925,1.63055404090244
33.7525,1.63524398922038
33.7875,1.6701831957663
34.7525,1.6701826882441
34.7875,1.71065788431798
35.7575,1.7361512326255
35.8325,1.75198199993901
36.7575,1.77423761952008
36.8275,1.79439187889938
37.7575,1.81379166905839
37.7975,1.84187264963515
38.7575,1.85425340389219
38.7925,1.89061380691288
39.7575,1.89549545610987
39.7925,1.94048629065651
40.7575,1.94048688052652
40.7925,1.98933573719091
41.7625,2.01545445313894
41.8175,2.0368778864576
42.7625,2.05902843858377
42.8025,2.08973684050994
43.7625,2.10336456039062
43.7975,2.14375026647838
44.7625,2.14845324410715
44.7975,2.19892056264109
45.7625,2.19891897781559
45.7975,2.25532943660829
46.7625,2.25533148619195
46.7975,2.3154960987099
47.7675,2.34290121327854
47.8025,2.3798372706882
48.7675,2.39798033154597
48.8025,2.44566762296159
49.7675,2.44832113628883
49.8025,2.50715459668794
50.7675,2.50715403584485
50.8025,2.56985757492106
51.7675,2.56985626937313
51.8025,2.63967018908835
52.7725,2.66400396995499
52.8075,2.71118600946483
53.7725,2.72451306865986
53.8075,2.78425919667274
54.7725,2.78726819328483
54.8075,2.8594445712996
55.7725,2.85944543043433
55.8075,2.94111221224102
56.7725,2.94111237529449
56.8125,3.02353448223386
57.7775,3.0414307898123
57.8125,3.10295207977038
58.7775,3.10833782514135
58.8125,3.18391404499579
59.7775,3.18391342654689
59.8125,3.2717574344976
60.7775,3.27175510177818
60.8175,3.36294803493223
61.7825,3.3900448488825
61.8175,3.45681499545253
62.7825,3.47118220641846
62.8175,3.55308415273254
63.7825,3.55308525867588
63.8175,3.65569345833279
64.7825,3.65569377631977
64.8225,3.75501710517847
65.7875,3.78219841701286
65.8225,3.85618198299085
66.7875,3.86808540590425
66.8225,3.96088355277811
67.7875,3.96088092405648
67.8225,4.0740030837735
68.7875,4.07400545114859
68.8275,4.19002045132885
69.7875,4.1900203270003
69.8325,4.30869930624715
70.7925,4.31991149119165
70.8275,4.4280345614809
71.7925,4.42803533050301
71.8275,4.55034086569083
72.7925,4.55034072196969
72.8325,4.67466776906548
73.7975,4.70222050633464
73.8325,4.80209732470928
74.7975,4.81122886716395
74.8325,4.94052690256223
75.7975,4.94052773539102
75.8325,5.08180939753407
76.7975,5.08180870577786
76.8375,5.22049431399319
77.8025,5.24086412869536
77.8375,5.36258236298869
78.8025,5.36258230645558
78.8375,5.51001570163191
79.8025,5.51001417869924
79.8425,5.65935564772707
80.8025,5.65935569444196
80.8475,5.81465979789647
81.8075,5.83237223984298
81.8425,5.98127940051006
82.8075,5.98128095046496
82.8425,6.1430894467893
83.8075,6.14308958512419
83.8475,6.30118239445221
84.8125,6.32779619838635
84.8475,6.4713976285164
85.8125,6.47139521653577
85.8475,6.64500875622645
86.8125,6.64500996240292
86.8525,6.8216744374306
87.8125,6.82167581018587
87.8575,7.00744185487343
88.8175,7.01617034315422
88.8525,7.18959820588771
89.8175,7.18959711480522
89.8525,7.37104666699054
90.8175,7.37104740068077
90.8625,7.55608796522699
91.8225,7.58396215802014
91.8575,7.75058024047115
92.8225,7.75058079884906
92.8575,7.9493936205061
93.8225,7.94939542975487
93.8625,8.14899841998607
94.8225,8.14899850418095
94.8725,8.34810209448028
95.8275,8.35780731969021
95.8625,8.5485675265727
96.8275,8.54856761777773
96.8625,8.74802982986836
97.8275,8.74802742278064
97.8675,8.95195302335634
98.8275,8.95195450749009
98.8775,9.1652845054943
99.8325,9.17334263622445
99.8675,9.38068328055328
100.8325,9.38068375453912
100.8725,9.58896471348555
101.8325,9.58896417688015
101.8775,9.79377853487415
102.8325,9.79377897715295
102.8875,10.0050142762512
103.8375,10.0090520318732
103.8725,10.2160337349256
104.8375,10.2160315048132
104.8725,10.4269637011204
105.8375,10.4269655925507
105.8775,10.6378502466152
106.8375,10.6378512099419
106.8825,10.8519483429663
107.8375,10.8519485019693
107.8925,11.0686258918945
108.8425,11.0746577467722
108.8775,11.2790522481602
109.8425,11.2790522032806
109.8825,11.4835051234419
110.8425,11.4835052423558
110.8975,11.665466974587
111.8475,11.665467019156
111.8825,11.8249794180684
112.8525,11.8347544394252
112.8875,11.9437452500784
113.8575,11.9685624126819
113.8875,12.0109231028095
115.8625,12.0154263825477
115.8925,11.9538371788875
116.8625,11.9538373866399
116.9075,11.803161373717
117.8625,11.8031616670219
117.9275,11.5512087611947
118.8625,11.5512092388627
118.8825,11.2303683168282
118.9125,11.1868451287131
119.8625,11.1868451845158
119.8875,10.7841710701717
119.9175,10.6962179383789
120.8625,10.6885840666429
120.9425,10.0880650409036
121.8575,10.0880634570889
121.8825,9.72740419646397
121.9275,9.40235237946581
122.8525,9.40235384591836
122.8775,9.0216445651817
122.9225,8.69976011143569
123.8475,8.68058160652043
123.9325,7.95648921472889
124.8375,7.9522418650555
124.8575,7.57898342595024
124.9025,7.12591909061564
125.8275,7.12515536319177
125.8475,6.76948487992826
125.8975,6.17978750625491
126.8175,6.16608090350149
126.8475,5.59956113753549
126.8975,5.08270824505257
127.8025,5.0694623665521
127.8375,4.52945232530158
127.9025,3.83402666806984
128.7825,3.82256403292183
128.8525,3.0812154920921
128.9225,2.53834285422812
129.7675,2.51522268934764
129.8225,2.29527972479536
129.9575,1.64966405358081
130.8125,1.62710586363966
130.8625,1.57590975369413
131.6975,1.5759097587528
131.7875,2.29277274427977
132.7225,2.29277249034783
132.7875,3.58774502254778
133.7525,3.60453905445502
133.8075,4.84953701645014
134.7725,4.8495356192542
134.8325,5.97250513861763
135.7875,5.97250341652295
135.8025,6.47433078575517
135.8425,6.9491532159422
136.8025,6.94915631143954
136.8575,7.79298539664234
137.8125,7.79298539417834
137.8775,8.54660150254244
138.8225,8.54659994784839
138.8675,9.27131794155576
139.8275,9.27131950374911
139.9075,9.97181185344198
140.8375,9.98420780809619
140.8775,10.6182550861839
141.8425,10.6231298789774
141.8825,11.1519462444997
142.8475,11.1721639654111
142.8825,11.5502004720322
143.8475,11.5502003663404
143.8975,11.831733492136
144.8525,11.8317332187093
144.8875,12.0058906895498
145.8575,12.0162744049918
145.8875,12.0862622110054
147.8625,12.0839245701982
147.8925,12.0320868928206
148.8625,12.0129391147002
148.8925,11.9200755941895
149.8575,11.9200759231397
149.9075,11.7629534736026
150.8575,11.7629538150265
150.9025,11.5832209553512
151.8575,11.5670675134738
151.8975,11.3784601106494
152.8575,11.3529240679741
152.8975,11.1697015572445
153.8525,11.1697015636838
153.9125,10.9509994789553
154.8525,10.9509994875116
154.9075,10.7313928307988
155.8525,10.7310694929054
155.9025,10.5188375466086
156.8525,10.5096536937633
156.8975,10.3050265318556
157.8525,10.2865505928647
157.8925,10.092796321644
158.8525,10.0646865890232
158.8925,9.88015697150576
159.8475,9.88015816631253
159.9025,9.6707678627476
160.8475,9.66695674640664
160.8925,9.46731496840965
161.8475,9.45241930589418
161.8925,9.2510947424808
162.8475,9.22508767375808
162.8875,9.0374947715639
163.8425,9.03749498467442
163.8975,8.82702707614351
164.8425,8.82213912379677
164.8875,8.62571369562517
165.8425,8.60941368207114
165.8825,8.42544717573116
166.8425,8.39736250339888
166.8825,8.22661577420354
167.8375,8.22661589921313
167.8875,8.02687972157565
168.8375,8.01710241923121
168.8825,7.82739656911781
169.8375,7.80595248597984
169.8775,7.63087964862677
170.8325,7.63087799742391
170.8875,7.43949227898793
171.8325,7.43547012880782
171.8775,7.25791578972201
172.8325,7.24210119719595
172.8725,7.07918849741924
173.8325,7.05181508781271
173.8725,6.88989454160622
174.8275,6.88982794517455
174.8775,6.71242243601966
175.8275,6.70101866538323
175.8725,6.53660659032749
176.8275,6.51423984674244
176.8675,6.36425974789228
177.8225,6.36426357582258
177.8725,6.20208098563506
178.8225,6.19492388059371
178.8675,6.04467031043686
179.8225,6.02663406213679
179.8625,5.87745487054315
180.8225,5.84896650049745
180.8575,5.71699784818423
181.8175,5.7136064990579
181.8625,5.56595693363329
182.8175,5.55241707129568
182.8575,5.41701195152791
183.8175,5.39368898778696
183.8525,5.27121887814275
184.8125,5.27121933655729
184.8575,5.13581128837404
185.8125,5.12646058243587
185.8525,4.99360488916523
186.8125,4.97472623515182
186.8525,4.85418170991119
187.8125,4.82618807750816
187.8475,4.72182473205072
188.8075,4.7170929288759
188.8525,4.59596192073963
189.8075,4.58243118772344
189.8475,4.47325697597842
190.8075,4.45082385622067
190.8425,4.35277382097627
191.8025,4.35256677664654
191.8475,4.23435548834635
192.8025,4.22557839733201
192.8425,4.11770047220909
193.8025,4.10073777207663
193.8375,4.00322692241951
194.8025,3.97845408428037
194.8375,3.89408297363445
195.7975,3.8909456226628
195.8375,3.7922173591806
196.7975,3.78126494014276
196.8375,3.69251367799404
197.7975,3.67393491074665
197.8325,3.59183850384278
198.7975,3.56599210185504
198.8325,3.49294041825686
199.7925,3.4877268663746
199.8325,3.39817755567867
200.7925,3.38597245324831
200.8275,3.30578880364192
201.7925,3.28691911867878
201.8275,3.21532369264014
202.7925,3.1901123434522
202.8275,3.13271636461002
203.7875,3.12719707075593
203.8275,3.05299345736006
204.7875,3.04094502228372
204.8225,2.97270935254511
205.7875,2.95443798323197
205.8225,2.88922523755417
206.7875,2.86504719512425
206.8225,2.8126726916567
207.7825,2.80759459182281
207.8225,2.73861329186582
208.7825,2.72781816851062
208.8175,2.66613531755615
209.7825,2.64989554980087
209.8175,2.59548304058973
210.7825,2.57387541479056
210.8125,2.53029788241719
211.7775,2.52686911052564
211.8125,2.46857504504209
212.7775,2.45977151157922
212.8125,2.40444835399916
213.7775,2.39052451208204
213.8125,2.33961592356667
214.7775,2.32082430129321
214.8125,2.27738403689892
215.7775,2.25282422355235
215.8075,2.2201948488667
216.7725,2.21432313102656
216.8075,2.16423217730573
217.7725,2.15384955821844
217.8075,2.10968527533163
218.7725,2.09485864743033
218.8075,2.0565130487746
219.7725,2.03728763488914
219.8125,2.00698721385459
220.7725,1.98105386166384
220.8275,1.95960840086701
221.7675,1.95280621061431
221.8025,1.90936044513114
222.7675,1.89847330720016
222.8025,1.8602409641141
223.7675,1.84546161652628
223.8025,1.81225619353484
224.7675,1.7937705449005
224.8125,1.76796009558524
225.7675,1.74355804332447
225.8375,1.72601020939624
226.7625,1.71998239234586
226.7975,1.68514237149867
227.7625,1.67550861038097
227.8025,1.64529668398376
228.7625,1.63208958153081
228.8075,1.60627862273037
229.7625,1.58965773781171
229.8325,1.56945831814375
230.7625,1.54820242612539
230.8425,1.53302365272879
231.7625,1.50771302963528
231.8675,1.49614973814198
232.7625,1.46817782054541
232.8975,1.46008792186228
233.7575,1.4491082977267
233.8125,1.42482941388113
234.7575,1.41093507699253
234.8125,1.39036454085243
235.7575,1.37368968740435
235.8375,1.35880502611241
236.7575,1.33850764468411
236.8775,1.32876674666426
237.7575,1.30608046043164
237.9175,1.29952898897761
238.7575,1.27442509721214
239.0275,1.27088492457358
240.7475,1.2428240294791
240.7875,1.21534212963451
242.7425,1.18809290924071
242.7875,1.16156337610124
244.7425,1.13568015024498
244.7875,1.11038742691733
246.7425,1.08564321882398
246.7975,1.0614362075151
248.7425,1.03775821194887
248.7975,1.01713628941036
250.7425,0.992044576140586
250.8175,0.976678401184984
252.7425,0.94826481976196
252.8575,0.937768434936686
254.7375,0.918386462432011
254.8075,0.89812316351879
255.7475,0.874362744163989
255.9225,0.868348123328587
257.7425,0.846820729616127
257.8425,0.833439836633943
259.7425,0.809296550748627
259.8675,0.799946766119945
261.4975,0.783717504931701


==> figs/data/t_vs_roc/elmax83_case_A_t_vs_roc_rf_220GHz.csv <==
x,y
0.497500000000002,2.31589298873035
0.717499999999973,2.31588491350857
0.752499999999998,2.3634915725645
2.72250000000003,2.38131951139911
2.75749999999999,2.43074070964701
4.72750000000002,2.44895126002791
4.76249999999999,2.49979150096277
5.73250000000002,2.51444262301163
5.76249999999999,2.55169888948336
6.73250000000002,2.56168486016549
6.76249999999999,2.60733827327954
7.73250000000002,2.60752087972298
7.76249999999999,2.66469684977312
8.73250000000002,2.66469684971287
8.76749999999998,2.71954943444263
9.73250000000002,2.71954941129582
9.76749999999998,2.77551339769127
10.7325,2.7755132331622
10.7675,2.83260168131932
11.7375,2.85807004069881
11.7675,2.89082632723012
12.7375,2.910736491698
12.7675,2.95019835605325
13.7375,2.96431504786398
13.7675,3.01375683756294
14.7375,3.01880669050041
14.7675,3.08227772778366
15.7375,3.08228131284193
15.7725,3.15258358765533
16.7375,3.15258539080691
16.7725,3.22446955853076
17.7375,3.2244694541497
17.7725,3.29794374144745
18.7375,3.29794210413456
18.7725,3.37318647755336
19.7375,3.3731861460289
19.7775,3.45029901395117
20.7425,3.46915274550651
20.7725,3.52913125737592
21.7425,3.53300375321953
21.7725,3.60901325220766
22.7425,3.60901432418001
22.7775,3.69059285610166
23.7425,3.69059319155781
23.7775,3.77388707946602
24.7425,3.77388615832251
24.7775,3.85891080477887
25.7425,3.85890777052236
25.7825,3.94567673164204
26.7425,3.94567413934305
26.7825,4.04248505136775
27.7475,4.0585103268719
27.7775,4.14266125602052
28.7475,4.14266352303952
28.7825,4.24514386975079
29.7475,4.24514475758343
29.7825,4.34997370527486
30.7475,4.34997392378369
30.7825,4.4571789615689
31.7475,4.45717896878369
31.7875,4.55866458829956
32.7475,4.55866452196238
32.7925,4.66975239726543
33.7525,4.68318396515946
33.7875,4.78324654476779
34.7525,4.78324509127219
34.7875,4.89916222069525
35.7525,4.8991584081291
35.7875,5.01751057532402
36.7525,5.01750439554297
36.7875,5.13896845335466
37.7525,5.13897168379509
37.7925,5.27494888532846
38.7525,5.27495069057613
38.7975,5.41453894502325
39.7575,5.42851952606622
39.7925,5.55736901660009
40.7575,5.55737070593204
40.7925,5.69726920646252
41.7575,5.69727015703347
41.7925,5.83342542071529
42.7575,5.83342579910254
42.7975,5.98480846048773
43.7575,5.98480779862393
43.8025,6.13949779851913
44.7625,6.15296668108658
44.7975,6.29750030325079
45.7625,6.29749576446039
45.7975,6.45904997754178
46.7625,6.4590558473555
46.7975,6.63136160126419
47.7625,6.63136368517274
47.8025,6.81562862603334
48.7625,6.81562892195905
48.8075,7.00416052216713
49.7675,7.01175993298756
49.8025,7.18025339335423
50.7675,7.18025178715277
50.8025,7.35982878631171
51.7675,7.35982504734602
51.8025,7.55976550345019
52.7675,7.55976467576915
52.8075,7.76458004190675
53.7675,7.76457670957944
53.8225,7.97385473150962
54.7725,7.98247221276966
54.8075,8.18917852589203
55.7725,8.18918098637255
55.8075,8.42306691725895
56.7725,8.42306738422883
56.8125,8.65911649477084
57.7725,8.65911650858146
57.8225,8.88656097483175
58.7775,8.90198523947925
58.8125,9.11842837772247
59.7775,9.11842660654349
59.8125,9.37000352820564
60.7775,9.36999684751805
60.8175,9.63116477387837
61.7775,9.63116607307904
61.8225,9.89999086142797
62.7775,9.89999393141943
62.8375,10.1756966130449
63.7825,10.1756997803619
63.8175,10.4695599491574
64.7825,10.4695608598419
64.8225,10.7540134696613
65.7825,10.7540134473301
65.8275,11.0437401013108
66.7825,11.0437381297679
66.8525,11.3435954839071
67.7875,11.343587955497
67.8225,11.6675591103826
68.7875,11.6675658903207
68.8275,11.9998218663812
69.7875,11.9998215103159
69.8325,12.3397068701782
70.7875,12.3397074498068
70.7975,12.562890600611
70.8275,12.681471742307
71.7925,12.6814739447137
71.8275,13.0317454173856
72.7925,13.0317450057817
72.8325,13.3878058971386
73.7925,13.387801065281
73.8425,13.7527520792066
74.7975,13.778903951854
74.8325,14.1492012833833
75.7975,14.1492036685262
75.8325,14.5538209720476
76.7975,14.5538189909234
76.8375,14.9510014417594
77.7975,14.951004680934
77.8575,15.3579281608168
78.8025,15.3579279989113
78.8375,15.780163283307
79.8025,15.7801589217721
79.8425,16.2078587489908
80.8025,16.2078588827779
80.8475,16.6526351304186
81.8025,16.6526351721757
81.8775,17.1298178962696
82.8075,17.1298223351937
82.8425,17.593226548111
83.8075,17.5932269442891
83.8475,18.0459897814152
84.8075,18.0459889476267
84.8675,18.5334700951939
85.8125,18.5334631875098
85.8475,19.0306759268157
86.8125,19.0306793811909
86.8525,19.5366297103998
87.8125,19.536633641841
87.8575,20.068650004773
88.8175,20.0936475681361
88.8525,20.5903285467543
89.8175,20.5903254219975
89.8525,21.1099797590127
90.8175,21.1099818602319
90.8625,21.6399205166056
91.8175,21.6399145768127
91.8775,22.1969279774855
92.8225,22.1969295766269
92.8575,22.7663106733183
93.8225,22.7663158548355
93.8625,23.337959919467
94.8225,23.3379601605934
94.8725,23.9081739910579
95.8275,23.9359688363468
95.8625,24.4822880074399
96.8275,24.4822882686425
96.8625,25.0535291578855
97.8275,25.0535222642139
97.8675,25.6375458754349
98.8275,25.6375501258535
98.8775,26.2485070408528
99.8325,26.2715847634216
99.8675,26.8653887374223
100.8325,26.8653900948729
100.8725,27.4618870399855
101.8325,27.4618855031986
101.8725,28.0484544313678
102.8325,28.0484556980124
102.8875,28.6534135935302
103.8375,28.6649773423894
103.8725,29.2577533424791
104.8375,29.2577469556482
104.8725,29.8618367934107
105.8375,29.861842210288
105.8775,30.4657958915433
106.8375,30.4657986504197
106.8825,31.0789525672232
107.8375,31.0789530225928
107.8925,31.6994965508395
108.8425,31.7167712111405
108.8775,32.3021377105309
109.8425,32.3021375819999
109.8825,32.8876713862552
110.8425,32.8876717268133
110.8975,33.4087928983524
111.8475,33.4087930259938
111.8825,33.8656214324652
112.8525,33.8936161671872
112.8875,34.205755529337
113.8525,34.2057543932142
113.8925,34.3981465380668
115.8625,34.411043503979
115.8925,34.2346578553154
116.8625,34.2346584502985
116.9075,33.8031366149675
117.8625,33.8031374549649
117.9275,33.0815681876301
118.8625,33.0815695556259
118.8775,32.4595446352977
118.9125,32.0380652426359
119.8625,32.0380654024498
119.8875,30.8848448654163
119.9175,30.6329554230818
120.8625,30.6110927372268
120.9425,28.8912631060876
121.8575,28.8912585701924
121.8825,27.8583645961518
121.9275,26.9274469688249
122.8525,26.9274511686061
122.8775,25.8371358353864
122.9225,24.9152892366022
123.8425,24.9152885838741
123.8525,24.6906687832984
123.9125,22.7866317635344
124.8375,22.7744677562217
124.8575,21.7054909279972
124.9025,20.4079575690516
125.8275,20.405770326021
125.8475,19.3871637380523
125.8975,17.6983262942614
126.8125,17.6983261328883
126.8225,17.5160401607467
126.9075,14.5563951653249
127.7975,14.5563952140486
127.8075,14.3884972725182
127.9125,10.9802893582988
128.7775,10.9802868345805
128.7925,10.7076944188278
128.9425,7.2695735952999
129.7575,7.25244680497354
129.7975,6.93501991429861
129.8575,5.87287129461555
129.9325,4.72448165346128
130.8025,4.70227812312402
130.8725,4.51325632189912
131.6975,4.51325633638663
131.7825,6.56628405183267
132.7225,6.5662833245957
132.7875,10.2749620442938
133.7475,10.2749627898379
133.7525,10.3230585616046
133.8075,13.8886148440043
134.7725,13.8886108425675
134.8325,17.1046892194594
135.7875,17.1046842875431
135.8025,18.5418703584149
135.8425,19.9017168406485
136.8025,19.9017257058598
136.8575,22.3183723094551
137.8125,22.3183723023984
137.8775,24.4766574820889
138.8225,24.4766530295924
138.8675,26.5521767451701
139.8275,26.552181219144
139.9075,28.5583249841321
140.8325,28.5583174802357
140.8375,28.5938258250304
140.8775,30.4096771958229
141.8425,30.4236381413576
141.8825,31.9381181421977
142.8425,31.9381182714158
142.8475,31.9960197812179
142.8825,33.0786805425053
143.8475,33.078680239814
143.8975,33.8849644563538
144.8525,33.8849636732857
144.8875,34.3837341807657
145.8525,34.3837329463673
145.9175,34.6139106092047
147.8625,34.6072158281177
147.8925,34.4587576291302
148.8575,34.4587582719245
148.9125,34.1379678763089
149.8575,34.1379688183912
149.9075,33.6879850006348
150.8575,33.6879859784405
150.9025,33.173248086861
151.8525,33.1732485466177
151.8625,32.9318773219636
151.8925,32.5868324158799
152.8525,32.5868325158689
152.9175,31.9889676856771
153.8525,31.9889677041177
153.9125,31.3626256416655
154.8525,31.3626256661702
154.9075,30.7336929951778
155.8525,30.7327669860699
155.9025,30.1249547874327
156.8525,30.0986531024355
156.8975,29.5126202862266
157.8475,29.5126131885575
157.8575,29.2745323116989
157.8875,28.9048130595268
158.8475,28.9048181329929
158.9125,28.295834094784
159.8475,28.2958375165974
159.9025,27.6961635135789
160.8475,27.6852488372266
160.8925,27.1134936883941
161.8425,27.1134947394103
161.8525,26.9005270676262
161.8875,26.4942594343299
162.8425,26.4942568426196
162.9075,25.8825293424895
163.8425,25.8825299528186
163.8975,25.2797697910614
164.8425,25.2657711583428
164.8875,24.7032273307336
165.8375,24.7032359456133
165.8475,24.487517304651
165.8775,24.1296829800765
166.8375,24.1296847657143
166.8975,23.5602486725014
167.8375,23.560249030517
167.8875,22.9882235297832
168.8375,22.9602222615972
168.8825,22.4169226691694
169.8325,22.4169191433438
169.9025,21.8541168160208
170.8325,21.8541120871323
170.8875,21.3060015107976
171.8325,21.2944824535052
171.8775,20.7859836380243
172.8275,20.7859842409469
172.8375,20.5826555719617
172.8675,20.2741255955505
173.8275,20.2741271551875
173.8875,19.7320056291969
174.8275,19.7318149033244
174.8775,19.2237423225559
175.8225,19.2237402526401
175.8325,19.0497801186995
175.8675,18.7202223873986
176.8225,18.7202113747871
176.8875,18.2266373490856
177.8225,18.226648311915
177.8725,17.7621727296462
178.8225,17.7416754584454
178.8675,17.3113634600691
179.8175,17.3113633556861
179.8275,17.1049729476046
179.8575,16.8324742726833
180.8175,16.8324713610826
180.8725,16.3729405531917
181.8175,16.363228050389
181.8625,15.9403736749175
182.8125,15.9403682049338
182.8225,15.7637432123601
182.8525,15.5138093486918
183.8125,15.5138165273807
183.8675,15.0962717905887
184.8125,15.0962731034447
184.8575,14.7084772742382
185.8125,14.6816977377528
185.8525,14.3012116113314
186.8075,14.3012118432416
186.8725,13.9019168268326
187.8075,13.9019167489428
187.8575,13.5228589740732
188.8075,13.5093075377851
188.8525,13.1623997994233
189.8025,13.1624074059153
189.8125,12.9947710240472
189.8425,12.8109844555638
190.8025,12.8109861207504
190.8575,12.4659321071915
191.8025,12.4653391518353
191.8475,12.1267932145763
192.8025,12.1016564569181
192.8425,11.7927042934246
193.7975,11.7927064606739
193.8575,11.4648628853322
194.7975,11.4648588090972
194.8475,11.1522849498946
195.7975,11.1432998737534
195.8375,10.8605514748605
196.7925,10.8605550473017
196.8025,10.7158533408142
196.8325,10.5750095719964
197.7925,10.5750100825436
197.8475,10.2866854052431
198.7925,10.2866847265253
198.8375,10.0034506518701
199.7925,9.98851953289125
199.8325,9.73205878565966
200.7875,9.73205450212777
200.8525,9.46746614724725
201.7875,9.46746305166084
201.8375,9.20838263461616
202.7875,9.20838929804529
202.8325,8.97180306844018
203.7875,8.95599633339953
203.8275,8.74348421027452
204.7825,8.74348476769984
204.8425,8.51355813540289
205.7825,8.5135581496462
205.8325,8.27446753434509
206.7825,8.27446733726094
206.8225,8.05522829089142
207.7825,8.04068509375196
207.8225,7.84312918183048
208.7775,7.84312386366116
208.8375,7.63555912561088
209.7775,7.6355575745792
209.8275,7.43321769371875
210.7775,7.43321863372933
210.8175,7.24653357242738
211.7775,7.23671389435867
211.8125,7.06976521008676
212.7775,7.04455272374776
212.8125,6.88611243842399
213.7725,6.88611351238939
213.8225,6.70043849595885
214.7725,6.70043864555458
214.8175,6.52221226461376
215.7725,6.51894462807775
215.8125,6.35842784472322
216.7725,6.34161180074886
216.8075,6.1981560518758
217.7675,6.19815569161989
217.8225,6.04193888907702
218.7675,6.04194326392746
218.8125,5.88965866651478
219.7675,5.88966008010118
219.8075,5.74782136436397
220.7675,5.74061805598438
220.8025,5.61213292974799
221.7675,5.59265210087739
221.8025,5.46822754193789
222.7625,5.46822614429004
222.8125,5.32755399887589
223.7625,5.32755141065917
223.8075,5.1901301590712
224.7625,5.19012585195111
224.8025,5.06327032843927
225.7625,5.05642410513053
225.7975,4.94312982615332
226.7625,4.9258667288172
226.7975,4.82608820772418
227.7625,4.79849802797906
227.7975,4.71197393121275
228.7575,4.7119763076351
228.7975,4.60022989795272
229.7575,4.60023067242889
229.7925,4.49478003170589
230.7575,4.49083127353805
230.7925,4.39043459953189
231.7575,4.37689590765353
231.7925,4.28483119931292
232.7575,4.26213277268369
232.7925,4.18155357175527
233.7525,4.18155297672308
233.7925,4.08057654310642
234.7525,4.08057480826255
234.7925,3.98187240981974
235.7525,3.98186865398117
235.7875,3.89148894759876
236.7525,3.88540978079754
236.7875,3.8054621592255
237.7525,3.79125664010985
237.7875,3.72172798938391
238.7525,3.69934957188559
238.7825,3.63969410089243
239.7475,3.63969426231358
239.7875,3.5593311025263
240.7475,3.55933035408867
240.7825,3.48062479486089
241.7475,3.4806234993714
241.7825,3.4025873532745
242.7475,3.39698102961063
242.7825,3.32660753639334
243.7475,3.3138948922097
243.7825,3.25247975762028
244.7475,3.23296442193748
244.7775,3.18004446314984
245.7475,3.15401437822987
245.7775,3.10918014790417
246.7425,3.10917939389248
246.7775,3.03985280536432
247.7425,3.03984970632359
247.7775,2.97284104255641
248.7425,2.97204126783578
248.7775,2.91298203411918
249.7425,2.90585378700268
249.7775,2.85448674475487
250.7425,2.84112174293023
250.7725,2.79711447269329
251.7425,2.77775712722848
251.7725,2.74084898082111
252.7425,2.71574066561271
252.7725,2.68568001325309
253.7375,2.68568008616728
253.7725,2.63017187038889
254.7375,2.63017187903284
254.7725,2.57213970941774
255.7375,2.57131715984741
255.7775,2.48686681331992
256.7425,2.48077902415213
256.7775,2.43636568666506
257.7425,2.42521439587716
257.7725,2.38689278524515
258.7425,2.37087815711715
258.7725,2.33843325837159
259.7425,2.31774870027965
259.7825,2.29097180232037
260.7425,2.26580417755531
260.7975,2.24449273481582
261.4975,2.24449273481582


==> figs/data/t_vs_roc/elmax83_case_A_t_vs_roc_rf_660GHz.csv <==
x,y
0.497500000000002,20.8430367629384
0.717499999999973,20.8429640859429
0.752499999999998,21.2714240128893
1.72750000000002,21.2848937166375
1.75749999999999,21.4318451478843
2.72250000000003,21.4318754595202
2.75749999999999,21.8766662388962
3.72750000000002,21.8766840826576
3.73250000000002,21.8033242154767
3.76249999999999,22.0405514609507
4.72750000000002,22.0405611892716
4.76749999999998,22.4981233525407
5.72750000000002,22.4981277800314
5.77249999999998,22.9652898438944
6.72750000000002,22.9652913187043
6.78250000000003,23.4660442923544
7.73250000000002,23.4676877481418
7.76249999999999,23.9822714748565
8.73250000000002,23.9822714743136
8.76749999999998,24.4759447309659
9.73250000000002,24.4759445226445
9.76749999999998,24.9796203940739
10.7325,24.9796189133124
10.7675,25.4934149403765
11.7325,25.4934098022284
11.7725,26.0174367469938
12.7325,26.0174240081038
12.7725,26.5517849995862
13.7325,26.551758889216
13.7825,27.1238113258846
14.7325,27.1237639425858
14.7375,27.1692599990773
14.7675,27.7404993300669
15.7375,27.7405315955914
15.7725,28.3732520607891
16.7375,28.3732682891525
16.7725,29.020225790228
17.7375,29.0202248507988
17.7725,29.6814934277144
18.7375,29.6814786918981
18.7725,30.3586780435531
19.7375,30.358675059833
19.7775,31.0526908616499
20.7375,31.0527120300497
20.7825,31.7621810426003
21.7375,31.7621949206282
21.7425,31.7970335010311
21.7725,32.4811189859042
22.7425,32.4811286336553
22.7775,33.2153354103769
23.7425,33.2153384294825
23.7775,33.9649834096779
24.7425,33.9649751193859
24.7775,34.730196926095
25.7425,34.7301696177868
25.7825,35.511090256031
26.7425,35.5110669253406
26.7825,36.3823651205552
27.7425,36.3824090446198
27.7975,37.2839509488227
28.7475,37.2839713519933
28.7825,38.2062944582345
29.7475,38.2063024487281
29.7825,39.1497629632164
30.7475,39.1497649297961
30.7825,40.1146102545297
31.7475,40.1146103194627
31.7875,41.0279808798617
32.7475,41.0279802828271
32.7925,42.0277711440559
33.7475,42.0277675912403
33.8175,43.0492184544189
34.7525,43.0492053729586
34.7875,44.0924595199235
35.7525,44.0924252068278
35.7875,45.1575946930311
36.7525,45.1575390750027
36.7875,46.2507155759201
37.7525,46.2507446498838
37.7925,47.4745394423705
38.7525,47.4745556895998
38.7975,48.7308499573699
39.7525,48.7308812279462
39.7625,49.6994477633824
39.7925,50.0163205783719
40.7575,50.016335782359
40.7925,51.2754222636195
41.7575,51.2754308187579
41.7925,52.5008281680912
42.7575,52.5008315735768
42.7975,53.8632755000046
43.7575,53.8632695432303
43.8025,55.255479515174
44.7575,55.2554528475175
44.7625,55.3766994462242
44.7975,56.6775020295344
45.7625,56.6774611804215
45.7975,58.1314490687529
46.7625,58.1315018970753
46.7975,59.6822536507497
47.7625,59.6822724059267
47.8025,61.3406568399602
48.7625,61.3406595032913
48.8075,63.0374438700066
49.7625,63.0374381657493
49.7675,63.1058385531615
49.8025,64.6222796760475
50.7675,64.6222652202342
50.8025,66.2384581766353
51.7675,66.2384245259445
51.8025,68.0378885912451
52.7675,68.037881142116
52.8075,69.8812193960644
53.7675,69.8811894051195
53.8225,71.7646915594686
54.7675,71.7647590243168
54.7725,71.8422488729454
54.8075,73.7026056638892
55.7725,73.7026278082132
55.8075,75.8076011373477
56.7725,75.8076053400765
56.8125,77.9320472845251
57.7725,77.93204740882
57.8225,79.9790475543948
58.7725,79.9790457962455
58.7775,80.1178659138976
58.8125,82.0658541276916
59.7775,82.0658381870811
59.8125,84.3300304249339
60.7775,84.329970298746
60.8175,86.6804815759911
61.7775,86.6804932687973
61.8225,89.0999163011173
62.7775,89.0999439310399
62.8375,91.5812680000436
63.7825,91.5812965058966
63.8175,94.2260379546873
64.7825,94.2260461508478
64.8225,96.7861195684378
65.7825,96.7861193674564
65.8275,99.3936591796775
66.7825,99.3936414357909
66.7925,101.247049798316
NaN,NaN
127.8725,101.296968388327
127.9025,98.8226004323348
128.7775,98.8225777188726
128.7925,96.3692460711606
128.9425,65.4261598435506
129.7525,65.4261804616643
129.7825,63.8281403652694
129.8325,57.55723927997
129.9475,42.5203332458512
130.7925,42.5035201847805
130.8125,41.9388925872728
130.8625,40.6193053345536
131.6975,40.619305464941
131.7825,59.0965541939051
132.7225,59.0965476487729
132.7875,92.4746548457828
133.7475,92.4746615556799
133.7525,92.9075234900769
133.7625,104.506699708678
NaN,NaN
195.7975,100.289697093409
195.8375,97.7449615769992
196.7925,97.7449937289692
196.8025,96.4426783934714
196.8325,95.1750845234148
197.7925,95.1750891183395
197.8475,92.5801670932651
198.7925,92.5801609848054
198.8375,90.0310543807079
199.7875,90.031033657067
199.7975,89.0528048719891
199.8275,87.5885276491328
200.7875,87.588489097346
200.8525,85.2071939649859
201.7875,85.2071661047084
201.8375,82.8754424103902
202.7875,82.8755023812515
202.8275,80.7462263690242
203.7825,80.7462556478229
203.7925,79.7897190302775
203.8225,78.6913566972411
204.7825,78.6913617140663
204.8425,76.6220220738982
205.7825,76.622022202088
205.8325,74.4702067147052
206.7825,74.4702049409477
206.8225,72.4970535698865
207.7775,72.4970393666493
207.7875,71.598385195077
207.8175,70.5881616325032
208.7775,70.5881137689817
208.8375,68.720031168914
209.7775,68.7200172096294
209.8275,66.8989583224611
210.7775,66.8989667825563
210.8175,65.2188012683247
211.7725,65.218834598359
211.7775,65.1304241669749
211.8125,63.6278860426104
212.7725,63.6279077010678
212.8325,61.9750111328535
213.7725,61.9750207985422
213.8225,60.3039456851548
214.7725,60.3039470315164
214.8175,58.6999096356869
215.7675,58.6998976616817
215.7725,58.6705009072958
215.8125,57.2258498868612
216.7675,57.2258120647087
216.7775,56.3575966170999
216.8075,55.7834037802232
217.7675,55.7834005379206
217.8175,54.3774493428015
218.7675,54.3774887164562
218.8125,53.0069273663469
219.7675,53.0069400886247
219.8075,51.7303916717324
220.7625,51.730391031532
220.7675,51.6655618971246
220.8025,50.5091957836846
221.7625,50.5091889382365
221.8275,49.2140473171121
222.7625,49.2140347382817
222.8125,47.9479854523183
223.7625,47.9479621583681
223.8025,46.7111709159163
224.7625,46.7111321518361
224.8025,45.5694324604221
225.7575,45.569419609369
225.7625,45.5078164513519
225.7975,44.4881679589056
226.7575,44.4881881451859
226.8175,43.4347934113108
227.7575,43.4348422848672
227.8025,42.4077649402292
228.7575,42.4077863280299
228.7975,41.4020686577402
229.7575,41.4020756280254
229.7925,40.4530198773354
230.7525,40.4530214297617
230.7575,40.4174810542132
230.7925,39.513911003113
231.7525,39.513911263408
231.8175,38.5634804162067
232.7525,38.5634794711355
232.8025,37.6339817826676
233.7525,37.6339764273796
233.7925,36.725188538745
234.7525,36.7251729251499
234.7925,35.8368513525361
235.7525,35.8368175499888
235.7875,35.0234002048667
236.7475,35.0233868273519
236.7525,34.9686877041848
236.7875,34.2491591211871
237.7475,34.2491962606337
237.8025,33.4955516038173
238.7475,33.4955673391108
238.7925,32.757246618187
239.7475,32.7572480709773
239.7875,32.0339796432876
240.7475,32.0339729073484
240.7825,31.3256228843116
241.7475,31.3256112249063
241.7825,30.6232859197332
242.7425,30.6232702082004
242.7475,30.5728290072054
242.7825,29.9394675771296
243.7425,29.9394467066393
243.7975,29.272317577135
244.7425,29.2723236114982
244.7875,28.6203999355245
245.7425,28.6204088481317
245.7825,27.9826211066162
246.7425,27.9826143205105
246.7775,27.3586750317511
247.7425,27.3586471403849
247.7775,26.7555691741067
248.7425,26.7483712016913
248.7775,26.2168381051363
249.7375,26.2168729939348
249.8025,25.6903805075658
250.7375,25.6903990968447
250.7875,25.1740300654865
251.7375,25.1740383619901
251.7775,24.6676406448889
252.7375,24.6676435443129
252.7725,24.171119942811
253.7375,24.1711205990387
253.7725,23.6715466629509
254.7375,23.6715467407469
254.7725,23.1492572201428
255.7375,23.1418542740736
255.7775,22.3818011627997
256.7375,22.3818002830014
256.8075,21.9272910280855
257.7375,21.9272878695793
257.7875,21.4820349203077
258.7375,21.4820273001933
258.7775,21.045899183273
259.7375,21.045884362144
259.7775,20.618746083469
260.7375,20.6187208877548
260.7725,20.2004344804216
261.4975,20.2004344804216


==> figs/data/t_vs_roc/elmax83_case_B_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.584776374048147
5.86250000000001,0.612568587638293
6.07749999999999,0.617229652821322
9.86750000000001,0.642094838368052
9.97250000000003,0.65357757775098
13.8825,0.680162717967789
14.0175,0.688381459576703
16.8925,0.707717808792495
17.0125,0.717243116970394
19.9025,0.736404856993545
20.0225,0.746359077865407
22.9125,0.766140181445905
23.0375,0.775521081741601
25.9225,0.797118418020034
26.0625,0.805120670034455
28.9375,0.83158684815578
29.1275,0.837020823136868
32.9525,0.861691084416179
33.0625,0.872498149918613
36.9675,0.901004000735327
37.0975,0.909921073848409
40.9925,0.937915230450415
41.2375,0.941923759924862
46.0175,0.96088844775494
46.1325,0.970990287688949
63.1275,0.943890494722666
63.2775,0.9365505216673
65.1425,0.92169193234804
65.2575,0.911326597692835
67.1625,0.883153539734735
67.3225,0.876500807892342
69.1775,0.854664059895981
69.2575,0.840349977743301
71.1925,0.81657933805235
71.2475,0.793663400192827
73.2125,0.76553457003439
73.2825,0.745278611728224
75.2275,0.718377316543865
75.2675,0.688577797375331
76.2425,0.678750205828578
76.2975,0.657084932139355
77.2525,0.646773836684986
77.3075,0.624917074140626
78.2625,0.614395177164113
78.3175,0.591712207910177
79.2725,0.581293352850935
79.3275,0.55760610211172
80.2825,0.547570477287479
80.3275,0.522498421446926
81.2925,0.513098684921829
81.3325,0.485899737350508
82.3075,0.458989429357928
82.4225,0.448633449516478
83.3175,0.424686627866151
83.3975,0.410783324119791
84.3275,0.390225226891914
84.3975,0.372658628424176
85.3375,0.355781041262219
85.3925,0.335112126744207
86.7175,0.361746945053596
86.8825,0.368216657225673
88.7175,0.394740748412516
88.7875,0.412981246730453
90.7225,0.440720116961245
90.7775,0.462889324333275
92.7225,0.490373652992389
92.7725,0.520733528353105
93.7425,0.548355823399561
94.0325,0.551641563990586
94.7425,0.575333770353041
94.8675,0.584597848469798
95.7425,0.603430929322485
95.8125,0.622117361839798
96.7475,0.642473692404792
96.8225,0.658784404388996
97.7525,0.684046314909097
97.8275,0.699279786847001
98.7575,0.727526750024026
98.8375,0.742138286701845
99.6825,0.741788299449581
99.7325,1.19078673287896
99.8475,2.67739281257218
99.9875,5.28848463316717
100.1525,9.49486417009996
100.3475,16.0400223024598
100.5775,25.8583377360497
100.6275,27.8711729554495
100.7175,27.1624591694006
100.8325,25.7274910062046
100.9725,23.1792345286515
101.1375,19.0468711101907
101.3275,12.7760061774193
101.5025,5.67417311386151
101.6275,6.18176748590832
101.6675,5.75798153382084
101.7375,4.71221875032171
101.8375,5.01790223214601
101.8875,4.87086248899567
102.4775,2.774120514809
102.4875,3.05334929142128
102.6575,9.87178882761896
103.4075,9.87178882761896
103.4225,9.52765980039362
103.5175,5.15244807740936
103.6275,5.50379541769149
103.6625,5.15911727933718
103.7375,3.88621431466953
103.8525,4.15522192165156
103.8925,4.03744650020963
104.4975,1.81865739026608
104.6775,8.47474195586301
105.4475,8.4747419558629
105.4625,8.15193415510169
105.5325,4.65531194537533
105.6275,4.87188192894024
105.6625,4.533039504393
105.7425,3.09123976984938
105.8725,3.26786013618357
105.9275,3.06943861117253
106.4525,1.03956530761462
106.5125,0.860164303350075
106.5775,4.36384783054183
106.6525,7.01919390318807
107.3375,6.99267275572169
107.4875,6.89341896446007
107.5025,6.50433220491499
107.5475,4.22880762403867
107.6275,4.33812602662073
107.6575,4.08018253767858
107.7225,2.75898415777522
107.7425,2.33637837195567
107.8775,2.38896392577681
107.9125,2.32751574497246
108.1625,1.30531916957148
108.3925,0.59687518747495
108.4175,0.538922754808937
108.5275,0.80606544482157
108.5425,1.19878256840354
108.7825,16.6057859762416
109.0575,38.145354775637
109.3675,67.120814485442
109.6075,88.7707991368217
109.6225,89.4465295330686
109.6325,89.1251889744066
109.8875,71.2998522218045
110.1675,47.5646804676254
110.4775,16.2186901282313
110.5225,11.7559287855337
110.6275,11.8456089487863
110.6475,11.6270148173675
110.6875,10.3845175550186
110.7725,5.33910403825212
110.8525,1.75599144576455
111.0075,1.73974959441398
111.1025,1.33328416251879
111.2425,0.818449246566217
111.4325,1.48728004235676
111.5675,2.14809464495698
111.8525,3.99046267752703
112.5475,8.61413189724942
112.5775,11.695674995056
112.9325,56.9460450512047
113.2325,100.513068328094
NaN,NaN
114.0275,100.009484466925
114.4075,38.3471129325991
114.4475,31.3853859875715
114.5425,31.4150135936139
114.6325,31.4125256208991
114.6525,31.1333303988331
114.6925,29.3174392022158
114.7625,22.6389441063181
114.9425,3.92445159284335
115.0025,1.1889568371825
115.1825,2.20346596049558
115.3925,3.74516191008536
115.6025,5.71240162345566
116.4825,14.3249885057847
116.7925,17.5078467461211
117.5975,25.697111721894
117.6375,32.3528155050454
117.9925,100.052173179588
NaN,NaN
119.2225,100.80228918894
119.2875,85.7713934385345
119.4225,93.9505644356749
119.5225,97.1406683643935
119.6075,98.2777928645275
119.6425,98.5523448307154
119.6575,98.4230472634142
119.6875,97.1240888802604
119.7425,91.3653804491838
119.8425,72.6494067865835
120.0425,39.2842930350102
120.2175,18.9364279803041
120.3625,8.00677583461982
120.4675,3.2942003576336
120.6275,5.11451923420549
120.8175,7.92119808490162
121.6325,21.9919496253451
122.2475,32.9092878528779
122.7575,41.9362385609978
123.2725,51.025468810523
123.5725,56.162527993667
123.5975,60.9298061206845
123.7625,100.415675998158
NaN,NaN
127.2925,100.128426551183
127.8325,20.9415628890358
127.8375,20.3604344207789
128.0625,31.6455984220999
128.2225,39.0178207798769
129.0575,77.4622355390362
129.5625,100.160360927271
NaN,NaN
132.7025,100.101788070841
133.0175,59.4178473133696
133.3025,29.4985131491295
133.5675,7.30218938023489
133.6675,7.30218938023506
133.9125,5.57831278086201
134.3675,2.24831015393318
134.4475,1.85794382519981
134.5325,2.21376638834687
134.7725,2.231257793081
134.9275,3.01327604094371
135.0475,3.3623759886413
135.1375,3.47491835822785
135.2675,3.48374317004277
135.4975,3.48374317004277
135.6175,2.52012273294184
135.7225,2.41966488292508
135.7975,2.26162415936898
135.8375,2.08788329103805
135.8575,3.76255058657091
135.9225,14.6913038524741
136.0225,43.891762929769
136.1975,100.954013659288
NaN,NaN
137.3925,101.664980093771
137.5275,54.1392123068685
137.8775,88.458335793543
138.0675,100.001826873443
NaN,NaN
140.8325,100.683438385384
141.1925,42.7480545870952
141.1975,42.5191831571477
141.4225,100.864659666327
NaN,NaN
142.2475,100.859066720107
142.2675,95.7415715624729
142.2975,100.154979771775
NaN,NaN
143.2725,100.28031337973
143.6975,41.844132619237
143.9225,19.2411210904088
144.0675,8.44611806071748
144.0875,8.72240537390746
144.5675,16.1464513227671
145.3275,25.4658592920239
145.8875,32.1976865845432
146.2675,36.8020227154757
146.2925,40.9078974612726
146.5675,100.276217434032
NaN,NaN
146.9775,100.13555744352
147.2675,87.6965482099326
147.2775,86.0242835856458
147.3875,91.9476268711084
147.4575,93.4892673064562
147.5175,93.79590838209
147.5825,93.8510976553839
147.6425,93.8510976553839
147.6575,93.630071436589
147.6925,91.817296498727
147.7475,85.4171009172252
147.8625,62.9731043952686
148.0575,30.4940021821486
148.2175,12.2557199575795
148.3425,3.59819297211561
148.3825,2.01820505858007
149.2875,6.89554584738704
149.8125,9.6641747274374
151.5975,18.750311557719
151.6225,23.3310086295461
151.9575,100.328341840515
NaN,NaN
153.2625,100.612140382116
153.3325,81.8900983828414
153.6275,84.4376630766999
153.6475,84.0901822024749
153.6825,81.8077070112279
153.7425,73.2346152318059
154.0825,13.687129789326
154.1675,9.02262165340881
154.2225,8.30291192695773
154.2575,8.25645978408733
154.3225,8.26525768863343
154.7175,7.78128088971687
155.3075,7.10604145346252
155.7275,6.63951070865801
156.3575,5.98478543224741
156.7575,5.58597316764974
157.4275,4.9434821799515
157.7975,4.60838886893384
158.4975,3.97714171463747
158.5575,3.81057103010454
158.6025,14.6274521961488
158.9325,100.514109446069
NaN,NaN
160.2725,100.651061404522
160.3475,79.384307959482
160.6275,87.7296151474703
160.6525,86.8064179096816
160.6975,82.2044774613004
160.7725,67.5267194666185
160.9275,36.9113170494595
161.0075,30.5501435069097
161.0625,29.6866254142744
161.0975,29.7364934756981
161.1775,29.9357742096262
161.4975,30.1811119783436
161.5775,30.231839503037
162.1875,30.7026109370391
162.4975,30.9135426624355
162.5775,30.9544822040868
163.1775,31.3486407836333
163.4975,31.5300440774639
163.5725,31.5563184921886
164.1525,31.8557723334329
164.4975,32.0026969435127
164.5775,32.0180451834623
165.1425,32.2133544532123
165.5125,32.2896151740739
166.0575,32.3783879308719
166.1725,32.3893980384686
166.2975,28.4301028921642
166.3075,29.9114669739861
166.5975,100.183339765486
NaN,NaN
167.1975,101.043372682985
167.3425,67.7483741865182
167.6275,81.4940281214839
167.6575,80.1515831664714
167.7125,74.0075308685726
167.9075,48.6852116699237
167.9475,48.3614478401273
167.9875,48.4818833133516
168.0425,48.5754837129035
168.4975,48.6932415915127
168.5825,48.6899728971447
169.0675,48.7242047592766
169.4975,48.7041256538967
169.5825,48.6737880163803
170.0625,48.5524636365488
170.4975,48.3902561771627
170.5775,48.3336500318525
171.0775,48.0330397314214
171.4975,47.7285020558838
171.5725,47.6475068179974
172.1075,47.1264766493257
172.5325,46.6385501171043
172.6575,46.476806801145
172.6725,45.9129003372695
172.8725,36.3462814523741
172.8975,40.3542060388191
173.2225,100.718079317759
NaN,NaN
174.1025,100.090331365144
174.2975,63.0142811798558
174.6275,83.5982043314801
174.6575,82.2562701339519
174.7175,76.0814287713251
174.8375,63.5099277629063
174.8875,62.9238458746008
174.9475,62.9817123958779
175.3425,62.3754149422325
175.6675,61.8008621316341
176.2775,60.6125208662434
176.6775,59.7277216431498
177.3425,58.1039081503097
177.7475,56.9912028377195
178.4625,54.8673118857925
178.8425,53.5992515076002
179.1075,52.6503644066264
179.3975,37.0968255068366
179.4575,44.9980987546374
179.6475,67.3085794266852
180.1025,67.3085794266852
180.1075,67.2691037465128
180.1375,63.8722721221583
180.2625,47.7216419868793
180.6275,68.8093184774993
180.6625,67.4143506543286
180.8325,58.658258710378
180.8825,58.5674725452266
181.5975,55.5207383470531
182.4425,51.5525871336317
182.9525,48.9355570056516
183.7025,44.8588920841221
183.8875,43.7837853048574
184.2325,28.0016340565251
184.3475,38.0619021623957
184.6525,63.1308813117446
184.8875,63.1308813117465
184.9075,61.8558480222377
185.2275,35.2123431632312
185.2475,36.0376017365597
185.6275,54.0476164202132
185.6675,52.6861881445504
185.7775,48.7522333123195
185.9125,47.9889153248803
186.7375,42.4226462472599
187.6525,35.7742604394902
187.8875,33.9090259780713
188.2725,19.8885795784434
188.6625,40.545306872319
188.8875,40.5173727511981
188.9275,38.6540754765425
189.2025,24.378166072284
189.6225,39.043463959203
189.6475,38.5819253707543
189.7625,36.0471032114126
189.8375,35.4629007609314
190.7825,27.1855346300198
191.0625,24.4594485377257
191.4725,13.2675620475276
191.6575,18.6927786625477
192.0525,18.6927786625477
192.0675,18.4115801181205
192.1825,15.0074523788822
192.5425,22.6599924085671
192.6225,24.1857462305134
192.6625,23.4486980997052
192.7325,22.4643086801821
192.8275,21.5522255713441
193.3675,15.8392316998807
193.7325,8.74212132987645
193.9625,5.14208198136038
193.9975,5.01723457073712
194.0375,5.40386639841324
194.2725,7.62145787865535
194.4775,9.05162070682394
194.6225,9.77691218913117
194.6675,9.14302383242153
195.1675,3.41770502874283
195.1825,3.28034885865986
195.2625,4.18986343889509
195.4725,7.09758720997928
195.6525,9.52128911505645
195.7375,9.49503501499225
195.8625,8.88909608055457
196.0075,7.87307270712557
196.1525,6.52070349592015
196.2025,6.92232051224249
196.4025,8.38264875285
196.5775,9.27231263124884
196.6225,9.42784824766579
196.7025,8.38755249424207
197.1625,3.04154581100363
197.1825,3.17684012832694
197.3825,5.52091378946898
197.6725,9.04562652783187
197.7125,8.99632157858014
197.8275,8.52512520589784
197.9675,7.68339158932326
198.1325,6.31339593416664
198.1375,6.26549700481024
198.5225,8.72031657004231
198.6175,9.04270197103023
198.6425,8.74681812730449
198.8125,6.40192029976527
199.0525,3.6546275815864
199.1475,2.77077683413171
199.2075,3.31227826696647
199.4075,5.58435889878575
199.6575,8.57865119473871
199.7225,8.41678557318141
199.8425,7.93391920138231
199.9875,7.07940783330736
200.1225,6.01717879653108
200.2275,6.84035356557843
200.4025,7.89937494117487
200.5475,8.46309064630265
200.6175,8.63333670821459
200.6425,8.29339232539161
200.7575,6.65245156494001
200.9975,3.78764910878471
201.1325,2.52059325264776
201.2225,3.31833245168588
201.4275,5.55444113556922
201.6275,8.12433870889441
201.7025,7.96558137167443
201.8175,7.56495458569265
201.9575,6.8406042480662
202.1075,5.77617265903842
202.3975,7.60769751865234
202.5325,8.05432406565819
202.6175,8.17687114496113
202.6525,7.63437958476493
202.7825,5.85828446122036
203.0125,3.23414607501172
203.1175,2.29244731288998
203.3075,3.97481126127491
203.5225,6.41729065500147
203.6225,7.65435139124713
203.7225,7.43565576394991
203.8425,7.00872069870553
203.9875,6.25340481401076
204.0925,5.54287658177094
204.2075,6.36570678606512
204.3625,7.18933075740063
204.4925,7.5982011364656
204.5825,7.71934831574282
204.6225,7.69749237923264
205.0175,2.81523534140808
205.1025,2.07902531152217
205.2825,3.53506960928166
205.4925,5.71426513710514
205.6225,7.19571649626965
205.7275,6.9769234284945
205.8475,6.56863642186914
205.9925,5.85008766585264
206.0825,5.31297256022253
206.2525,6.43329469438152
206.3925,7.00847713539309
206.4975,7.2339105129675
206.5675,7.27544116570567
206.6225,7.25230291269941
206.9975,2.64977765201479
207.0875,1.88375922765977
207.2125,2.76962661002636
207.4175,4.60741296122211
207.6225,6.76973033370649
207.7275,6.56390861538677
207.8525,6.16032229636215
208.0025,5.44851308530161
208.0675,5.07044015744202
208.2325,6.11972495166123
208.3675,6.63812002040038
208.4675,6.82475758772227
208.5475,6.85416057337505
208.6225,6.82988674825367
208.9775,2.50270493889911
209.0725,1.70711132529794
209.1375,2.09611649717579
209.3275,3.53792969952752
209.5575,5.75892883434432
209.6225,6.37753040975889
209.7275,6.18326585900996
209.8525,5.80270358065644
210.0025,5.13181800700221
210.0525,4.85625853983242
210.3625,6.33269722794489
210.4525,6.45151045246774
210.5925,6.45950737832072
210.6225,6.43422527436979
210.9625,2.3312563052242
211.1325,1.04649274026065
211.1675,0.986900554646127
218.0125,0.960673271730229
218.2475,0.956529136156576
221.9925,0.930975462549611
222.2675,0.927494388837204
225.9725,0.899926417626546
226.1375,0.893512152088022
229.9525,0.868330068220359
230.0875,0.860232500688824
232.9425,0.835305344714357
233.0975,0.828354685078466
236.9225,0.801400132565846
237.0325,0.789941096338737
240.9075,0.761456800525877
241.0125,0.749369405800167
243.9025,0.727626366689776
244.0475,0.72021272114813
247.8875,0.692253432701989
248.0325,0.684738118633391
250.8825,0.657623721020173
251.4725,0.656091309766737
254.8675,0.628390204375535
255.0175,0.621308563419916
257.8625,0.594457255824864
257.9825,0.584442680150801
261.4975,0.561885863497594


==> figs/data/t_vs_roc/elmax83_case_C_t_vs_roc_rf_130GHz.csv <==
x,y
0.497500000000002,0.634015558583087
4.82749999999999,0.654643195942128
4.9375,0.666022534195974
7.83749999999998,0.689573266425725
7.98750000000001,0.69682160175887
10.8425,0.71875984436798
10.9525,0.729681751482417
13.8525,0.757070448981267
14.0025,0.764412040358593
16.8575,0.78815256296491
16.9575,0.800582513774089
19.8675,0.82552541931102
19.9725,0.837708705398143
22.8725,0.863461964211922
22.9725,0.876679796049132
25.8825,0.902987549052568
25.9775,0.916683120983862
28.8925,0.943295518442198
28.9725,0.957680643971457
31.9025,0.984194943815282
31.9775,0.999618925100094
34.9175,1.02622472644288
35.0175,1.03939959703149
36.9275,1.0579518800451
37.0375,1.06900923119366
39.9375,1.09540151304981
40.0375,1.10844830309952
42.9525,1.13409136333797
43.0475,1.14775343715644
45.9675,1.17426472237736
46.0675,1.1867416301215
48.9825,1.20778982168844
49.0825,1.22074846600941
53.0025,1.24913027145067
53.1175,1.25921972756259
57.0275,1.27662078344929
57.1325,1.28847907581087
70.1125,1.26974068596758
70.2225,1.25862122216222
73.1325,1.23154424352794
73.2075,1.21425729280804
75.1525,1.19461718927107
75.2225,1.17583562543359
77.1675,1.15215399961659
77.2225,1.12789902760159
79.1825,1.1036359277814
79.2275,1.07412918896659
80.1975,1.06471274640211
80.2525,1.04243260566233
81.2075,1.02965492019644
81.2775,1.00958257664831
82.2175,0.992933096473621
82.2925,0.977163842219397
83.2275,0.955267640978946
83.3275,0.942415454761942
84.2375,0.916079367976351
84.3475,0.904977579940919
85.2425,0.896861387364254
85.2775,0.864734604895318
86.2525,0.854965596531088
86.2875,0.823397066789653
87.2625,0.812291930133767
87.2975,0.780856481431556
88.2725,0.768700639532597
88.3125,0.737478443143118
89.2825,0.724113079838048
89.3225,0.693601693426899
90.2925,0.678705127786941
90.3325,0.649436122820646
91.3025,0.633345348466321
91.3425,0.60445597272269
92.3125,0.587471374549352
92.3525,0.558931726154015
93.3225,0.541293203636144
93.3625,0.513885903151447
95.7425,0.534193282175295
95.8375,0.547735057395528
96.7475,0.568577872668584
96.8525,0.580466804676234
97.7525,0.6061877465321
97.8625,0.617094797505899
98.7575,0.644574602511113
98.8725,0.654676320375756
99.7575,0.673507911168713
99.8125,0.696220001823406
100.7625,0.71565736027884
100.8175,0.738948588220126
101.7675,0.761092290579143
101.8125,0.786294327836231
102.7725,0.80715292179741
102.8175,0.834915492429275
103.7775,0.855325982769216
103.8225,0.887112068439762
104.7825,0.906090535256396
104.8225,0.944749176031394
105.7875,0.956970264594815
105.8275,1.0043309117072
106.7975,1.03034368130778
106.8375,1.06732736069506
107.8025,1.08436019907703
107.8425,1.13462962629427
108.8125,1.1616141143441
108.8525,1.20629690801286
109.8175,1.21637946028324
109.8575,1.28172457820955
110.8275,1.29574322045403
110.8675,1.36125938791048
111.8375,1.37508722328249
111.8825,1.44495134610725
112.8475,1.44995869473172
112.8925,1.5286815819137
113.8625,1.55026399449827
113.9075,1.61737739138135
114.8775,1.64336004537654
114.9175,1.70454499628954
115.8925,1.72857247354671
115.9375,1.7906507392488
116.9075,1.8021362139657
116.9525,1.87189618527719
117.9275,1.88413327929885
117.9725,1.94527699625661
118.9525,1.96377410945348
118.9925,2.00381146431806
119.9825,2.02566158675347
120.0575,2.04213973047581
123.0575,2.02368244417852
123.0725,1.98306740294413
123.2125,1.99078757295109
124.0975,1.96521235182712
124.1975,1.95220536568553
125.1475,1.9804799874571
125.2025,2.00544975366779
126.1475,2.02556810796216
126.2175,2.33566799346681
127.2175,2.31069156572818
127.2875,1.99005505445166
128.1525,1.96685521258331
128.2075,1.81410390570562
128.2775,1.38493372306112
128.3175,1.26586433720706
128.7275,1.28161192093916
128.8325,1.80467135191856
128.8925,1.90631989538895
129.8725,1.89751003995201
129.9375,1.65007463552615
130.8125,1.62751198829545
130.8625,1.57620536920382
131.7675,1.60015271977721
131.8525,2.00725552825088
132.8475,1.98256780638411
132.9725,1.32479789337657
133.0475,1.34084081170204
133.9825,1.33177232399356
134.0375,0.980837686755308
134.0875,1.56122097547711
134.1325,1.82622530398254
134.3325,1.83119814495649
135.1175,1.84431117182788
135.2025,2.51364391443684
136.2025,2.49651894036418
136.2725,2.18782480239776
137.2025,2.1669224404227
137.2725,2.05472755454616
142.0075,2.03375743079874
142.0525,1.99252137538826
142.9925,1.96881105821012
143.0325,1.92806289355872
143.9675,1.91327006461808
144.0125,1.85370853660447
144.9525,1.8257164073363
144.9925,1.7713370865543
145.9325,1.74974785897155
145.9775,1.68559493827627
146.9175,1.66057140155499
146.9575,1.59774087080666
147.9025,1.57359761123848
147.9425,1.51117314863518
148.8875,1.49196327308681
148.9325,1.42717028235273
149.8775,1.40073022383422
149.9175,1.34669425103476
150.8625,1.33157602228891
150.9075,1.26837547906513
151.8525,1.25232860926172
151.8975,1.19443447755623
152.8425,1.17920472762523
152.8875,1.12480010649654
153.8375,1.09744413053534
153.8775,1.05900126274611
154.8275,1.03720670931199
154.8675,0.99682967424593
155.8175,0.981846706947294
155.8575,0.937615128227435
156.8125,0.916191193296925
156.8525,0.882011669784447
157.8075,0.855180944779761
157.8525,0.830228646254852
158.7975,0.815048339891916
158.8375,0.781767127942999
159.7925,0.763960491402656
159.8375,0.735803893505476
160.7875,0.716320662720193
160.8425,0.694017133888224
161.7825,0.674019285046597
161.8375,0.652786434969869
162.7775,0.632943406474965
162.8525,0.616016630663296
163.7725,0.597561452445063
163.8425,0.579419831592816
164.7725,0.551702368440147
164.9775,0.546780232312642
165.7675,0.521819410512421
165.9325,0.515442644752341
166.7625,0.492811659298752
166.9275,0.486328838391785
169.3025,0.503798402681753
169.3475,0.542421934281265
170.3025,0.570174270754478
170.3725,0.588075742242381
171.2925,0.613585679925166
171.3625,0.633420224160432
172.2825,0.65615124923994
172.3375,0.678047970495527
173.2725,0.698208857806662
173.3275,0.722296071295489
174.2625,0.739123559485449
174.3075,0.765574731745517
175.2525,0.778401895382558
175.2925,0.80742719961097
176.2475,0.834447187393437
176.3475,0.847717857775763
177.2375,0.871536104664017
177.3125,0.888468873955333
178.2275,0.90635307808077
178.2825,0.927738186909892
179.2175,0.938697182100043
179.2625,0.965201750099993
180.2125,0.99108765254357
180.3425,1.00002347694914
181.2025,1.01946431910085
181.3075,1.03157858716241
182.1925,1.04512189865818
182.2675,1.0614052334476
183.1875,1.08742718837027
183.4125,1.09184927271036
185.1625,1.1200720571087
185.2175,1.14437831612406
187.1475,1.1665967393933
187.2025,1.18904442474519
189.1325,1.20866894773189
189.2075,1.22510326124166
191.1225,1.25159416667788
191.5125,1.25396377682648
194.0975,1.27627816741142
194.2325,1.28455334662192
210.0025,1.25639356542149
210.1175,1.24592831242273
212.9875,1.22447861622942
213.0975,1.21330644276372
215.9725,1.19011567318324
216.0775,1.17813628450887
218.9575,1.15350371397363
219.0575,1.14088562838123
221.9425,1.11512750087974
222.0425,1.10201860690142
223.9375,1.08480067469122
224.0375,1.07173657559071
226.9225,1.04557931380998
227.0225,1.03234872754081
228.9175,1.01642680289297
229.0175,1.00327334145516
231.9025,0.976758509365993
231.9825,0.962729227420084
234.8925,0.93538882729257
234.9925,0.922145868818916
237.8825,0.89498350469745
237.9825,0.881878797166507
240.8725,0.855588388117553
240.9725,0.842760300836119
243.8675,0.816694541278366
243.9725,0.805142212429757
246.8575,0.781066362947115
246.9625,0.768756553709181
249.8525,0.741982584259574
250.0025,0.734763624405048
252.8425,0.712504991986407
252.9475,0.700722593200055
255.8375,0.677191108175634
255.9075,0.659648528949504
258.8375,0.63354709241662
259.0675,0.629253857954438
261.4975,0.611339942734844


==> figs/data/t_vs_roc/elmax83_case_C_t_vs_roc_rf_220GHz.csv <==
x,y
0.497500000000002,1.81576053367797
0.8125,1.82854666670789
0.887499999999989,1.84546824052359
2.82249999999999,1.86491277216584
2.92750000000001,1.87661150055754
4.83249999999998,1.89998321861344
4.97750000000002,1.90742548147114
6.83249999999998,1.93443221017083
6.86750000000001,1.96639461512069
7.83749999999998,1.97487254883913
7.89249999999998,1.99563109498797
8.83749999999998,1.99563109437383
8.86750000000001,2.02662225061221
9.84250000000003,2.0389124332666
9.91250000000002,2.05846016811029
10.8425,2.05846014475782
10.8725,2.08973945267076
11.8475,2.10337322704038
11.9175,2.12297006418072
12.8475,2.12296992940918
12.8775,2.1559060909222
13.8525,2.16817808919166
13.9075,2.18920371182094
14.8525,2.18920327582089
14.8825,2.22430293497831
15.8575,2.23322684663742
15.9125,2.25719539251673
16.8625,2.28568762136575
17.0125,2.29279252313177
17.8625,2.29846075372643
17.8925,2.32700320700224
18.8675,2.35093149237269
18.9725,2.36321179913904
19.8675,2.36422664301671
19.8975,2.39911842089862
20.8725,2.41669118938552
20.9425,2.43599712008557
21.8725,2.4359986656047
21.9025,2.47287215240021
22.8775,2.4823832950554
22.9075,2.51072793479949
23.8825,2.53437120418846
23.9775,2.54808865809656
24.8825,2.54808920001642
24.9125,2.58607052081936
25.8875,2.59948909510683
25.9325,2.62529366994886
26.8925,2.65070789631102
26.9975,2.66304960144868
27.8925,2.6630496764962
27.9225,2.70150903465441
28.8975,2.71483982062318
28.9375,2.74270669418161
29.9025,2.76496895676888
29.9775,2.78075403821629
30.9025,2.78075403786278
30.9325,2.81864114773356
31.9075,2.82765321066233
31.9375,2.86281396064857
32.9125,2.87633995406588
32.9575,2.90102706492758
33.9175,2.92431478665111
33.9975,2.93901086044974
34.9175,2.93901045666473
34.9475,2.97674203863488
35.9225,2.97823574559919
35.9525,3.01792428882192
36.9275,3.02987402063036
36.9575,3.06154122744175
37.9325,3.07516810156937
37.9875,3.0993564141632
38.9375,3.11978238705387
39.0125,3.13712352722371
39.9425,3.16333918632074
40.0525,3.1744909952692
40.9425,3.17449256036474
40.9725,3.21144094130011
41.9475,3.21144189110345
41.9775,3.24792979608338
42.9525,3.24793029188237
42.9825,3.28705717776023
43.9575,3.28652590984365
43.9875,3.3257226914381
44.9625,3.32592224693911
44.9925,3.36296944038844
45.9675,3.36298298845503
45.9975,3.39871567095167
46.9725,3.39759271444871
47.0025,3.43287790491701
47.9775,3.42963561622241
48.0075,3.46537096871037
48.9825,3.45899569863519
49.0125,3.49610802907637
49.9875,3.48649686599214
50.0175,3.52500063538633
51.9975,3.54764923876888
52.0275,3.57752220039492
53.0075,3.60119581011247
53.2075,3.60628607953601
55.0125,3.63410423915911
55.0575,3.66078074680968
57.0275,3.65612105588838
57.0575,3.69008208241871
59.0425,3.70902977967046
59.1525,3.72049260611624
66.0825,3.71977385881013
66.0875,3.68245866772264
66.1425,3.70391592148496
68.0975,3.68789314474861
68.1025,3.64415237702821
68.1725,3.66382313497775
69.1075,3.64257482512414
69.2775,3.63641953361247
70.1125,3.6364171070224
70.1175,3.59128139545436
70.2175,3.60457201536923
71.1225,3.58420672340833
71.1975,3.56688413315231
72.1275,3.56688636316011
72.1325,3.52528869969711
72.6525,3.52702611199322
73.1375,3.51235091187561
73.1425,3.46436290255053
73.2425,3.4775179217495
74.1425,3.47751794491535
74.1775,3.42565245251905
75.1525,3.42127052463314
75.1825,3.36748190393234
76.1625,3.34701039445656
76.1675,3.28954670052616
76.2825,3.29966245241042
77.1675,3.29965996965842
77.2025,3.23019602616017
78.1775,3.22658115572438
78.2125,3.16070832122733
79.1875,3.14472690166104
79.2175,3.07620429902727
80.1975,3.04923649906766
80.2025,2.9792091181929
80.3725,2.98542828537461
81.2025,2.98542780779843
81.2425,2.89134891242196
82.2125,2.88857874514048
82.2475,2.79850472633046
83.2225,2.78780674117166
83.2575,2.69898863454137
84.2325,2.68148012533186
84.2675,2.59177010558915
85.2425,2.56852609849102
85.2775,2.47651803518721
86.2525,2.44854052016308
86.2875,2.35813123982132
87.2575,2.35813252031608
87.3025,2.23629903103642
88.2675,2.23629968234218
88.3125,2.11206843635705
89.2775,2.11086925158526
89.3225,1.98640957937437
90.2875,1.98243884839604
90.3275,1.85992356671636
91.2975,1.85364140866881
91.3375,1.73110467552704
92.3075,1.72290988320435
92.3475,1.60072754356992
93.3175,1.59093749100754
93.3575,1.47172057141671
94.3275,1.46051172941571
94.3625,1.39252892818047
94.7325,1.39252889527995
94.7675,1.47478530319734
95.7375,1.49037443611223
95.7725,1.56866134417112
96.7425,1.59066682381348
96.7775,1.66240196924457
97.7425,1.66240044050238
97.7825,1.76730107266178
98.7475,1.76730259765287
98.7875,1.87493099582531
99.7525,1.87896329041081
99.7925,1.99390816600504
100.7575,1.99875237338193
100.7975,2.11627879176217
101.7625,2.12676684388663
101.8025,2.25187250717153
102.7675,2.25607822993163
102.8075,2.39111891894646
103.7725,2.39111857682701
103.8125,2.54060497048533
104.7775,2.54060487501624
104.8175,2.70567218934241
105.7825,2.70567262589134
105.8325,2.87630863890178
106.7925,2.88691070254686
106.8325,3.05672450406411
107.7975,3.05672424493179
107.8425,3.24947182030718
108.8075,3.25742727090511
108.8475,3.45472012941565
109.8125,3.45472000125216
109.8775,3.67073783507192
110.8225,3.67073823328121
110.8775,3.89851799938378
111.8325,3.89851840586391
111.8875,4.13820384336805
112.8475,4.15254441560745
112.8875,4.37799931079263
113.8575,4.3779989927408
113.9025,4.63201571101911
114.8725,4.63201602734972
114.9175,4.88165547807404
115.8875,4.88165505994209
115.9325,5.12825417304055
116.9025,5.12825424394407
116.9625,5.36093343777975
117.9225,5.3609332625939
117.9775,5.57108913238289
118.9475,5.57108963575917
118.9875,5.73872630656672
119.9775,5.7607234280249
120.0125,5.84849483168819
120.9975,5.83916657140657
121.0475,5.88087367013833
122.0275,5.85388056425904
122.0375,5.79081603327944
122.0775,5.82628156525453
123.0525,5.81637354078299
123.0725,5.679317278523
123.1275,5.70142711445055
124.0875,5.68425765478673
124.1075,5.55680511757026
124.1475,5.59093132586361
125.1275,5.57073571198316
125.1925,5.74341821162074
126.1425,5.74341821184549
126.2525,6.68913198414413
127.2125,6.67718262276765
127.2375,6.03926755557296
127.2725,5.69932925059879
128.1425,5.67077835952466
128.1875,5.40499950162689
128.2475,4.58483729726646
128.3225,3.62531560529459
128.7225,3.62531558998904
128.7525,4.12690716671926
128.8525,5.33531873760029
128.8975,5.45951968333435
129.8725,5.43428909151095
129.9525,4.72565752127764
130.8025,4.70344794323495
130.8725,4.51410293672899
131.7625,4.51410148766234
131.8775,5.74858977890096
132.8425,5.73411942009557
132.8775,5.03377807887625
132.9525,3.79409573012038
133.0225,3.84004112920684
133.9825,3.814069839046
134.0375,2.8090262657177
134.0575,3.35853220350879
134.1375,5.23609585444677
134.2725,5.24437810292795
135.1125,5.24437810262503
135.1225,5.4400048657966
135.2075,7.19883817042734
136.1975,7.19883811420618
136.2175,6.80143662038364
136.2625,6.26572308328537
137.1925,6.25008755714822
137.2275,5.97905913049254
137.2625,5.88454516760294
141.0375,5.87757382541139
141.0725,5.83646695644921
142.0075,5.82448871903932
142.0525,5.70639256080807
142.9825,5.69666559889214
143.0375,5.52178957208912
143.9625,5.50696183001395
144.0175,5.30884573398561
144.9425,5.2959484330969
145.0025,5.07294170033583
145.9275,5.04591123847638
145.9875,4.82738430610516
146.9075,4.81799457277305
146.9725,4.57577857526616
147.8925,4.56747841072138
147.9575,4.32785681555885
148.8825,4.30612991045928
148.9425,4.08728056026217
149.8675,4.07714331143296
149.9275,3.85680482636462
150.8575,3.84278196598308
150.9175,3.63250727897673
151.8475,3.61719527208214
151.9075,3.42074725167964
152.8375,3.40663777856213
152.8975,3.22132100621712
153.8275,3.21061135486281
153.8825,3.03287934780212
154.8225,3.00668296183113
154.8675,2.85482580497779
155.8125,2.84108733143717
155.8675,2.68524095183159
156.8075,2.65969642361716
156.8525,2.52599791158764
157.7975,2.51568039985779
157.8425,2.37769623519978
158.7925,2.3635885518097
158.8425,2.23890703526013
159.7875,2.22006900453545
159.8325,2.10727268378645
160.7825,2.08511263806378
160.8225,1.98759936075407
161.7775,1.96434931946294
161.8175,1.86951854290663
162.7725,1.84641759345817
162.8125,1.76421330485579
163.7675,1.74364737131543
163.8075,1.65940353741365
164.7625,1.64185115670807
164.8025,1.56592681549148
165.7575,1.55256834196285
165.7975,1.47617893185208
166.7525,1.46565325992492
166.7925,1.39279974701276
167.7525,1.3649340841867
167.7875,1.31539728351231
168.3125,1.32427202542948
168.3575,1.42421943509805
169.3025,1.4428309252279
169.3475,1.55344506282194
170.2925,1.56277541139593
170.3375,1.6841932463384
171.2825,1.68419524952554
171.3275,1.8140555493635
172.2775,1.83810273870586
172.3175,1.94186518954797
173.2675,1.9557009770179
173.3075,2.06858756087291
174.2575,2.07002998070044
174.2975,2.19253354683019
175.2475,2.19253398138716
175.2925,2.31239505226489
176.2425,2.33662068617747
176.2775,2.42778368259621
177.2325,2.44005130091574
177.2675,2.54449073470221
178.2225,2.54449395033168
178.2575,2.65695432906546
179.2125,2.65695454949059
179.2575,2.76424642707741
180.2075,2.77347491318051
180.2425,2.86397255594306
181.1975,2.86396981260179
181.2325,2.9543434040508
182.1875,2.95434530569759
182.2225,3.03976409512359
183.1825,3.05798805277533
183.2125,3.1269529412329
184.1725,3.12695296954274
184.2075,3.20778061606723
185.1625,3.20778032372169
185.2025,3.27739114833093
186.1575,3.27991966628849
186.1875,3.3410222087918
187.1475,3.34102260904103
187.1825,3.40531065465132
188.1425,3.42053879243565
188.1725,3.46151317172553
189.1325,3.46151343054464
189.1675,3.50857974854381
190.1275,3.52144561535528
190.1575,3.55424596949899
191.1175,3.5542456687071
191.1525,3.59123522967519
192.1125,3.59625852915605
192.1425,3.62538713948862
193.1075,3.64990897166695
193.3025,3.65513652368952
195.0875,3.67884024268488
195.1425,3.70019143926885
199.0625,3.72750771555417
199.2475,3.73305271582706
204.0375,3.71403385541299
204.1175,3.69943804147636
206.0275,3.67658492387505
206.1025,3.66059246097524
208.0125,3.64286562903942
208.0825,3.62284444322404
210.0025,3.59819221878291
210.0425,3.56822072508663
210.9975,3.56821742206773
211.0275,3.53790309633621
211.9925,3.53790558251245
212.0225,3.50678856540662
212.9875,3.50679082612163
213.0175,3.47479477913066
213.9825,3.47479585836453
214.0125,3.44197196122627
214.9775,3.44197236463719
215.0075,3.40837850805798
215.9725,3.40837861081189
216.0025,3.37407077588176
216.9675,3.37407078660749
216.9975,3.33910261304442
217.9625,3.33910261229857
217.9925,3.3035254526431
218.9575,3.30352542612138
218.9875,3.26738842368155
219.9525,3.26738828866775
219.9875,3.23073845187486
220.9525,3.20631164748517
221.0525,3.19362035906408
221.9475,3.17458009614307
222.0175,3.15607695412757
222.9425,3.14313754441963
222.9725,3.11291455956962
223.9375,3.10676642646729
223.9675,3.06935208355731
224.9325,3.06934951640079
224.9625,3.03203614463183
225.9275,3.03203896427635
225.9575,2.99443802734396
226.9275,2.96909004788165
227.0275,2.95654901598795
227.9225,2.94064656110714
227.9775,2.91685495899998
228.9175,2.91095013127386
228.9475,2.87327986308202
229.9125,2.87328017632876
229.9425,2.83540419792661
230.9125,2.80883574843813
231.0175,2.79734386274708
231.9075,2.78245931720164
231.9525,2.75716535917701
232.9025,2.75441776149933
232.9325,2.71669701200375
233.8975,2.71669701195469
233.9275,2.67886504874093
234.8975,2.66056548185185
234.9675,2.64093846253695
235.8925,2.6361757580396
235.9225,2.60064547844468
236.8875,2.60064537042314
236.9175,2.56314825146166
237.8875,2.54632832506968
237.9425,2.5256173817603
238.8825,2.52353958258448
238.9125,2.48738388579017
239.8825,2.4608200431548
239.9975,2.45032508630862
240.8775,2.43927202924016
240.9225,2.41358571195121
241.8725,2.41358439873676
241.9025,2.37701950222646
242.8725,2.35905077006464
242.9425,2.34048520064266
243.8675,2.33893584443916
243.8975,2.30585106837248
244.8675,2.28285219149456
244.9675,2.27009556025263
245.8625,2.26410519915623
245.9025,2.23689849195392
246.8625,2.2106086512548
246.9875,2.20164598672216
247.8575,2.19288073915988
247.9125,2.16973046549657
248.8575,2.14173923105085
249.0125,2.13497593128375
249.8525,2.12496787311818
249.9075,2.10429345557696
250.8525,2.07605753716933
251.0275,2.070042449666
251.8475,2.0601930620258
251.9175,2.04054677166744
252.8475,2.01339759270166
253.0075,2.00680316513404
254.8375,1.97844921263976
254.8725,1.94521535743132
255.8375,1.93941121992685
255.8725,1.88917093390251
256.8425,1.86789495890105
256.9525,1.85700936248355
258.8325,1.83131238566591
258.8725,1.80212347386339
260.8275,1.77493351743664
260.8825,1.75081971671864
261.4975,1.75081971671864


==> figs/data/t_vs_roc/elmax83_case_C_t_vs_roc_rf_660GHz.csv <==
x,y
0.497500000000002,16.3418446966366
0.807500000000005,16.3418405513526
0.847500000000025,16.6092140551218
1.8125,16.6092162587196
1.8175,16.4550297809993
1.84750000000003,16.5959027474686
2.8175,16.5959037255294
2.85250000000002,16.8895033906745
3.82249999999999,16.8895039568861
3.82749999999999,16.6858278052543
3.85750000000002,16.8735248177908
4.82749999999999,16.8735250909758
4.86250000000001,17.166829213957
5.82749999999999,17.166829312736
5.88749999999999,17.4098897477205
6.83249999999998,17.4098897689788
6.86250000000001,17.6975514098509
7.83249999999998,17.6975514105707
7.8775,17.9606797250822
8.83749999999998,17.9606797195549
8.86750000000001,18.2396001219194
9.83749999999998,18.2396000700093
9.8775,18.5261413754857
10.8425,18.5261411653133
10.8725,18.8076549325522
11.8425,18.8076543704945
11.8825,19.1067304319467
12.8475,19.1067292190027
12.8775,19.4031546683374
13.8475,19.4031523848969
13.8875,19.702833252028
14.8525,19.702829328028
14.8825,20.0187262558039
15.8525,20.0187199468285
15.8975,20.3147583690701
16.8575,20.3147487241459
16.8875,20.6351325397062
17.8575,20.6351183566589
17.9125,20.9430286896407
18.8625,20.943008482553
18.8975,21.2689060136913
19.8675,21.2780396060081
19.8975,21.5920656042591
20.8675,21.5920866210881
20.9025,21.9239738914573
21.8725,21.9239878011293
21.9025,22.2558491766724
22.8725,22.255859647834
22.9175,22.5965512124485
23.8775,22.596558588577
23.9125,22.932797716189
24.8825,22.9328025934674
24.9125,23.2746344745792
25.8825,23.2746374247641
25.9225,23.6276428103618
26.8875,23.6276443784201
26.9225,23.9674461874433
27.8925,23.9674468628712
27.9225,24.3135810796773
28.8925,24.3135812775017
28.9325,24.6843600083848
29.8975,24.6843600323111
29.9325,25.0267860977633
30.9025,25.0267860945823
30.9325,25.3677700763274
31.9025,25.3677699939288
31.9525,25.7653253847412
32.9075,25.7653249089931
32.9475,26.1092433157658
33.9125,26.1092417954902
33.9475,26.4510974678134
34.9175,26.451093833749
34.9475,26.7906780636617
35.9225,26.8041214218806
35.9525,27.1613183070182
36.9225,27.1613050188672
36.9675,27.553870745799
37.9275,27.5538484792802
37.9675,27.8942074178499
38.9325,27.8942022393782
38.9675,28.2341114267457
39.9375,28.2341356963416
39.9725,28.5704186303297
40.9425,28.5704327161891
40.9725,28.9029681356049
41.9475,28.9029766838345
41.9775,29.2313678194734
42.9525,29.2313722816643
42.9825,29.5835142448976
43.9575,29.5787328280867
43.9875,29.9315038581087
44.9625,29.9332998517943
44.9925,30.2667245886799
45.9675,30.2668465152926
45.9975,30.5884406536861
46.9725,30.5783340391163
47.0025,30.89590074924
47.9725,30.8959003662061
47.9775,30.8667201450087
48.0075,31.188338313189
48.9775,31.1883363341209
48.9825,31.1309608767198
49.0125,31.4649718462472
49.9825,31.464965817781
49.9875,31.3784713795989
50.0175,31.7250052927729
50.9875,31.724991180575
50.9925,31.6578633115485
51.0225,31.967628488298
51.9925,31.9676002375595
51.9975,31.9288427134305
52.0275,32.1976993572165
53.0025,32.1965170465552
53.0325,32.45657425844
54.0075,32.4565940558287
54.0425,32.7069282371967
55.0125,32.7069376838911
55.0575,32.9470262414687
56.0175,32.9470298395993
56.0225,32.8454332321099
56.0525,33.0908415225773
57.0225,33.090842311623
57.0275,32.9050890157625
57.0575,33.2107382418317
58.0275,33.2107382786447
58.0325,33.1108570718587
58.0625,33.3078875167386
59.0375,33.3042406941329
59.0775,33.4844329338784
60.0425,33.4844309713536
60.0475,33.3260865182046
60.0775,33.5463700994115
61.0475,33.5463618109083
61.0525,33.3327049178278
61.0825,33.5576669847421
62.0525,33.5576438849923
62.0575,33.4716431948099
62.0925,33.6000656155545
63.0625,33.6000658875093
63.0675,33.3949042289224
63.0975,33.5959994455077
64.0675,33.5960228507412
64.0725,33.3630526810233
64.1025,33.5237208973487
65.0725,33.5237289379722
65.0825,33.380823060067
65.1125,33.477962434925
66.0825,33.4779641528112
66.0875,33.1421274387587
66.1175,33.3352427095415
67.0875,33.3352427803226
67.0975,33.1539785153657
67.1275,33.1910381961056
68.0975,33.1910377114502
68.1025,32.7973708089305
68.1325,32.9744076173156
69.1025,32.974402346611
69.1125,32.7064960301062
69.1675,32.7277751992833
70.1125,32.7277533599728
70.1175,32.3215319632974
70.1475,32.4411475301237
71.1175,32.441150666315
71.1275,32.0530322126472
71.1575,32.101956586153
72.1275,32.1019766562227
72.1325,31.7275976921445
72.2075,31.7432302230981
73.1325,31.7432343921753
73.1425,31.179265507754
73.1725,31.2976606781558
74.1425,31.2976608866497
74.1775,30.830871453861
75.1475,30.8308705977056
75.1525,30.7914341036265
75.1825,30.307336516612
76.1575,30.3073260853479
76.1675,29.6059196899309
76.1975,29.6969614549466
77.1675,29.6969391101787
77.2025,29.0717636213589
78.1725,29.0717928085346
78.1775,29.0392297880722
78.2125,28.4463742798705
79.1825,28.4463786374212
79.2375,27.6858380862348
80.1925,27.6858381283618
80.2025,26.8128814777033
80.2325,26.8688539711959
81.2025,26.8688496730107
81.2425,26.0221396236536
82.2125,25.9972081186346
82.2475,25.1865419580684
83.2175,25.1865772102703
83.2275,24.6221641459376
83.2575,24.2908971431289
84.2275,24.2909007853642
84.2825,23.3259303959526
85.2375,23.3259298924117
85.2875,22.2886617781326
86.2475,22.2886448905555
86.2925,21.2231806370608
87.2575,21.2231921615139
87.3025,20.1266907767668
88.2675,20.1266966385186
88.3125,19.0086154448261
89.2775,18.9978227821144
89.3225,17.8776857532977
90.2825,17.877657901915
90.2875,17.8419491753778
90.3275,16.7393116617672
91.2925,16.7393402124163
91.3025,16.3245695841717
91.3325,15.5799416649162
92.3025,15.5799419714341
92.3125,15.1421611470206
92.3425,14.4065475024698
93.3125,14.4065249080418
93.3225,13.9519119885537
93.3525,13.2454847788829
94.3225,13.2455071835093
94.3825,12.5327600071239
94.7325,12.5327597110185
94.7675,13.2730673561828
95.7325,13.2730563038189
95.7875,14.1179516952628
96.7375,14.1179633864265
96.7825,14.9616172905235
97.7425,14.961603531844
97.7825,15.9057091872148
98.7475,15.905722912134
98.7875,16.8743784600994
99.7475,16.8743706642668
99.7525,16.9106691032739
99.7925,17.9451729522473
100.7525,17.9451807534471
100.7575,17.9887708098946
100.7975,19.0465085427865
101.7575,19.0464946499384
101.7675,19.6172657191427
101.8025,20.2668519356278
102.7625,20.2668658423018
102.7675,20.304703431026
102.8075,21.5200695937735
103.7725,21.5200665146987
103.8125,22.8654440059094
104.7775,22.8654431466878
104.8175,24.3510489183456
105.7825,24.3510528472856
105.8325,25.8867769044462
106.7875,25.8867767559121
106.7975,26.5572598540934
106.8325,27.510519626954
107.7975,27.510517294763
107.8425,29.2452454044555
108.8025,29.2452411974364
108.8075,29.3168444465397
108.8475,31.0924801127879
109.8125,31.0924789593167
109.8775,33.0366393856241
110.8225,33.0366429695077
110.8775,35.086660781601
111.8325,35.0866644399215
111.8875,37.2438332898031
112.8425,37.2438338818296
112.8525,38.0425393619245
112.8925,39.4019924078797
113.8575,39.4019895454134
113.9025,41.6881399156096
114.8725,41.6881427625854
114.9175,43.9348977253069
115.8875,43.9348939621194
115.9325,46.1542858864534
116.9025,46.1542865245852
116.9625,48.2483991795353
117.9225,48.2483976028629
117.9775,50.1398003484034
118.9475,50.1398048787896
118.9875,51.6485348475348
119.9675,51.6485339825259
119.9725,51.6110223536682
120.0225,52.6364515246409
120.9925,52.6364523598322
121.0025,52.3557930288727
121.0475,52.9278610483483
122.0175,52.9278582327811
122.0325,52.4053271007699
122.0375,52.1173423367914
122.0725,52.4365321124025
123.0475,52.436535108589
123.0625,51.877206589601
123.0725,51.1138535726312
123.1075,51.3128420883652
124.0775,51.3128419689722
124.0875,51.1583169571545
124.1075,50.0112441578991
124.1425,50.3183800207602
125.1175,50.3183801181029
125.1325,49.9315116846565
125.1825,51.690761933368
126.1425,51.6907619353915
126.2525,60.2021855546496
127.2075,60.2021854384281
127.2175,59.5584144615086
127.2875,51.2939612893223
128.1325,51.2939610892915
128.1725,49.704518076765
128.2225,44.9689856608352
128.3425,32.6278391951029
128.7225,32.6278390573538
128.7525,37.1421630732082
128.8525,48.0178667930383
128.8975,49.1356752616496
129.8675,49.1356752783789
129.8825,47.3171598730946
129.9275,42.53091605579
130.7925,42.5140873478966
130.8125,41.9493605099175
130.8625,40.6269248677295
131.7625,40.6269118261299
131.8775,51.7373060206515
132.8375,51.7373209456931
132.8475,51.1009763639807
132.9725,34.1468602592784
133.0075,34.5603688354193
133.9775,34.5603687420578
133.9925,32.7254546695028
134.0375,25.2812354205005
134.0575,30.2267886726101
134.1375,47.1248608834134
134.1725,47.1994011169376
135.1125,47.1994011142107
135.1225,48.9600419193705
135.2075,64.7895410560326
136.1975,64.7895405500425
136.2175,61.2129272425393
136.2625,56.391505598988
137.1825,56.3915062244383
137.1975,56.083312494064
137.2925,52.9609044951909
138.1325,52.9609044885956
138.1775,52.746456076146
139.0475,52.7464559818441
139.0825,53.144254972159
141.0275,53.1353367953217
141.0975,52.5282006473533
142.0025,52.5282009426981
142.0175,51.8723659476482
142.0475,51.3575311414652
142.9775,51.357531143759
142.9925,50.7463942334699
143.0325,49.696104316303
143.9575,49.6897789480381
143.9775,48.459737063227
144.0075,47.7796098561408
144.9375,47.7796108032187
144.9525,47.0581086121842
144.9925,45.6564736432579
145.9175,45.6564736027745
145.9275,45.4131994954947
145.9825,43.4464571878535
146.9025,43.4464572311032
146.9175,42.8014718525163
146.9625,41.1820057042466
147.8875,41.1820051568442
147.9025,40.5597096416662
147.9475,38.9507099588211
148.8725,38.9507094750219
148.8825,38.7551678199839
148.9425,36.7855237498991
149.8625,36.785523461812
149.8775,36.1040273564231
149.9175,34.7112422294064
150.8525,34.7112435547858
150.8675,33.9219433853127
150.9075,32.6925643845405
151.8425,32.6925642873464
151.8625,31.3612224762657
151.8925,30.7867242155532
152.8325,30.7867237818874
152.8475,29.9913089884358
152.8825,28.9918880782329
153.8225,28.9918881362597
153.8375,28.2867837769786
153.8725,27.2959132199543
154.8125,27.2959136313632
154.8225,27.0601457541823
154.8675,25.6934313978795
155.8075,25.693431468354
155.8275,24.5048064024425
155.8575,24.167167779308
156.7975,24.1671669894087
156.8075,23.9372670329614
156.8525,22.7339804728502
157.7925,22.7339647874588
157.8075,22.0424145910177
157.8425,21.3992654369409
158.7875,21.3992816690111
158.8625,20.1501626853517
159.7825,20.1337335485089
159.8475,18.9654535670585
160.7725,18.9654447692998
160.7825,18.7660131618065
160.8225,17.8883937005291
161.7675,17.8884028729836
161.7775,17.6791433353733
161.8175,16.825666379379
162.7625,16.8256445705929
162.7725,16.6177578406748
162.8125,15.8779192721234
163.7625,15.851540500346
163.8175,14.9346313994386
164.7575,14.9209844038369
164.8125,14.0933409327347
165.7525,14.0933583978978
165.8125,13.2856100088808
166.7475,13.2856056454953
166.8125,12.5351973719361
167.7425,12.5351987784624
167.7575,12.025214882971
167.7875,11.8385752249142
168.3075,11.8385752249142
168.3225,12.4501875140245
168.3575,12.8179745653357
169.2975,12.8179775496959
169.3575,13.9810051888442
170.2875,13.9809860667495
170.3025,14.696325752475
170.3375,15.1577388150554
171.2825,15.1577568437395
171.3275,16.3264995179831
172.2725,16.3265005712538
172.3275,17.4767862567288
173.2625,17.4767700764149
173.3325,18.617287576864
174.2575,18.6302693623377
174.2975,19.732801430167
175.2475,19.7328053411795
175.2875,20.8115549604829
176.2375,20.8115521236401
176.2875,21.8500526166102
177.2275,21.8500245369602
177.2375,22.4639714469579
177.2675,22.9004160691914
178.2225,22.9004450098564
178.2575,23.9125884036488
179.2125,23.9125903874749
179.2575,24.8782172726765
180.2025,24.8782153592122
180.2075,24.9612736549679
180.2425,25.7757524215359
181.1975,25.7757277314652
181.2325,26.5890900459886
182.1875,26.5891071608094
182.2225,27.357876258615
183.1775,27.3578854930812
183.2275,28.1425758665986
184.1725,28.1425761213871
184.2075,28.8700249347314
185.1625,28.8700223036214
185.1975,29.4965197221883
186.1575,29.5192763934508
186.1875,30.0691992648484
187.1475,30.069202867092
187.1825,30.6477952761572
188.1375,30.6478128035267
188.1825,31.1536179300604
189.1325,31.1536202594321
189.1675,31.577217123476
190.1225,31.5772170875518
190.1675,31.9882131144196
191.1175,31.9882104072911
191.1475,32.3211164599575
192.1075,32.3211011887923
192.1675,32.6284836526887
193.1025,32.6284608528833
193.1325,32.8962281156892
194.0975,32.8962579174468
194.1275,33.1095518923358
195.0875,33.1095615927489
195.1225,33.3017223684776
196.0825,33.3017236919204
196.1125,33.4136157135695
197.0775,33.4136157186417
197.1075,33.5327984944054
199.0625,33.5475688794993
199.0925,33.597473890408
201.0575,33.62193774505
201.0875,33.515211290962
202.0525,33.5097729652385
202.0975,33.4834231484587
203.0425,33.4834366666451
203.0725,33.4263003500584
204.0375,33.4263041847058
204.0675,33.2949418696637
205.0325,33.2949423929252
205.0625,33.0892638205503
206.0275,33.0892638225183
206.0575,32.945331666486
207.0175,32.9453312601398
207.0525,32.7857927579599
208.0125,32.7857901891726
208.0425,32.6055995270103
209.0075,32.6055918009728
209.0375,32.3837461595443
210.0025,32.3837295175655
210.0325,32.1139860852363
210.9975,32.1139563580679
211.0275,31.8411274372044
211.9925,31.8411498127905
212.0225,31.5610966693992
212.9875,31.5611170158343
213.0175,31.2731526033281
213.9825,31.2731623164325
214.0125,30.9777472524474
214.9775,30.9777508831455
215.0075,30.6754061840328
215.9725,30.6754071088176
216.0025,30.366636604383
216.9675,30.366636700915
216.9975,30.0519231486166
217.9625,30.0519231419044
217.9925,29.7317287146043
218.9575,29.7317284759088
218.9875,29.4064954633768
219.9525,29.4064942482527
219.9825,29.0766457263684
220.9475,29.0766423628314
220.9825,28.7425829001482
221.9425,28.7425759364718
221.9775,28.404692264619
222.9375,28.4046800845168
222.9825,28.0162307228453
223.9325,28.0162116334948
223.9925,27.6241684478184
224.9325,27.6241453434096
224.9625,27.2883250057157
225.9275,27.2883503825163
225.9575,26.9499419581797
226.9225,26.9499611736102
226.9575,26.6089408638634
227.9175,26.6089522047294
227.9575,26.2516943588357
228.9125,26.2517003874643
228.9775,25.859518503626
229.9125,25.8595213228467
229.9425,25.5186375245456
230.9075,25.518638601388
230.9425,25.1760945150884
231.9025,25.1760947998687
231.9425,24.8144879901314
232.9025,24.7897596112915
232.9325,24.4502728726147
233.8975,24.4502728721739
233.9275,24.1097852098808
234.8925,24.1097851471928
234.9275,23.7684459405249
235.8875,23.7684455999267
235.8925,23.7255816004654
235.9225,23.4058090902325
236.8875,23.405808118039
236.9175,23.0683340535228
237.8825,23.0683320008984
237.9175,22.7305562322055
238.8825,22.7118560398039
238.9125,22.3864547743956
239.8775,22.386448973555
239.9125,22.0529255847388
240.8725,22.052917062397
240.9175,21.722271221054
241.8725,21.7222594021233
241.9025,21.3931753389053
242.8675,21.3931596643282
242.9025,21.0643666298988
243.8675,21.0504224241958
243.8975,20.7526594444628
244.8625,20.7526692474089
244.8975,20.4308598763344
245.8575,20.430879070355
245.9125,20.1320862663088
246.8575,20.1321008729264
246.8925,19.8148137239126
247.8525,19.8148237623088
247.8975,19.527574037241
248.8525,19.5275806256396
248.8825,19.2147832337721
249.8475,19.2147873521961
249.8875,18.9386409564858
250.8475,18.9386433702222
250.8775,18.630381907501
251.8425,18.6303832052137
251.8825,18.3649208093258
252.8425,18.3649214218768
252.8725,18.0612283545208
253.8375,18.0612285919881
253.8825,17.8060427229943
254.8375,17.806042785638
254.8725,17.5069380925515
255.8325,17.5069381007206
255.8425,17.1912377308125
255.8725,17.0025382859512
256.8375,17.0025382854382
256.8725,16.7130841467167
257.8375,16.6940183769021
257.8675,16.4818114394547
258.8325,16.4818113584256
258.8675,16.2191111554149
259.8325,16.2191109238962
259.8625,15.974402045809
260.8275,15.9744015505889
260.8625,15.7573773469015
261.4975,15.7573773469015

